Statistical Characterization of Closed-Loop Latency at the Mobile Edge

The stringent timing and reliability requirements in mission-critical applications require a detailed statistical characterization of the latency. Teleoperation is a representative use case, in which a human operator (HO) remotely controls a robot by exchanging command and feedback signals. We present a framework to analyze the latency of a closed-loop teleoperation system consisting of three entities: HO, robot located in remote environment, and a Base Station (BS) with Mobile edge Computing (MEC) capabilities. A model of each component of the system is used to analyze the closed-loop latency and decide upon the optimal compression strategy. The closed-form expression of the distribution of the closed-loop latency is difficult to estimate, such that suitable upper and lower bounds are obtained. We formulate a non-convex optimization problem to minimize the closed-loop latency. Using the obtained upper and lower bound on the closed-loop latency, a computationally efficient procedure to optimize the closed-loop latency is presented. The simulation results reveal that compression of sensing data is not always beneficial, while system design based on average performance leads to under-provisioning and may cause performance degradation. The applicability of the proposed analysis is much wider than teleoperation, for systems whose latency budget consists of many components.

==> tikz_figs/lower_bound_dist.csv <==
1.01	0.0001	0.16782
1.01	0.0002	0.12617
1.01	0.0003	0.11201
1.01	0.0004	0.10497
1.01	0.0005	0.094719
1.01	0.0006	0.082719
1.01	0.0007	0.073719
1.01	0.0008	0.067719
1.01	0.0009	0.062719
1.01	0.001	0.058719
1.01	0.0011	0.055719
1.01	0.0012	0.052719
1.01	0.0013	0.050719
1.01	0.0014	0.047719
1.01	0.0015	0.046719
1.01	0.0016	0.045719
1.01	0.0017	0.043719
1.01	0.0018	0.042719
1.01	0.0019	0.041719
1.01	0.002	0.039719
1.01	0.0021	0.038719
1.01	0.0022	0.038719
1.01	0.0023	0.037719
1.01	0.0024	0.037719
1.01	0.0025	0.036719
1.01	0.0026	0.035719
1.01	0.0027	0.034719
1.01	0.0028	0.034719
1.01	0.0029	0.034719
1.01	0.003	0.033719
1.01	0.0031	0.033719
1.01	0.0032	0.033719
1.01	0.0033	0.032719
1.01	0.0034	0.032719
1.01	0.0035	0.031719
1.01	0.0036	0.031719
1.01	0.0037	0.030719
1.01	0.0038	0.030719
1.01	0.0039	0.030719
1.01	0.004	0.030719
1.01	0.0041	0.030719
1.01	0.0042	0.029719
1.01	0.0043	0.029719
1.01	0.0044	0.029719
1.01	0.0045	0.029719
1.01	0.0046	0.029719
1.01	0.0047	0.029719
1.01	0.0048	0.028719
1.01	0.0049	0.028719
1.01	0.005	0.028719
1.01	0.0051	0.028719
1.01	0.0052	0.028719
1.01	0.0053	0.028719
1.01	0.0054	0.028719
1.01	0.0055	0.028719
1.01	0.0056	0.026719
1.01	0.0057	0.026719
1.01	0.0058	0.026719
1.01	0.0059	0.026719
1.01	0.006	0.026719
1.01	0.0061	0.026719
1.01	0.0062	0.026719
1.01	0.0063	0.026719
1.01	0.0064	0.026719
1.01	0.0065	0.026719
1.01	0.0066	0.026719
1.01	0.0067	0.025719
1.01	0.0068	0.025719
1.01	0.0069	0.025719
1.01	0.007	0.025719
1.01	0.0071	0.025719
1.01	0.0072	0.025719
1.01	0.0073	0.025719
1.01	0.0074	0.025719
1.01	0.0075	0.025719
1.01	0.0076	0.025719
1.01	0.0077	0.025719
1.01	0.0078	0.025719
1.01	0.0079	0.025719
1.01	0.008	0.025719
1.01	0.0081	0.025719
1.01	0.0082	0.025719
1.01	0.0083	0.024719
1.01	0.0084	0.024719
1.01	0.0085	0.024719
1.01	0.0086	0.024719
1.01	0.0087	0.024719
1.01	0.0088	0.024719
1.01	0.0089	0.024719
1.01	0.009	0.024719
1.01	0.0091	0.024719
1.01	0.0092	0.024719
1.01	0.0093	0.024719
1.01	0.0094	0.024719
1.01	0.0095	0.024719
1.01	0.0096	0.024719
1.01	0.0097	0.024719
1.01	0.0098	0.024719
1.01	0.0099	0.024719
1.01	0.01	0.024719
1.02	0.0001	0.16756
1.02	0.0002	0.12558
1.02	0.0003	0.11198
1.02	0.0004	0.10471
1.02	0.0005	0.093719
1.02	0.0006	0.081719
1.02	0.0007	0.073719
1.02	0.0008	0.067719
1.02	0.0009	0.062719
1.02	0.001	0.058719
1.02	0.0011	0.054719
1.02	0.0012	0.051719
1.02	0.0013	0.050719
1.02	0.0014	0.047719
1.02	0.0015	0.046719
1.02	0.0016	0.045719
1.02	0.0017	0.043719
1.02	0.0018	0.042719
1.02	0.0019	0.041719
1.02	0.002	0.039719
1.02	0.0021	0.038719
1.02	0.0022	0.038719
1.02	0.0023	0.037719
1.02	0.0024	0.037719
1.02	0.0025	0.036719
1.02	0.0026	0.035719
1.02	0.0027	0.034719
1.02	0.0028	0.034719
1.02	0.0029	0.033719
1.02	0.003	0.033719
1.02	0.0031	0.033719
1.02	0.0032	0.033719
1.02	0.0033	0.032719
1.02	0.0034	0.032719
1.02	0.0035	0.032719
1.02	0.0036	0.030719
1.02	0.0037	0.030719
1.02	0.0038	0.030719
1.02	0.0039	0.030719
1.02	0.004	0.030719
1.02	0.0041	0.029719
1.02	0.0042	0.029719
1.02	0.0043	0.029719
1.02	0.0044	0.029719
1.02	0.0045	0.029719
1.02	0.0046	0.029719
1.02	0.0047	0.028719
1.02	0.0048	0.028719
1.02	0.0049	0.028719
1.02	0.005	0.028719
1.02	0.0051	0.028719
1.02	0.0052	0.028719
1.02	0.0053	0.028719
1.02	0.0054	0.028719
1.02	0.0055	0.027719
1.02	0.0056	0.026719
1.02	0.0057	0.026719
1.02	0.0058	0.026719
1.02	0.0059	0.026719
1.02	0.006	0.026719
1.02	0.0061	0.026719
1.02	0.0062	0.026719
1.02	0.0063	0.026719
1.02	0.0064	0.026719
1.02	0.0065	0.026719
1.02	0.0066	0.025719
1.02	0.0067	0.025719
1.02	0.0068	0.025719
1.02	0.0069	0.025719
1.02	0.007	0.025719
1.02	0.0071	0.025719
1.02	0.0072	0.025719
1.02	0.0073	0.025719
1.02	0.0074	0.025719
1.02	0.0075	0.025719
1.02	0.0076	0.025719
1.02	0.0077	0.025719
1.02	0.0078	0.025719
1.02	0.0079	0.025719
1.02	0.008	0.025719
1.02	0.0081	0.024719
1.02	0.0082	0.024719
1.02	0.0083	0.024719
1.02	0.0084	0.024719
1.02	0.0085	0.024719
1.02	0.0086	0.024719
1.02	0.0087	0.024719
1.02	0.0088	0.024719
1.02	0.0089	0.024719
1.02	0.009	0.024719
1.02	0.0091	0.024719
1.02	0.0092	0.024719
1.02	0.0093	0.024719
1.02	0.0094	0.024719
1.02	0.0095	0.024719
1.02	0.0096	0.024719
1.02	0.0097	0.024719
1.02	0.0098	0.024719
1.02	0.0099	0.024719
1.02	0.01	0.024719
1.03	0.0001	0.1683
1.03	0.0002	0.12699
1.03	0.0003	0.11294
1.03	0.0004	0.10546
1.03	0.0005	0.094719
1.03	0.0006	0.082719
1.03	0.0007	0.073719
1.03	0.0008	0.068719
1.03	0.0009	0.063719
1.03	0.001	0.059719
1.03	0.0011	0.055719
1.03	0.0012	0.052719
1.03	0.0013	0.050719
1.03	0.0014	0.048719
1.03	0.0015	0.046719
1.03	0.0016	0.045719
1.03	0.0017	0.043719
1.03	0.0018	0.042719
1.03	0.0019	0.042719
1.03	0.002	0.040719
1.03	0.0021	0.039719
1.03	0.0022	0.038719
1.03	0.0023	0.038719
1.03	0.0024	0.037719
1.03	0.0025	0.037719
1.03	0.0026	0.035719
1.03	0.0027	0.035719
1.03	0.0028	0.035719
1.03	0.0029	0.034719
1.03	0.003	0.034719
1.03	0.0031	0.034719
1.03	0.0032	0.033719
1.03	0.0033	0.033719
1.03	0.0034	0.033719
1.03	0.0035	0.033719
1.03	0.0036	0.031719
1.03	0.0037	0.031719
1.03	0.0038	0.031719
1.03	0.0039	0.031719
1.03	0.004	0.030719
1.03	0.0041	0.030719
1.03	0.0042	0.030719
1.03	0.0043	0.030719
1.03	0.0044	0.030719
1.03	0.0045	0.030719
1.03	0.0046	0.029719
1.03	0.0047	0.029719
1.03	0.0048	0.029719
1.03	0.0049	0.029719
1.03	0.005	0.029719
1.03	0.0051	0.029719
1.03	0.0052	0.029719
1.03	0.0053	0.029719
1.03	0.0054	0.028719
1.03	0.0055	0.028719
1.03	0.0056	0.027719
1.03	0.0057	0.027719
1.03	0.0058	0.027719
1.03	0.0059	0.027719
1.03	0.006	0.027719
1.03	0.0061	0.027719
1.03	0.0062	0.027719
1.03	0.0063	0.027719
1.03	0.0064	0.027719
1.03	0.0065	0.026719
1.03	0.0066	0.026719
1.03	0.0067	0.026719
1.03	0.0068	0.026719
1.03	0.0069	0.026719
1.03	0.007	0.026719
1.03	0.0071	0.026719
1.03	0.0072	0.026719
1.03	0.0073	0.026719
1.03	0.0074	0.026719
1.03	0.0075	0.026719
1.03	0.0076	0.026719
1.03	0.0077	0.026719
1.03	0.0078	0.026719
1.03	0.0079	0.026719
1.03	0.008	0.025719
1.03	0.0081	0.025719
1.03	0.0082	0.025719
1.03	0.0083	0.025719
1.03	0.0084	0.025719
1.03	0.0085	0.025719
1.03	0.0086	0.025719
1.03	0.0087	0.025719
1.03	0.0088	0.025719
1.03	0.0089	0.025719
1.03	0.009	0.025719
1.03	0.0091	0.025719
1.03	0.0092	0.025719
1.03	0.0093	0.025719
1.03	0.0094	0.025719
1.03	0.0095	0.025719
1.03	0.0096	0.025719
1.03	0.0097	0.025719
1.03	0.0098	0.025719
1.03	0.0099	0.025719
1.03	0.01	0.025719
1.04	0.0001	0.16904
1.04	0.0002	0.1264
1.04	0.0003	0.11291
1.04	0.0004	0.1062
1.04	0.0005	0.093719
1.04	0.0006	0.081719
1.04	0.0007	0.073719
1.04	0.0008	0.067719
1.04	0.0009	0.062719
1.04	0.001	0.058719
1.04	0.0011	0.055719
1.04	0.0012	0.052719
1.04	0.0013	0.050719
1.04	0.0014	0.048719
1.04	0.0015	0.046719
1.04	0.0016	0.045719
1.04	0.0017	0.043719
1.04	0.0018	0.042719
1.04	0.0019	0.041719
1.04	0.002	0.040719
1.04	0.0021	0.039719
1.04	0.0022	0.038719
1.04	0.0023	0.038719
1.04	0.0024	0.037719
1.04	0.0025	0.037719
1.04	0.0026	0.035719
1.04	0.0027	0.035719
1.04	0.0028	0.035719
1.04	0.0029	0.034719
1.04	0.003	0.034719
1.04	0.0031	0.034719
1.04	0.0032	0.033719
1.04	0.0033	0.033719
1.04	0.0034	0.033719
1.04	0.0035	0.032719
1.04	0.0036	0.031719
1.04	0.0037	0.031719
1.04	0.0038	0.031719
1.04	0.0039	0.031719
1.04	0.004	0.030719
1.04	0.0041	0.030719
1.04	0.0042	0.030719
1.04	0.0043	0.030719
1.04	0.0044	0.030719
1.04	0.0045	0.030719
1.04	0.0046	0.029719
1.04	0.0047	0.029719
1.04	0.0048	0.029719
1.04	0.0049	0.029719
1.04	0.005	0.029719
1.04	0.0051	0.029719
1.04	0.0052	0.029719
1.04	0.0053	0.028719
1.04	0.0054	0.028719
1.04	0.0055	0.028719
1.04	0.0056	0.027719
1.04	0.0057	0.027719
1.04	0.0058	0.027719
1.04	0.0059	0.027719
1.04	0.006	0.027719
1.04	0.0061	0.027719
1.04	0.0062	0.027719
1.04	0.0063	0.026719
1.04	0.0064	0.026719
1.04	0.0065	0.026719
1.04	0.0066	0.026719
1.04	0.0067	0.026719
1.04	0.0068	0.026719
1.04	0.0069	0.026719
1.04	0.007	0.026719
1.04	0.0071	0.026719
1.04	0.0072	0.026719
1.04	0.0073	0.026719
1.04	0.0074	0.026719
1.04	0.0075	0.026719
1.04	0.0076	0.026719
1.04	0.0077	0.026719
1.04	0.0078	0.025719
1.04	0.0079	0.025719
1.04	0.008	0.025719
1.04	0.0081	0.025719
1.04	0.0082	0.025719
1.04	0.0083	0.025719
1.04	0.0084	0.025719
1.04	0.0085	0.025719
1.04	0.0086	0.025719
1.04	0.0087	0.025719
1.04	0.0088	0.025719
1.04	0.0089	0.025719
1.04	0.009	0.025719
1.04	0.0091	0.025719
1.04	0.0092	0.025719
1.04	0.0093	0.025719
1.04	0.0094	0.025719
1.04	0.0095	0.025719
1.04	0.0096	0.025719
1.04	0.0097	0.025719
1.04	0.0098	0.025719
1.04	0.0099	0.025719
1.04	0.01	0.024719
1.05	0.0001	0.16978
1.05	0.0002	0.12781
1.05	0.0003	0.11388
1.05	0.0004	0.10695
1.05	0.0005	0.094719
1.05	0.0006	0.082719
1.05	0.0007	0.073719
1.05	0.0008	0.068719
1.05	0.0009	0.063719
1.05	0.001	0.059719
1.05	0.0011	0.056719
1.05	0.0012	0.052719
1.05	0.0013	0.051719
1.05	0.0014	0.048719
1.05	0.0015	0.047719
1.05	0.0016	0.046719
1.05	0.0017	0.044719
1.05	0.0018	0.043719
1.05	0.0019	0.042719
1.05	0.002	0.040719
1.05	0.0021	0.040719
1.05	0.0022	0.039719
1.05	0.0023	0.039719
1.05	0.0024	0.038719
1.05	0.0025	0.038719
1.05	0.0026	0.036719
1.05	0.0027	0.036719
1.05	0.0028	0.035719
1.05	0.0029	0.035719
1.05	0.003	0.035719
1.05	0.0031	0.034719
1.05	0.0032	0.034719
1.05	0.0033	0.034719
1.05	0.0034	0.034719
1.05	0.0035	0.033719
1.05	0.0036	0.032719
1.05	0.0037	0.032719
1.05	0.0038	0.032719
1.05	0.0039	0.031719
1.05	0.004	0.031719
1.05	0.0041	0.031719
1.05	0.0042	0.031719
1.05	0.0043	0.031719
1.05	0.0044	0.031719
1.05	0.0045	0.030719
1.05	0.0046	0.030719
1.05	0.0047	0.030719
1.05	0.0048	0.030719
1.05	0.0049	0.030719
1.05	0.005	0.030719
1.05	0.0051	0.030719
1.05	0.0052	0.029719
1.05	0.0053	0.029719
1.05	0.0054	0.029719
1.05	0.0055	0.029719
1.05	0.0056	0.028719
1.05	0.0057	0.028719
1.05	0.0058	0.028719
1.05	0.0059	0.028719
1.05	0.006	0.028719
1.05	0.0061	0.028719
1.05	0.0062	0.027719
1.05	0.0063	0.027719
1.05	0.0064	0.027719
1.05	0.0065	0.027719
1.05	0.0066	0.027719
1.05	0.0067	0.027719
1.05	0.0068	0.027719
1.05	0.0069	0.027719
1.05	0.007	0.027719
1.05	0.0071	0.027719
1.05	0.0072	0.027719
1.05	0.0073	0.027719
1.05	0.0074	0.027719
1.05	0.0075	0.027719
1.05	0.0076	0.026719
1.05	0.0077	0.026719
1.05	0.0078	0.026719
1.05	0.0079	0.026719
1.05	0.008	0.026719
1.05	0.0081	0.026719
1.05	0.0082	0.026719
1.05	0.0083	0.026719
1.05	0.0084	0.026719
1.05	0.0085	0.026719
1.05	0.0086	0.026719
1.05	0.0087	0.026719
1.05	0.0088	0.026719
1.05	0.0089	0.026719
1.05	0.009	0.026719
1.05	0.0091	0.026719
1.05	0.0092	0.026719
1.05	0.0093	0.026719
1.05	0.0094	0.026719
1.05	0.0095	0.026719
1.05	0.0096	0.026719
1.05	0.0097	0.026719
1.05	0.0098	0.025719
1.05	0.0099	0.025719
1.05	0.01	0.025719
1.06	0.0001	0.17052
1.06	0.0002	0.12922
1.06	0.0003	0.11484
1.06	0.0004	0.10769
1.06	0.0005	0.094719
1.06	0.0006	0.082719
1.06	0.0007	0.074719
1.06	0.0008	0.068719
1.06	0.0009	0.064719
1.06	0.001	0.060719
1.06	0.0011	0.056719
1.06	0.0012	0.053719
1.06	0.0013	0.051719
1.06	0.0014	0.049719
1.06	0.0015	0.048719
1.06	0.0016	0.047719
1.06	0.0017	0.045719
1.06	0.0018	0.044719
1.06	0.0019	0.043719
1.06	0.002	0.041719
1.06	0.0021	0.041719
1.06	0.0022	0.040719
1.06	0.0023	0.039719
1.06	0.0024	0.039719
1.06	0.0025	0.038719
1.06	0.0026	0.037719
1.06	0.0027	0.037719
1.06	0.0028	0.036719
1.06	0.0029	0.036719
1.06	0.003	0.035719
1.06	0.0031	0.035719
1.06	0.0032	0.035719
1.06	0.0033	0.035719
1.06	0.0034	0.034719
1.06	0.0035	0.034719
1.06	0.0036	0.033719
1.06	0.0037	0.033719
1.06	0.0038	0.032719
1.06	0.0039	0.032719
1.06	0.004	0.032719
1.06	0.0041	0.032719
1.06	0.0042	0.032719
1.06	0.0043	0.032719
1.06	0.0044	0.031719
1.06	0.0045	0.031719
1.06	0.0046	0.031719
1.06	0.0047	0.031719
1.06	0.0048	0.031719
1.06	0.0049	0.031719
1.06	0.005	0.031719
1.06	0.0051	0.030719
1.06	0.0052	0.030719
1.06	0.0053	0.030719
1.06	0.0054	0.030719
1.06	0.0055	0.030719
1.06	0.0056	0.029719
1.06	0.0057	0.029719
1.06	0.0058	0.029719
1.06	0.0059	0.029719
1.06	0.006	0.029719
1.06	0.0061	0.028719
1.06	0.0062	0.028719
1.06	0.0063	0.028719
1.06	0.0064	0.028719
1.06	0.0065	0.028719
1.06	0.0066	0.028719
1.06	0.0067	0.028719
1.06	0.0068	0.028719
1.06	0.0069	0.028719
1.06	0.007	0.028719
1.06	0.0071	0.028719
1.06	0.0072	0.028719
1.06	0.0073	0.028719
1.06	0.0074	0.028719
1.06	0.0075	0.027719
1.06	0.0076	0.027719
1.06	0.0077	0.027719
1.06	0.0078	0.027719
1.06	0.0079	0.027719
1.06	0.008	0.027719
1.06	0.0081	0.027719
1.06	0.0082	0.027719
1.06	0.0083	0.027719
1.06	0.0084	0.027719
1.06	0.0085	0.027719
1.06	0.0086	0.027719
1.06	0.0087	0.027719
1.06	0.0088	0.027719
1.06	0.0089	0.027719
1.06	0.009	0.027719
1.06	0.0091	0.027719
1.06	0.0092	0.027719
1.06	0.0093	0.027719
1.06	0.0094	0.027719
1.06	0.0095	0.026719
1.06	0.0096	0.026719
1.06	0.0097	0.026719
1.06	0.0098	0.026719
1.06	0.0099	0.026719
1.06	0.01	0.026719
1.07	0.0001	0.17135
1.07	0.0002	0.13016
1.07	0.0003	0.11549
1.07	0.0004	0.10919
1.07	0.0005	0.095719
1.07	0.0006	0.083719
1.07	0.0007	0.075719
1.07	0.0008	0.069719
1.07	0.0009	0.064719
1.07	0.001	0.060719
1.07	0.0011	0.057719
1.07	0.0012	0.054719
1.07	0.0013	0.052719
1.07	0.0014	0.050719
1.07	0.0015	0.049719
1.07	0.0016	0.047719
1.07	0.0017	0.045719
1.07	0.0018	0.045719
1.07	0.0019	0.044719
1.07	0.002	0.042719
1.07	0.0021	0.041719
1.07	0.0022	0.041719
1.07	0.0023	0.040719
1.07	0.0024	0.040719
1.07	0.0025	0.039719
1.07	0.0026	0.038719
1.07	0.0027	0.037719
1.07	0.0028	0.037719
1.07	0.0029	0.037719
1.07	0.003	0.036719
1.07	0.0031	0.036719
1.07	0.0032	0.036719
1.07	0.0033	0.036719
1.07	0.0034	0.035719
1.07	0.0035	0.034719
1.07	0.0036	0.034719
1.07	0.0037	0.034719
1.07	0.0038	0.033719
1.07	0.0039	0.033719
1.07	0.004	0.033719
1.07	0.0041	0.033719
1.07	0.0042	0.033719
1.07	0.0043	0.032719
1.07	0.0044	0.032719
1.07	0.0045	0.032719
1.07	0.0046	0.032719
1.07	0.0047	0.032719
1.07	0.0048	0.032719
1.07	0.0049	0.032719
1.07	0.005	0.031719
1.07	0.0051	0.031719
1.07	0.0052	0.031719
1.07	0.0053	0.031719
1.07	0.0054	0.031719
1.07	0.0055	0.031719
1.07	0.0056	0.030719
1.07	0.0057	0.030719
1.07	0.0058	0.030719
1.07	0.0059	0.030719
1.07	0.006	0.029719
1.07	0.0061	0.029719
1.07	0.0062	0.029719
1.07	0.0063	0.029719
1.07	0.0064	0.029719
1.07	0.0065	0.029719
1.07	0.0066	0.029719
1.07	0.0067	0.029719
1.07	0.0068	0.029719
1.07	0.0069	0.029719
1.07	0.007	0.029719
1.07	0.0071	0.029719
1.07	0.0072	0.029719
1.07	0.0073	0.029719
1.07	0.0074	0.028719
1.07	0.0075	0.028719
1.07	0.0076	0.028719
1.07	0.0077	0.028719
1.07	0.0078	0.028719
1.07	0.0079	0.028719
1.07	0.008	0.028719
1.07	0.0081	0.028719
1.07	0.0082	0.028719
1.07	0.0083	0.028719
1.07	0.0084	0.028719
1.07	0.0085	0.028719
1.07	0.0086	0.028719
1.07	0.0087	0.028719
1.07	0.0088	0.028719
1.07	0.0089	0.028719
1.07	0.009	0.028719
1.07	0.0091	0.028719
1.07	0.0092	0.028719
1.07	0.0093	0.028719
1.07	0.0094	0.027719
1.07	0.0095	0.027719
1.07	0.0096	0.027719
1.07	0.0097	0.027719
1.07	0.0098	0.027719
1.07	0.0099	0.027719
1.07	0.01	0.027719
1.08	0.0001	0.17308
1.08	0.0002	0.13057
1.08	0.0003	0.11646
1.08	0.0004	0.10993
1.08	0.0005	0.095719
1.08	0.0006	0.083719
1.08	0.0007	0.075719
1.08	0.0008	0.070719
1.08	0.0009	0.065719
1.08	0.001	0.061719
1.08	0.0011	0.058719
1.08	0.0012	0.055719
1.08	0.0013	0.053719
1.08	0.0014	0.051719
1.08	0.0015	0.049719
1.08	0.0016	0.048719
1.08	0.0017	0.046719
1.08	0.0018	0.045719
1.08	0.0019	0.045719
1.08	0.002	0.043719
1.08	0.0021	0.042719
1.08	0.0022	0.042719
1.08	0.0023	0.041719
1.08	0.0024	0.041719
1.08	0.0025	0.040719
1.08	0.0026	0.039719
1.08	0.0027	0.038719
1.08	0.0028	0.038719
1.08	0.0029	0.038719
1.08	0.003	0.037719
1.08	0.0031	0.037719
1.08	0.0032	0.037719
1.08	0.0033	0.036719
1.08	0.0034	0.036719
1.08	0.0035	0.035719
1.08	0.0036	0.035719
1.08	0.0037	0.034719
1.08	0.0038	0.034719
1.08	0.0039	0.034719
1.08	0.004	0.034719
1.08	0.0041	0.034719
1.08	0.0042	0.033719
1.08	0.0043	0.033719
1.08	0.0044	0.033719
1.08	0.0045	0.033719
1.08	0.0046	0.033719
1.08	0.0047	0.033719
1.08	0.0048	0.033719
1.08	0.0049	0.032719
1.08	0.005	0.032719
1.08	0.0051	0.032719
1.08	0.0052	0.032719
1.08	0.0053	0.032719
1.08	0.0054	0.032719
1.08	0.0055	0.032719
1.08	0.0056	0.031719
1.08	0.0057	0.031719
1.08	0.0058	0.031719
1.08	0.0059	0.030719
1.08	0.006	0.030719
1.08	0.0061	0.030719
1.08	0.0062	0.030719
1.08	0.0063	0.030719
1.08	0.0064	0.030719
1.08	0.0065	0.030719
1.08	0.0066	0.030719
1.08	0.0067	0.030719
1.08	0.0068	0.030719
1.08	0.0069	0.030719
1.08	0.007	0.030719
1.08	0.0071	0.030719
1.08	0.0072	0.029719
1.08	0.0073	0.029719
1.08	0.0074	0.029719
1.08	0.0075	0.029719
1.08	0.0076	0.029719
1.08	0.0077	0.029719
1.08	0.0078	0.029719
1.08	0.0079	0.029719
1.08	0.008	0.029719
1.08	0.0081	0.029719
1.08	0.0082	0.029719
1.08	0.0083	0.029719
1.08	0.0084	0.029719
1.08	0.0085	0.029719
1.08	0.0086	0.029719
1.08	0.0087	0.029719
1.08	0.0088	0.029719
1.08	0.0089	0.029719
1.08	0.009	0.029719
1.08	0.0091	0.029719
1.08	0.0092	0.028719
1.08	0.0093	0.028719
1.08	0.0094	0.028719
1.08	0.0095	0.028719
1.08	0.0096	0.028719
1.08	0.0097	0.028719
1.08	0.0098	0.028719
1.08	0.0099	0.028719
1.08	0.01	0.028719
1.09	0.0001	0.17282
1.09	0.0002	0.13098
1.09	0.0003	0.11642
1.09	0.0004	0.10968
1.09	0.0005	0.094719
1.09	0.0006	0.083719
1.09	0.0007	0.075719
1.09	0.0008	0.069719
1.09	0.0009	0.065719
1.09	0.001	0.061719
1.09	0.0011	0.057719
1.09	0.0012	0.054719
1.09	0.0013	0.053719
1.09	0.0014	0.050719
1.09	0.0015	0.049719
1.09	0.0016	0.048719
1.09	0.0017	0.046719
1.09	0.0018	0.045719
1.09	0.0019	0.044719
1.09	0.002	0.043719
1.09	0.0021	0.042719
1.09	0.0022	0.041719
1.09	0.0023	0.041719
1.09	0.0024	0.040719
1.09	0.0025	0.040719
1.09	0.0026	0.039719
1.09	0.0027	0.038719
1.09	0.0028	0.038719
1.09	0.0029	0.037719
1.09	0.003	0.037719
1.09	0.0031	0.037719
1.09	0.0032	0.037719
1.09	0.0033	0.036719
1.09	0.0034	0.036719
1.09	0.0035	0.036719
1.09	0.0036	0.035719
1.09	0.0037	0.034719
1.09	0.0038	0.034719
1.09	0.0039	0.034719
1.09	0.004	0.034719
1.09	0.0041	0.034719
1.09	0.0042	0.033719
1.09	0.0043	0.033719
1.09	0.0044	0.033719
1.09	0.0045	0.033719
1.09	0.0046	0.033719
1.09	0.0047	0.033719
1.09	0.0048	0.033719
1.09	0.0049	0.032719
1.09	0.005	0.032719
1.09	0.0051	0.032719
1.09	0.0052	0.032719
1.09	0.0053	0.032719
1.09	0.0054	0.032719
1.09	0.0055	0.032719
1.09	0.0056	0.031719
1.09	0.0057	0.031719
1.09	0.0058	0.030719
1.09	0.0059	0.030719
1.09	0.006	0.030719
1.09	0.0061	0.030719
1.09	0.0062	0.030719
1.09	0.0063	0.030719
1.09	0.0064	0.030719
1.09	0.0065	0.030719
1.09	0.0066	0.030719
1.09	0.0067	0.030719
1.09	0.0068	0.030719
1.09	0.0069	0.030719
1.09	0.007	0.030719
1.09	0.0071	0.029719
1.09	0.0072	0.029719
1.09	0.0073	0.029719
1.09	0.0074	0.029719
1.09	0.0075	0.029719
1.09	0.0076	0.029719
1.09	0.0077	0.029719
1.09	0.0078	0.029719
1.09	0.0079	0.029719
1.09	0.008	0.029719
1.09	0.0081	0.029719
1.09	0.0082	0.029719
1.09	0.0083	0.029719
1.09	0.0084	0.029719
1.09	0.0085	0.029719
1.09	0.0086	0.029719
1.09	0.0087	0.029719
1.09	0.0088	0.029719
1.09	0.0089	0.029719
1.09	0.009	0.028719
1.09	0.0091	0.028719
1.09	0.0092	0.028719
1.09	0.0093	0.028719
1.09	0.0094	0.028719
1.09	0.0095	0.028719
1.09	0.0096	0.028719
1.09	0.0097	0.028719
1.09	0.0098	0.028719
1.09	0.0099	0.028719
1.09	0.01	0.028719
1.1	0.0001	0.17365
1.1	0.0002	0.13192
1.1	0.0003	0.11807
1.1	0.0004	0.11117
1.1	0.0005	0.095719
1.1	0.0006	0.084719
1.1	0.0007	0.075719
1.1	0.0008	0.070719
1.1	0.0009	0.065719
1.1	0.001	0.062719
1.1	0.0011	0.058719
1.1	0.0012	0.055719
1.1	0.0013	0.054719
1.1	0.0014	0.051719
1.1	0.0015	0.050719
1.1	0.0016	0.049719
1.1	0.0017	0.047719
1.1	0.0018	0.046719
1.1	0.0019	0.045719
1.1	0.002	0.043719
1.1	0.0021	0.043719
1.1	0.0022	0.042719
1.1	0.0023	0.042719
1.1	0.0024	0.041719
1.1	0.0025	0.041719
1.1	0.0026	0.039719
1.1	0.0027	0.039719
1.1	0.0028	0.039719
1.1	0.0029	0.038719
1.1	0.003	0.038719
1.1	0.0031	0.038719
1.1	0.0032	0.037719
1.1	0.0033	0.037719
1.1	0.0034	0.037719
1.1	0.0035	0.037719
1.1	0.0036	0.035719
1.1	0.0037	0.035719
1.1	0.0038	0.035719
1.1	0.0039	0.035719
1.1	0.004	0.035719
1.1	0.0041	0.034719
1.1	0.0042	0.034719
1.1	0.0043	0.034719
1.1	0.0044	0.034719
1.1	0.0045	0.034719
1.1	0.0046	0.034719
1.1	0.0047	0.034719
1.1	0.0048	0.033719
1.1	0.0049	0.033719
1.1	0.005	0.033719
1.1	0.0051	0.033719
1.1	0.0052	0.033719
1.1	0.0053	0.033719
1.1	0.0054	0.033719
1.1	0.0055	0.033719
1.1	0.0056	0.032719
1.1	0.0057	0.031719
1.1	0.0058	0.031719
1.1	0.0059	0.031719
1.1	0.006	0.031719
1.1	0.0061	0.031719
1.1	0.0062	0.031719
1.1	0.0063	0.031719
1.1	0.0064	0.031719
1.1	0.0065	0.031719
1.1	0.0066	0.031719
1.1	0.0067	0.031719
1.1	0.0068	0.031719
1.1	0.0069	0.031719
1.1	0.007	0.030719
1.1	0.0071	0.030719
1.1	0.0072	0.030719
1.1	0.0073	0.030719
1.1	0.0074	0.030719
1.1	0.0075	0.030719
1.1	0.0076	0.030719
1.1	0.0077	0.030719
1.1	0.0078	0.030719
1.1	0.0079	0.030719
1.1	0.008	0.030719
1.1	0.0081	0.030719
1.1	0.0082	0.030719
1.1	0.0083	0.030719
1.1	0.0084	0.030719
1.1	0.0085	0.030719
1.1	0.0086	0.030719
1.1	0.0087	0.030719
1.1	0.0088	0.029719
1.1	0.0089	0.029719
1.1	0.009	0.029719
1.1	0.0091	0.029719
1.1	0.0092	0.029719
1.1	0.0093	0.029719
1.1	0.0094	0.029719
1.1	0.0095	0.029719
1.1	0.0096	0.029719
1.1	0.0097	0.029719
1.1	0.0098	0.029719
1.1	0.0099	0.029719
1.1	0.01	0.029719
1.11	0.0001	0.17539
1.11	0.0002	0.13333
1.11	0.0003	0.12003
1.11	0.0004	0.11292
1.11	0.0005	0.096719
1.11	0.0006	0.085719
1.11	0.0007	0.077719
1.11	0.0008	0.071719
1.11	0.0009	0.067719
1.11	0.001	0.063719
1.11	0.0011	0.060719
1.11	0.0012	0.057719
1.11	0.0013	0.055719
1.11	0.0014	0.053719
1.11	0.0015	0.052719
1.11	0.0016	0.051719
1.11	0.0017	0.049719
1.11	0.0018	0.048719
1.11	0.0019	0.047719
1.11	0.002	0.045719
1.11	0.0021	0.045719
1.11	0.0022	0.044719
1.11	0.0023	0.044719
1.11	0.0024	0.043719
1.11	0.0025	0.043719
1.11	0.0026	0.041719
1.11	0.0027	0.041719
1.11	0.0028	0.040719
1.11	0.0029	0.040719
1.11	0.003	0.040719
1.11	0.0031	0.040719
1.11	0.0032	0.039719
1.11	0.0033	0.039719
1.11	0.0034	0.039719
1.11	0.0035	0.038719
1.11	0.0036	0.037719
1.11	0.0037	0.037719
1.11	0.0038	0.037719
1.11	0.0039	0.037719
1.11	0.004	0.036719
1.11	0.0041	0.036719
1.11	0.0042	0.036719
1.11	0.0043	0.036719
1.11	0.0044	0.036719
1.11	0.0045	0.036719
1.11	0.0046	0.036719
1.11	0.0047	0.035719
1.11	0.0048	0.035719
1.11	0.0049	0.035719
1.11	0.005	0.035719
1.11	0.0051	0.035719
1.11	0.0052	0.035719
1.11	0.0053	0.035719
1.11	0.0054	0.035719
1.11	0.0055	0.035719
1.11	0.0056	0.033719
1.11	0.0057	0.033719
1.11	0.0058	0.033719
1.11	0.0059	0.033719
1.11	0.006	0.033719
1.11	0.0061	0.033719
1.11	0.0062	0.033719
1.11	0.0063	0.033719
1.11	0.0064	0.033719
1.11	0.0065	0.033719
1.11	0.0066	0.033719
1.11	0.0067	0.033719
1.11	0.0068	0.032719
1.11	0.0069	0.032719
1.11	0.007	0.032719
1.11	0.0071	0.032719
1.11	0.0072	0.032719
1.11	0.0073	0.032719
1.11	0.0074	0.032719
1.11	0.0075	0.032719
1.11	0.0076	0.032719
1.11	0.0077	0.032719
1.11	0.0078	0.032719
1.11	0.0079	0.032719
1.11	0.008	0.032719
1.11	0.0081	0.032719
1.11	0.0082	0.032719
1.11	0.0083	0.032719
1.11	0.0084	0.032719
1.11	0.0085	0.032719
1.11	0.0086	0.031719
1.11	0.0087	0.031719
1.11	0.0088	0.031719
1.11	0.0089	0.031719
1.11	0.009	0.031719
1.11	0.0091	0.031719
1.11	0.0092	0.031719
1.11	0.0093	0.031719
1.11	0.0094	0.031719
1.11	0.0095	0.031719
1.11	0.0096	0.031719
1.11	0.0097	0.031719
1.11	0.0098	0.031719
1.11	0.0099	0.031719
1.11	0.01	0.031719
1.12	0.0001	0.17622
1.12	0.0002	0.13527
1.12	0.0003	0.12068
1.12	0.0004	0.11342
1.12	0.0005	0.097719
1.12	0.0006	0.086719
1.12	0.0007	0.078719
1.12	0.0008	0.072719
1.12	0.0009	0.068719
1.12	0.001	0.064719
1.12	0.0011	0.061719
1.12	0.0012	0.058719
1.12	0.0013	0.056719
1.12	0.0014	0.054719
1.12	0.0015	0.052719
1.12	0.0016	0.051719
1.12	0.0017	0.049719
1.12	0.0018	0.049719
1.12	0.0019	0.048719
1.12	0.002	0.046719
1.12	0.0021	0.046719
1.12	0.0022	0.045719
1.12	0.0023	0.044719
1.12	0.0024	0.044719
1.12	0.0025	0.043719
1.12	0.0026	0.042719
1.12	0.0027	0.042719
1.12	0.0028	0.041719
1.12	0.0029	0.041719
1.12	0.003	0.041719
1.12	0.0031	0.040719
1.12	0.0032	0.040719
1.12	0.0033	0.040719
1.12	0.0034	0.040719
1.12	0.0035	0.039719
1.12	0.0036	0.038719
1.12	0.0037	0.038719
1.12	0.0038	0.038719
1.12	0.0039	0.038719
1.12	0.004	0.037719
1.12	0.0041	0.037719
1.12	0.0042	0.037719
1.12	0.0043	0.037719
1.12	0.0044	0.037719
1.12	0.0045	0.037719
1.12	0.0046	0.036719
1.12	0.0047	0.036719
1.12	0.0048	0.036719
1.12	0.0049	0.036719
1.12	0.005	0.036719
1.12	0.0051	0.036719
1.12	0.0052	0.036719
1.12	0.0053	0.036719
1.12	0.0054	0.036719
1.12	0.0055	0.035719
1.12	0.0056	0.034719
1.12	0.0057	0.034719
1.12	0.0058	0.034719
1.12	0.0059	0.034719
1.12	0.006	0.034719
1.12	0.0061	0.034719
1.12	0.0062	0.034719
1.12	0.0063	0.034719
1.12	0.0064	0.034719
1.12	0.0065	0.034719
1.12	0.0066	0.034719
1.12	0.0067	0.033719
1.12	0.0068	0.033719
1.12	0.0069	0.033719
1.12	0.007	0.033719
1.12	0.0071	0.033719
1.12	0.0072	0.033719
1.12	0.0073	0.033719
1.12	0.0074	0.033719
1.12	0.0075	0.033719
1.12	0.0076	0.033719
1.12	0.0077	0.033719
1.12	0.0078	0.033719
1.12	0.0079	0.033719
1.12	0.008	0.033719
1.12	0.0081	0.033719
1.12	0.0082	0.033719
1.12	0.0083	0.033719
1.12	0.0084	0.033719
1.12	0.0085	0.032719
1.12	0.0086	0.032719
1.12	0.0087	0.032719
1.12	0.0088	0.032719
1.12	0.0089	0.032719
1.12	0.009	0.032719
1.12	0.0091	0.032719
1.12	0.0092	0.032719
1.12	0.0093	0.032719
1.12	0.0094	0.032719
1.12	0.0095	0.032719
1.12	0.0096	0.032719
1.12	0.0097	0.032719
1.12	0.0098	0.032719
1.12	0.0099	0.032719
1.12	0.01	0.032719
1.13	0.0001	0.17795
1.13	0.0002	0.13569
1.13	0.0003	0.12165
1.13	0.0004	0.11472
1.13	0.0005	0.097719
1.13	0.0006	0.086719
1.13	0.0007	0.078719
1.13	0.0008	0.073719
1.13	0.0009	0.068719
1.13	0.001	0.065719
1.13	0.0011	0.061719
1.13	0.0012	0.058719
1.13	0.0013	0.057719
1.13	0.0014	0.054719
1.13	0.0015	0.053719
1.13	0.0016	0.052719
1.13	0.0017	0.050719
1.13	0.0018	0.049719
1.13	0.0019	0.049719
1.13	0.002	0.047719
1.13	0.0021	0.046719
1.13	0.0022	0.046719
1.13	0.0023	0.045719
1.13	0.0024	0.045719
1.13	0.0025	0.044719
1.13	0.0026	0.043719
1.13	0.0027	0.043719
1.13	0.0028	0.042719
1.13	0.0029	0.042719
1.13	0.003	0.042719
1.13	0.0031	0.041719
1.13	0.0032	0.041719
1.13	0.0033	0.041719
1.13	0.0034	0.040719
1.13	0.0035	0.040719
1.13	0.0036	0.039719
1.13	0.0037	0.039719
1.13	0.0038	0.039719
1.13	0.0039	0.038719
1.13	0.004	0.038719
1.13	0.0041	0.038719
1.13	0.0042	0.038719
1.13	0.0043	0.038719
1.13	0.0044	0.038719
1.13	0.0045	0.037719
1.13	0.0046	0.037719
1.13	0.0047	0.037719
1.13	0.0048	0.037719
1.13	0.0049	0.037719
1.13	0.005	0.037719
1.13	0.0051	0.037719
1.13	0.0052	0.037719
1.13	0.0053	0.037719
1.13	0.0054	0.036719
1.13	0.0055	0.036719
1.13	0.0056	0.035719
1.13	0.0057	0.035719
1.13	0.0058	0.035719
1.13	0.0059	0.035719
1.13	0.006	0.035719
1.13	0.0061	0.035719
1.13	0.0062	0.035719
1.13	0.0063	0.035719
1.13	0.0064	0.035719
1.13	0.0065	0.035719
1.13	0.0066	0.034719
1.13	0.0067	0.034719
1.13	0.0068	0.034719
1.13	0.0069	0.034719
1.13	0.007	0.034719
1.13	0.0071	0.034719
1.13	0.0072	0.034719
1.13	0.0073	0.034719
1.13	0.0074	0.034719
1.13	0.0075	0.034719
1.13	0.0076	0.034719
1.13	0.0077	0.034719
1.13	0.0078	0.034719
1.13	0.0079	0.034719
1.13	0.008	0.034719
1.13	0.0081	0.034719
1.13	0.0082	0.034719
1.13	0.0083	0.033719
1.13	0.0084	0.033719
1.13	0.0085	0.033719
1.13	0.0086	0.033719
1.13	0.0087	0.033719
1.13	0.0088	0.033719
1.13	0.0089	0.033719
1.13	0.009	0.033719
1.13	0.0091	0.033719
1.13	0.0092	0.033719
1.13	0.0093	0.033719
1.13	0.0094	0.033719
1.13	0.0095	0.033719
1.13	0.0096	0.033719
1.13	0.0097	0.033719
1.13	0.0098	0.033719
1.13	0.0099	0.033719
1.13	0.01	0.033719
1.14	0.0001	0.17878
1.14	0.0002	0.13663
1.14	0.0003	0.12329
1.14	0.0004	0.11472
1.14	0.0005	0.098719
1.14	0.0006	0.087719
1.14	0.0007	0.079719
1.14	0.0008	0.074719
1.14	0.0009	0.069719
1.14	0.001	0.065719
1.14	0.0011	0.062719
1.14	0.0012	0.059719
1.14	0.0013	0.058719
1.14	0.0014	0.055719
1.14	0.0015	0.054719
1.14	0.0016	0.053719
1.14	0.0017	0.051719
1.14	0.0018	0.050719
1.14	0.0019	0.049719
1.14	0.002	0.048719
1.14	0.0021	0.047719
1.14	0.0022	0.047719
1.14	0.0023	0.046719
1.14	0.0024	0.046719
1.14	0.0025	0.045719
1.14	0.0026	0.044719
1.14	0.0027	0.043719
1.14	0.0028	0.043719
1.14	0.0029	0.043719
1.14	0.003	0.042719
1.14	0.0031	0.042719
1.14	0.0032	0.042719
1.14	0.0033	0.042719
1.14	0.0034	0.041719
1.14	0.0035	0.041719
1.14	0.0036	0.040719
1.14	0.0037	0.040719
1.14	0.0038	0.040719
1.14	0.0039	0.039719
1.14	0.004	0.039719
1.14	0.0041	0.039719
1.14	0.0042	0.039719
1.14	0.0043	0.039719
1.14	0.0044	0.039719
1.14	0.0045	0.038719
1.14	0.0046	0.038719
1.14	0.0047	0.038719
1.14	0.0048	0.038719
1.14	0.0049	0.038719
1.14	0.005	0.038719
1.14	0.0051	0.038719
1.14	0.0052	0.038719
1.14	0.0053	0.037719
1.14	0.0054	0.037719
1.14	0.0055	0.037719
1.14	0.0056	0.036719
1.14	0.0057	0.036719
1.14	0.0058	0.036719
1.14	0.0059	0.036719
1.14	0.006	0.036719
1.14	0.0061	0.036719
1.14	0.0062	0.036719
1.14	0.0063	0.036719
1.14	0.0064	0.036719
1.14	0.0065	0.035719
1.14	0.0066	0.035719
1.14	0.0067	0.035719
1.14	0.0068	0.035719
1.14	0.0069	0.035719
1.14	0.007	0.035719
1.14	0.0071	0.035719
1.14	0.0072	0.035719
1.14	0.0073	0.035719
1.14	0.0074	0.035719
1.14	0.0075	0.035719
1.14	0.0076	0.035719
1.14	0.0077	0.035719
1.14	0.0078	0.035719
1.14	0.0079	0.035719
1.14	0.008	0.035719
1.14	0.0081	0.035719
1.14	0.0082	0.034719
1.14	0.0083	0.034719
1.14	0.0084	0.034719
1.14	0.0085	0.034719
1.14	0.0086	0.034719
1.14	0.0087	0.034719
1.14	0.0088	0.034719
1.14	0.0089	0.034719
1.14	0.009	0.034719
1.14	0.0091	0.034719
1.14	0.0092	0.034719
1.14	0.0093	0.034719
1.14	0.0094	0.034719
1.14	0.0095	0.034719
1.14	0.0096	0.034719
1.14	0.0097	0.034719
1.14	0.0098	0.034719
1.14	0.0099	0.034719
1.14	0.01	0.034719
1.15	0.0001	0.18052
1.15	0.0002	0.13904
1.15	0.0003	0.12526
1.15	0.0004	0.11572
1.15	0.0005	0.099719
1.15	0.0006	0.088719
1.15	0.0007	0.080719
1.15	0.0008	0.075719
1.15	0.0009	0.071719
1.15	0.001	0.067719
1.15	0.0011	0.064719
1.15	0.0012	0.061719
1.15	0.0013	0.059719
1.15	0.0014	0.057719
1.15	0.0015	0.056719
1.15	0.0016	0.055719
1.15	0.0017	0.053719
1.15	0.0018	0.052719
1.15	0.0019	0.051719
1.15	0.002	0.050719
1.15	0.0021	0.049719
1.15	0.0022	0.048719
1.15	0.0023	0.048719
1.15	0.0024	0.047719
1.15	0.0025	0.047719
1.15	0.0026	0.046719
1.15	0.0027	0.045719
1.15	0.0028	0.045719
1.15	0.0029	0.045719
1.15	0.003	0.044719
1.15	0.0031	0.044719
1.15	0.0032	0.044719
1.15	0.0033	0.043719
1.15	0.0034	0.043719
1.15	0.0035	0.042719
1.15	0.0036	0.042719
1.15	0.0037	0.042719
1.15	0.0038	0.041719
1.15	0.0039	0.041719
1.15	0.004	0.041719
1.15	0.0041	0.041719
1.15	0.0042	0.041719
1.15	0.0043	0.041719
1.15	0.0044	0.040719
1.15	0.0045	0.040719
1.15	0.0046	0.040719
1.15	0.0047	0.040719
1.15	0.0048	0.040719
1.15	0.0049	0.040719
1.15	0.005	0.040719
1.15	0.0051	0.040719
1.15	0.0052	0.039719
1.15	0.0053	0.039719
1.15	0.0054	0.039719
1.15	0.0055	0.039719
1.15	0.0056	0.038719
1.15	0.0057	0.038719
1.15	0.0058	0.038719
1.15	0.0059	0.038719
1.15	0.006	0.038719
1.15	0.0061	0.038719
1.15	0.0062	0.038719
1.15	0.0063	0.037719
1.15	0.0064	0.037719
1.15	0.0065	0.037719
1.15	0.0066	0.037719
1.15	0.0067	0.037719
1.15	0.0068	0.037719
1.15	0.0069	0.037719
1.15	0.007	0.037719
1.15	0.0071	0.037719
1.15	0.0072	0.037719
1.15	0.0073	0.037719
1.15	0.0074	0.037719
1.15	0.0075	0.037719
1.15	0.0076	0.037719
1.15	0.0077	0.037719
1.15	0.0078	0.037719
1.15	0.0079	0.037719
1.15	0.008	0.036719
1.15	0.0081	0.036719
1.15	0.0082	0.036719
1.15	0.0083	0.036719
1.15	0.0084	0.036719
1.15	0.0085	0.036719
1.15	0.0086	0.036719
1.15	0.0087	0.036719
1.15	0.0088	0.036719
1.15	0.0089	0.036719
1.15	0.009	0.036719
1.15	0.0091	0.036719
1.15	0.0092	0.036719
1.15	0.0093	0.036719
1.15	0.0094	0.036719
1.15	0.0095	0.036719
1.15	0.0096	0.036719
1.15	0.0097	0.036719
1.15	0.0098	0.036719
1.15	0.0099	0.036719
1.15	0.01	0.036719
1.16	0.0001	0.18135
1.16	0.0002	0.13998
1.16	0.0003	0.1259
1.16	0.0004	0.11672
1.16	0.0005	0.10072
1.16	0.0006	0.089719
1.16	0.0007	0.081719
1.16	0.0008	0.076719
1.16	0.0009	0.072719
1.16	0.001	0.068719
1.16	0.0011	0.065719
1.16	0.0012	0.062719
1.16	0.0013	0.060719
1.16	0.0014	0.058719
1.16	0.0015	0.057719
1.16	0.0016	0.056719
1.16	0.0017	0.054719
1.16	0.0018	0.053719
1.16	0.0019	0.052719
1.16	0.002	0.050719
1.16	0.0021	0.050719
1.16	0.0022	0.049719
1.16	0.0023	0.049719
1.16	0.0024	0.048719
1.16	0.0025	0.048719
1.16	0.0026	0.047719
1.16	0.0027	0.046719
1.16	0.0028	0.046719
1.16	0.0029	0.045719
1.16	0.003	0.045719
1.16	0.0031	0.045719
1.16	0.0032	0.045719
1.16	0.0033	0.044719
1.16	0.0034	0.044719
1.16	0.0035	0.044719
1.16	0.0036	0.043719
1.16	0.0037	0.043719
1.16	0.0038	0.042719
1.16	0.0039	0.042719
1.16	0.004	0.042719
1.16	0.0041	0.042719
1.16	0.0042	0.042719
1.16	0.0043	0.041719
1.16	0.0044	0.041719
1.16	0.0045	0.041719
1.16	0.0046	0.041719
1.16	0.0047	0.041719
1.16	0.0048	0.041719
1.16	0.0049	0.041719
1.16	0.005	0.041719
1.16	0.0051	0.040719
1.16	0.0052	0.040719
1.16	0.0053	0.040719
1.16	0.0054	0.040719
1.16	0.0055	0.040719
1.16	0.0056	0.039719
1.16	0.0057	0.039719
1.16	0.0058	0.039719
1.16	0.0059	0.039719
1.16	0.006	0.039719
1.16	0.0061	0.039719
1.16	0.0062	0.038719
1.16	0.0063	0.038719
1.16	0.0064	0.038719
1.16	0.0065	0.038719
1.16	0.0066	0.038719
1.16	0.0067	0.038719
1.16	0.0068	0.038719
1.16	0.0069	0.038719
1.16	0.007	0.038719
1.16	0.0071	0.038719
1.16	0.0072	0.038719
1.16	0.0073	0.038719
1.16	0.0074	0.038719
1.16	0.0075	0.038719
1.16	0.0076	0.038719
1.16	0.0077	0.038719
1.16	0.0078	0.037719
1.16	0.0079	0.037719
1.16	0.008	0.037719
1.16	0.0081	0.037719
1.16	0.0082	0.037719
1.16	0.0083	0.037719
1.16	0.0084	0.037719
1.16	0.0085	0.037719
1.16	0.0086	0.037719
1.16	0.0087	0.037719
1.16	0.0088	0.037719
1.16	0.0089	0.037719
1.16	0.009	0.037719
1.16	0.0091	0.037719
1.16	0.0092	0.037719
1.16	0.0093	0.037719
1.16	0.0094	0.037719
1.16	0.0095	0.037719
1.16	0.0096	0.037719
1.16	0.0097	0.037719
1.16	0.0098	0.037719
1.16	0.0099	0.037719
1.16	0.01	0.037719
1.17	0.0001	0.18417
1.17	0.0002	0.14192
1.17	0.0003	0.12755
1.17	0.0004	0.11772
1.17	0.0005	0.10272
1.17	0.0006	0.091719
1.17	0.0007	0.083719
1.17	0.0008	0.078719
1.17	0.0009	0.073719
1.17	0.001	0.070719
1.17	0.0011	0.066719
1.17	0.0012	0.064719
1.17	0.0013	0.062719
1.17	0.0014	0.060719
1.17	0.0015	0.058719
1.17	0.0016	0.057719
1.17	0.0017	0.056719
1.17	0.0018	0.055719
1.17	0.0019	0.054719
1.17	0.002	0.052719
1.17	0.0021	0.052719
1.17	0.0022	0.051719
1.17	0.0023	0.051719
1.17	0.0024	0.050719
1.17	0.0025	0.050719
1.17	0.0026	0.048719
1.17	0.0027	0.048719
1.17	0.0028	0.048719
1.17	0.0029	0.047719
1.17	0.003	0.047719
1.17	0.0031	0.047719
1.17	0.0032	0.047719
1.17	0.0033	0.046719
1.17	0.0034	0.046719
1.17	0.0035	0.046719
1.17	0.0036	0.045719
1.17	0.0037	0.044719
1.17	0.0038	0.044719
1.17	0.0039	0.044719
1.17	0.004	0.044719
1.17	0.0041	0.044719
1.17	0.0042	0.044719
1.17	0.0043	0.043719
1.17	0.0044	0.043719
1.17	0.0045	0.043719
1.17	0.0046	0.043719
1.17	0.0047	0.043719
1.17	0.0048	0.043719
1.17	0.0049	0.043719
1.17	0.005	0.043719
1.17	0.0051	0.042719
1.17	0.0052	0.042719
1.17	0.0053	0.042719
1.17	0.0054	0.042719
1.17	0.0055	0.042719
1.17	0.0056	0.041719
1.17	0.0057	0.041719
1.17	0.0058	0.041719
1.17	0.0059	0.041719
1.17	0.006	0.041719
1.17	0.0061	0.040719
1.17	0.0062	0.040719
1.17	0.0063	0.040719
1.17	0.0064	0.040719
1.17	0.0065	0.040719
1.17	0.0066	0.040719
1.17	0.0067	0.040719
1.17	0.0068	0.040719
1.17	0.0069	0.040719
1.17	0.007	0.040719
1.17	0.0071	0.040719
1.17	0.0072	0.040719
1.17	0.0073	0.040719
1.17	0.0074	0.040719
1.17	0.0075	0.040719
1.17	0.0076	0.040719
1.17	0.0077	0.039719
1.17	0.0078	0.039719
1.17	0.0079	0.039719
1.17	0.008	0.039719
1.17	0.0081	0.039719
1.17	0.0082	0.039719
1.17	0.0083	0.039719
1.17	0.0084	0.039719
1.17	0.0085	0.039719
1.17	0.0086	0.039719
1.17	0.0087	0.039719
1.17	0.0088	0.039719
1.17	0.0089	0.039719
1.17	0.009	0.039719
1.17	0.0091	0.039719
1.17	0.0092	0.039719
1.17	0.0093	0.039719
1.17	0.0094	0.039719
1.17	0.0095	0.039719
1.17	0.0096	0.039719
1.17	0.0097	0.039719
1.17	0.0098	0.039719
1.17	0.0099	0.039719
1.17	0.01	0.039719
1.18	0.0001	0.18491
1.18	0.0002	0.14333
1.18	0.0003	0.12851
1.18	0.0004	0.11872
1.18	0.0005	0.10272
1.18	0.0006	0.091719
1.18	0.0007	0.083719
1.18	0.0008	0.078719
1.18	0.0009	0.074719
1.18	0.001	0.070719
1.18	0.0011	0.067719
1.18	0.0012	0.064719
1.18	0.0013	0.063719
1.18	0.0014	0.060719
1.18	0.0015	0.059719
1.18	0.0016	0.058719
1.18	0.0017	0.056719
1.18	0.0018	0.055719
1.18	0.0019	0.055719
1.18	0.002	0.053719
1.18	0.0021	0.053719
1.18	0.0022	0.052719
1.18	0.0023	0.052719
1.18	0.0024	0.051719
1.18	0.0025	0.051719
1.18	0.0026	0.049719
1.18	0.0027	0.049719
1.18	0.0028	0.049719
1.18	0.0029	0.048719
1.18	0.003	0.048719
1.18	0.0031	0.048719
1.18	0.0032	0.047719
1.18	0.0033	0.047719
1.18	0.0034	0.047719
1.18	0.0035	0.047719
1.18	0.0036	0.045719
1.18	0.0037	0.045719
1.18	0.0038	0.045719
1.18	0.0039	0.045719
1.18	0.004	0.045719
1.18	0.0041	0.045719
1.18	0.0042	0.044719
1.18	0.0043	0.044719
1.18	0.0044	0.044719
1.18	0.0045	0.044719
1.18	0.0046	0.044719
1.18	0.0047	0.044719
1.18	0.0048	0.044719
1.18	0.0049	0.044719
1.18	0.005	0.043719
1.18	0.0051	0.043719
1.18	0.0052	0.043719
1.18	0.0053	0.043719
1.18	0.0054	0.043719
1.18	0.0055	0.043719
1.18	0.0056	0.042719
1.18	0.0057	0.042719
1.18	0.0058	0.042719
1.18	0.0059	0.042719
1.18	0.006	0.041719
1.18	0.0061	0.041719
1.18	0.0062	0.041719
1.18	0.0063	0.041719
1.18	0.0064	0.041719
1.18	0.0065	0.041719
1.18	0.0066	0.041719
1.18	0.0067	0.041719
1.18	0.0068	0.041719
1.18	0.0069	0.041719
1.18	0.007	0.041719
1.18	0.0071	0.041719
1.18	0.0072	0.041719
1.18	0.0073	0.041719
1.18	0.0074	0.041719
1.18	0.0075	0.041719
1.18	0.0076	0.040719
1.18	0.0077	0.040719
1.18	0.0078	0.040719
1.18	0.0079	0.040719
1.18	0.008	0.040719
1.18	0.0081	0.040719
1.18	0.0082	0.040719
1.18	0.0083	0.040719
1.18	0.0084	0.040719
1.18	0.0085	0.040719
1.18	0.0086	0.040719
1.18	0.0087	0.040719
1.18	0.0088	0.040719
1.18	0.0089	0.040719
1.18	0.009	0.040719
1.18	0.0091	0.040719
1.18	0.0092	0.040719
1.18	0.0093	0.040719
1.18	0.0094	0.040719
1.18	0.0095	0.040719
1.18	0.0096	0.040719
1.18	0.0097	0.040719
1.18	0.0098	0.040719
1.18	0.0099	0.040719
1.18	0.01	0.039719
1.19	0.0001	0.18674
1.19	0.0002	0.14527
1.19	0.0003	0.13116
1.19	0.0004	0.11972
1.19	0.0005	0.10472
1.19	0.0006	0.093719
1.19	0.0007	0.085719
1.19	0.0008	0.080719
1.19	0.0009	0.076719
1.19	0.001	0.072719
1.19	0.0011	0.069719
1.19	0.0012	0.066719
1.19	0.0013	0.065719
1.19	0.0014	0.062719
1.19	0.0015	0.061719
1.19	0.0016	0.060719
1.19	0.0017	0.058719
1.19	0.0018	0.057719
1.19	0.0019	0.057719
1.19	0.002	0.055719
1.19	0.0021	0.054719
1.19	0.0022	0.054719
1.19	0.0023	0.053719
1.19	0.0024	0.053719
1.19	0.0025	0.053719
1.19	0.0026	0.051719
1.19	0.0027	0.051719
1.19	0.0028	0.050719
1.19	0.0029	0.050719
1.19	0.003	0.050719
1.19	0.0031	0.050719
1.19	0.0032	0.049719
1.19	0.0033	0.049719
1.19	0.0034	0.049719
1.19	0.0035	0.049719
1.19	0.0036	0.047719
1.19	0.0037	0.047719
1.19	0.0038	0.047719
1.19	0.0039	0.047719
1.19	0.004	0.047719
1.19	0.0041	0.047719
1.19	0.0042	0.046719
1.19	0.0043	0.046719
1.19	0.0044	0.046719
1.19	0.0045	0.046719
1.19	0.0046	0.046719
1.19	0.0047	0.046719
1.19	0.0048	0.046719
1.19	0.0049	0.045719
1.19	0.005	0.045719
1.19	0.0051	0.045719
1.19	0.0052	0.045719
1.19	0.0053	0.045719
1.19	0.0054	0.045719
1.19	0.0055	0.045719
1.19	0.0056	0.044719
1.19	0.0057	0.044719
1.19	0.0058	0.044719
1.19	0.0059	0.043719
1.19	0.006	0.043719
1.19	0.0061	0.043719
1.19	0.0062	0.043719
1.19	0.0063	0.043719
1.19	0.0064	0.043719
1.19	0.0065	0.043719
1.19	0.0066	0.043719
1.19	0.0067	0.043719
1.19	0.0068	0.043719
1.19	0.0069	0.043719
1.19	0.007	0.043719
1.19	0.0071	0.043719
1.19	0.0072	0.043719
1.19	0.0073	0.043719
1.19	0.0074	0.042719
1.19	0.0075	0.042719
1.19	0.0076	0.042719
1.19	0.0077	0.042719
1.19	0.0078	0.042719
1.19	0.0079	0.042719
1.19	0.008	0.042719
1.19	0.0081	0.042719
1.19	0.0082	0.042719
1.19	0.0083	0.042719
1.19	0.0084	0.042719
1.19	0.0085	0.042719
1.19	0.0086	0.042719
1.19	0.0087	0.042719
1.19	0.0088	0.042719
1.19	0.0089	0.042719
1.19	0.009	0.042719
1.19	0.0091	0.042719
1.19	0.0092	0.042719
1.19	0.0093	0.042719
1.19	0.0094	0.042719
1.19	0.0095	0.042719
1.19	0.0096	0.042719
1.19	0.0097	0.042719
1.19	0.0098	0.041719
1.19	0.0099	0.041719
1.19	0.01	0.041719
1.2	0.0001	0.18856
1.2	0.0002	0.14721
1.2	0.0003	0.1328
1.2	0.0004	0.12172
1.2	0.0005	0.10572
1.2	0.0006	0.094719
1.2	0.0007	0.087719
1.2	0.0008	0.082719
1.2	0.0009	0.077719
1.2	0.001	0.074719
1.2	0.0011	0.071719
1.2	0.0012	0.068719
1.2	0.0013	0.066719
1.2	0.0014	0.064719
1.2	0.0015	0.063719
1.2	0.0016	0.062719
1.2	0.0017	0.060719
1.2	0.0018	0.059719
1.2	0.0019	0.058719
1.2	0.002	0.057719
1.2	0.0021	0.056719
1.2	0.0022	0.056719
1.2	0.0023	0.055719
1.2	0.0024	0.055719
1.2	0.0025	0.054719
1.2	0.0026	0.053719
1.2	0.0027	0.053719
1.2	0.0028	0.052719
1.2	0.0029	0.052719
1.2	0.003	0.052719
1.2	0.0031	0.051719
1.2	0.0032	0.051719
1.2	0.0033	0.051719
1.2	0.0034	0.051719
1.2	0.0035	0.050719
1.2	0.0036	0.049719
1.2	0.0037	0.049719
1.2	0.0038	0.049719
1.2	0.0039	0.049719
1.2	0.004	0.049719
1.2	0.0041	0.048719
1.2	0.0042	0.048719
1.2	0.0043	0.048719
1.2	0.0044	0.048719
1.2	0.0045	0.048719
1.2	0.0046	0.048719
1.2	0.0047	0.048719
1.2	0.0048	0.047719
1.2	0.0049	0.047719
1.2	0.005	0.047719
1.2	0.0051	0.047719
1.2	0.0052	0.047719
1.2	0.0053	0.047719
1.2	0.0054	0.047719
1.2	0.0055	0.047719
1.2	0.0056	0.046719
1.2	0.0057	0.046719
1.2	0.0058	0.045719
1.2	0.0059	0.045719
1.2	0.006	0.045719
1.2	0.0061	0.045719
1.2	0.0062	0.045719
1.2	0.0063	0.045719
1.2	0.0064	0.045719
1.2	0.0065	0.045719
1.2	0.0066	0.045719
1.2	0.0067	0.045719
1.2	0.0068	0.045719
1.2	0.0069	0.045719
1.2	0.007	0.045719
1.2	0.0071	0.045719
1.2	0.0072	0.045719
1.2	0.0073	0.044719
1.2	0.0074	0.044719
1.2	0.0075	0.044719
1.2	0.0076	0.044719
1.2	0.0077	0.044719
1.2	0.0078	0.044719
1.2	0.0079	0.044719
1.2	0.008	0.044719
1.2	0.0081	0.044719
1.2	0.0082	0.044719
1.2	0.0083	0.044719
1.2	0.0084	0.044719
1.2	0.0085	0.044719
1.2	0.0086	0.044719
1.2	0.0087	0.044719
1.2	0.0088	0.044719
1.2	0.0089	0.044719
1.2	0.009	0.044719
1.2	0.0091	0.044719
1.2	0.0092	0.044719
1.2	0.0093	0.044719
1.2	0.0094	0.044719
1.2	0.0095	0.044719
1.2	0.0096	0.043719
1.2	0.0097	0.043719
1.2	0.0098	0.043719
1.2	0.0099	0.043719
1.2	0.01	0.043719
1.21	0.0001	0.19039
1.21	0.0002	0.14915
1.21	0.0003	0.13445
1.21	0.0004	0.12272
1.21	0.0005	0.10772
1.21	0.0006	0.096719
1.21	0.0007	0.089719
1.21	0.0008	0.083719
1.21	0.0009	0.079719
1.21	0.001	0.076719
1.21	0.0011	0.072719
1.21	0.0012	0.070719
1.21	0.0013	0.068719
1.21	0.0014	0.066719
1.21	0.0015	0.065719
1.21	0.0016	0.064719
1.21	0.0017	0.062719
1.21	0.0018	0.061719
1.21	0.0019	0.060719
1.21	0.002	0.059719
1.21	0.0021	0.058719
1.21	0.0022	0.058719
1.21	0.0023	0.057719
1.21	0.0024	0.057719
1.21	0.0025	0.056719
1.21	0.0026	0.055719
1.21	0.0027	0.055719
1.21	0.0028	0.054719
1.21	0.0029	0.054719
1.21	0.003	0.054719
1.21	0.0031	0.053719
1.21	0.0032	0.053719
1.21	0.0033	0.053719
1.21	0.0034	0.053719
1.21	0.0035	0.052719
1.21	0.0036	0.051719
1.21	0.0037	0.051719
1.21	0.0038	0.051719
1.21	0.0039	0.051719
1.21	0.004	0.050719
1.21	0.0041	0.050719
1.21	0.0042	0.050719
1.21	0.0043	0.050719
1.21	0.0044	0.050719
1.21	0.0045	0.050719
1.21	0.0046	0.050719
1.21	0.0047	0.050719
1.21	0.0048	0.049719
1.21	0.0049	0.049719
1.21	0.005	0.049719
1.21	0.0051	0.049719
1.21	0.0052	0.049719
1.21	0.0053	0.049719
1.21	0.0054	0.049719
1.21	0.0055	0.049719
1.21	0.0056	0.048719
1.21	0.0057	0.047719
1.21	0.0058	0.047719
1.21	0.0059	0.047719
1.21	0.006	0.047719
1.21	0.0061	0.047719
1.21	0.0062	0.047719
1.21	0.0063	0.047719
1.21	0.0064	0.047719
1.21	0.0065	0.047719
1.21	0.0066	0.047719
1.21	0.0067	0.047719
1.21	0.0068	0.047719
1.21	0.0069	0.047719
1.21	0.007	0.047719
1.21	0.0071	0.047719
1.21	0.0072	0.046719
1.21	0.0073	0.046719
1.21	0.0074	0.046719
1.21	0.0075	0.046719
1.21	0.0076	0.046719
1.21	0.0077	0.046719
1.21	0.0078	0.046719
1.21	0.0079	0.046719
1.21	0.008	0.046719
1.21	0.0081	0.046719
1.21	0.0082	0.046719
1.21	0.0083	0.046719
1.21	0.0084	0.046719
1.21	0.0085	0.046719
1.21	0.0086	0.046719
1.21	0.0087	0.046719
1.21	0.0088	0.046719
1.21	0.0089	0.046719
1.21	0.009	0.046719
1.21	0.0091	0.046719
1.21	0.0092	0.046719
1.21	0.0093	0.046719
1.21	0.0094	0.046719
1.21	0.0095	0.045719
1.21	0.0096	0.045719
1.21	0.0097	0.045719
1.21	0.0098	0.045719
1.21	0.0099	0.045719
1.21	0.01	0.045719
1.22	0.0001	0.19422
1.22	0.0002	0.15209
1.22	0.0003	0.13809
1.22	0.0004	0.12572
1.22	0.0005	0.10972
1.22	0.0006	0.099719
1.22	0.0007	0.091719
1.22	0.0008	0.086719
1.22	0.0009	0.082719
1.22	0.001	0.078719
1.22	0.0011	0.075719
1.22	0.0012	0.072719
1.22	0.0013	0.071719
1.22	0.0014	0.069719
1.22	0.0015	0.068719
1.22	0.0016	0.067719
1.22	0.0017	0.065719
1.22	0.0018	0.064719
1.22	0.0019	0.063719
1.22	0.002	0.062719
1.22	0.0021	0.061719
1.22	0.0022	0.060719
1.22	0.0023	0.060719
1.22	0.0024	0.060719
1.22	0.0025	0.059719
1.22	0.0026	0.058719
1.22	0.0027	0.057719
1.22	0.0028	0.057719
1.22	0.0029	0.057719
1.22	0.003	0.056719
1.22	0.0031	0.056719
1.22	0.0032	0.056719
1.22	0.0033	0.056719
1.22	0.0034	0.056719
1.22	0.0035	0.054719
1.22	0.0036	0.054719
1.22	0.0037	0.054719
1.22	0.0038	0.054719
1.22	0.0039	0.054719
1.22	0.004	0.053719
1.22	0.0041	0.053719
1.22	0.0042	0.053719
1.22	0.0043	0.053719
1.22	0.0044	0.053719
1.22	0.0045	0.053719
1.22	0.0046	0.053719
1.22	0.0047	0.052719
1.22	0.0048	0.052719
1.22	0.0049	0.052719
1.22	0.005	0.052719
1.22	0.0051	0.052719
1.22	0.0052	0.052719
1.22	0.0053	0.052719
1.22	0.0054	0.052719
1.22	0.0055	0.052719
1.22	0.0056	0.050719
1.22	0.0057	0.050719
1.22	0.0058	0.050719
1.22	0.0059	0.050719
1.22	0.006	0.050719
1.22	0.0061	0.050719
1.22	0.0062	0.050719
1.22	0.0063	0.050719
1.22	0.0064	0.050719
1.22	0.0065	0.050719
1.22	0.0066	0.050719
1.22	0.0067	0.050719
1.22	0.0068	0.050719
1.22	0.0069	0.050719
1.22	0.007	0.050719
1.22	0.0071	0.049719
1.22	0.0072	0.049719
1.22	0.0073	0.049719
1.22	0.0074	0.049719
1.22	0.0075	0.049719
1.22	0.0076	0.049719
1.22	0.0077	0.049719
1.22	0.0078	0.049719
1.22	0.0079	0.049719
1.22	0.008	0.049719
1.22	0.0081	0.049719
1.22	0.0082	0.049719
1.22	0.0083	0.049719
1.22	0.0084	0.049719
1.22	0.0085	0.049719
1.22	0.0086	0.049719
1.22	0.0087	0.049719
1.22	0.0088	0.049719
1.22	0.0089	0.049719
1.22	0.009	0.049719
1.22	0.0091	0.049719
1.22	0.0092	0.049719
1.22	0.0093	0.048719
1.22	0.0094	0.048719
1.22	0.0095	0.048719
1.22	0.0096	0.048719
1.22	0.0097	0.048719
1.22	0.0098	0.048719
1.22	0.0099	0.048719
1.22	0.01	0.048719
1.23	0.0001	0.19604
1.23	0.0002	0.15403
1.23	0.0003	0.13974
1.23	0.0004	0.12672
1.23	0.0005	0.11172
1.23	0.0006	0.10072
1.23	0.0007	0.093719
1.23	0.0008	0.088719
1.23	0.0009	0.084719
1.23	0.001	0.080719
1.23	0.0011	0.077719
1.23	0.0012	0.074719
1.23	0.0013	0.073719
1.23	0.0014	0.070719
1.23	0.0015	0.069719
1.23	0.0016	0.068719
1.23	0.0017	0.067719
1.23	0.0018	0.066719
1.23	0.0019	0.065719
1.23	0.002	0.063719
1.23	0.0021	0.063719
1.23	0.0022	0.062719
1.23	0.0023	0.062719
1.23	0.0024	0.061719
1.23	0.0025	0.061719
1.23	0.0026	0.060719
1.23	0.0027	0.059719
1.23	0.0028	0.059719
1.23	0.0029	0.059719
1.23	0.003	0.058719
1.23	0.0031	0.058719
1.23	0.0032	0.058719
1.23	0.0033	0.058719
1.23	0.0034	0.057719
1.23	0.0035	0.057719
1.23	0.0036	0.056719
1.23	0.0037	0.056719
1.23	0.0038	0.056719
1.23	0.0039	0.055719
1.23	0.004	0.055719
1.23	0.0041	0.055719
1.23	0.0042	0.055719
1.23	0.0043	0.055719
1.23	0.0044	0.055719
1.23	0.0045	0.055719
1.23	0.0046	0.054719
1.23	0.0047	0.054719
1.23	0.0048	0.054719
1.23	0.0049	0.054719
1.23	0.005	0.054719
1.23	0.0051	0.054719
1.23	0.0052	0.054719
1.23	0.0053	0.054719
1.23	0.0054	0.054719
1.23	0.0055	0.054719
1.23	0.0056	0.052719
1.23	0.0057	0.052719
1.23	0.0058	0.052719
1.23	0.0059	0.052719
1.23	0.006	0.052719
1.23	0.0061	0.052719
1.23	0.0062	0.052719
1.23	0.0063	0.052719
1.23	0.0064	0.052719
1.23	0.0065	0.052719
1.23	0.0066	0.052719
1.23	0.0067	0.052719
1.23	0.0068	0.052719
1.23	0.0069	0.052719
1.23	0.007	0.051719
1.23	0.0071	0.051719
1.23	0.0072	0.051719
1.23	0.0073	0.051719
1.23	0.0074	0.051719
1.23	0.0075	0.051719
1.23	0.0076	0.051719
1.23	0.0077	0.051719
1.23	0.0078	0.051719
1.23	0.0079	0.051719
1.23	0.008	0.051719
1.23	0.0081	0.051719
1.23	0.0082	0.051719
1.23	0.0083	0.051719
1.23	0.0084	0.051719
1.23	0.0085	0.051719
1.23	0.0086	0.051719
1.23	0.0087	0.051719
1.23	0.0088	0.051719
1.23	0.0089	0.051719
1.23	0.009	0.051719
1.23	0.0091	0.050719
1.23	0.0092	0.050719
1.23	0.0093	0.050719
1.23	0.0094	0.050719
1.23	0.0095	0.050719
1.23	0.0096	0.050719
1.23	0.0097	0.050719
1.23	0.0098	0.050719
1.23	0.0099	0.050719
1.23	0.01	0.050719
1.24	0.0001	0.19887
1.24	0.0002	0.15697
1.24	0.0003	0.14238
1.24	0.0004	0.12972
1.24	0.0005	0.11372
1.24	0.0006	0.10372
1.24	0.0007	0.096719
1.24	0.0008	0.091719
1.24	0.0009	0.086719
1.24	0.001	0.083719
1.24	0.0011	0.080719
1.24	0.0012	0.077719
1.24	0.0013	0.076719
1.24	0.0014	0.073719
1.24	0.0015	0.072719
1.24	0.0016	0.071719
1.24	0.0017	0.069719
1.24	0.0018	0.069719
1.24	0.0019	0.068719
1.24	0.002	0.066719
1.24	0.0021	0.066719
1.24	0.0022	0.065719
1.24	0.0023	0.065719
1.24	0.0024	0.064719
1.24	0.0025	0.064719
1.24	0.0026	0.063719
1.24	0.0027	0.062719
1.24	0.0028	0.062719
1.24	0.0029	0.062719
1.24	0.003	0.061719
1.24	0.0031	0.061719
1.24	0.0032	0.061719
1.24	0.0033	0.061719
1.24	0.0034	0.060719
1.24	0.0035	0.059719
1.24	0.0036	0.059719
1.24	0.0037	0.059719
1.24	0.0038	0.059719
1.24	0.0039	0.058719
1.24	0.004	0.058719
1.24	0.0041	0.058719
1.24	0.0042	0.058719
1.24	0.0043	0.058719
1.24	0.0044	0.058719
1.24	0.0045	0.057719
1.24	0.0046	0.057719
1.24	0.0047	0.057719
1.24	0.0048	0.057719
1.24	0.0049	0.057719
1.24	0.005	0.057719
1.24	0.0051	0.057719
1.24	0.0052	0.057719
1.24	0.0053	0.057719
1.24	0.0054	0.057719
1.24	0.0055	0.056719
1.24	0.0056	0.055719
1.24	0.0057	0.055719
1.24	0.0058	0.055719
1.24	0.0059	0.055719
1.24	0.006	0.055719
1.24	0.0061	0.055719
1.24	0.0062	0.055719
1.24	0.0063	0.055719
1.24	0.0064	0.055719
1.24	0.0065	0.055719
1.24	0.0066	0.055719
1.24	0.0067	0.055719
1.24	0.0068	0.054719
1.24	0.0069	0.054719
1.24	0.007	0.054719
1.24	0.0071	0.054719
1.24	0.0072	0.054719
1.24	0.0073	0.054719
1.24	0.0074	0.054719
1.24	0.0075	0.054719
1.24	0.0076	0.054719
1.24	0.0077	0.054719
1.24	0.0078	0.054719
1.24	0.0079	0.054719
1.24	0.008	0.054719
1.24	0.0081	0.054719
1.24	0.0082	0.054719
1.24	0.0083	0.054719
1.24	0.0084	0.054719
1.24	0.0085	0.054719
1.24	0.0086	0.054719
1.24	0.0087	0.054719
1.24	0.0088	0.054719
1.24	0.0089	0.053719
1.24	0.009	0.053719
1.24	0.0091	0.053719
1.24	0.0092	0.053719
1.24	0.0093	0.053719
1.24	0.0094	0.053719
1.24	0.0095	0.053719
1.24	0.0096	0.053719
1.24	0.0097	0.053719
1.24	0.0098	0.053719
1.24	0.0099	0.053719
1.24	0.01	0.053719
1.25	0.0001	0.20061
1.25	0.0002	0.15838
1.25	0.0003	0.14535
1.25	0.0004	0.13072
1.25	0.0005	0.11572
1.25	0.0006	0.10472
1.25	0.0007	0.097719
1.25	0.0008	0.092719
1.25	0.0009	0.088719
1.25	0.001	0.085719
1.25	0.0011	0.081719
1.25	0.0012	0.079719
1.25	0.0013	0.077719
1.25	0.0014	0.075719
1.25	0.0015	0.074719
1.25	0.0016	0.073719
1.25	0.0017	0.071719
1.25	0.0018	0.070719
1.25	0.0019	0.070719
1.25	0.002	0.068719
1.25	0.0021	0.068719
1.25	0.0022	0.067719
1.25	0.0023	0.067719
1.25	0.0024	0.066719
1.25	0.0025	0.066719
1.25	0.0026	0.064719
1.25	0.0027	0.064719
1.25	0.0028	0.064719
1.25	0.0029	0.063719
1.25	0.003	0.063719
1.25	0.0031	0.063719
1.25	0.0032	0.063719
1.25	0.0033	0.062719
1.25	0.0034	0.062719
1.25	0.0035	0.062719
1.25	0.0036	0.061719
1.25	0.0037	0.061719
1.25	0.0038	0.060719
1.25	0.0039	0.060719
1.25	0.004	0.060719
1.25	0.0041	0.060719
1.25	0.0042	0.060719
1.25	0.0043	0.060719
1.25	0.0044	0.060719
1.25	0.0045	0.059719
1.25	0.0046	0.059719
1.25	0.0047	0.059719
1.25	0.0048	0.059719
1.25	0.0049	0.059719
1.25	0.005	0.059719
1.25	0.0051	0.059719
1.25	0.0052	0.059719
1.25	0.0053	0.059719
1.25	0.0054	0.058719
1.25	0.0055	0.058719
1.25	0.0056	0.057719
1.25	0.0057	0.057719
1.25	0.0058	0.057719
1.25	0.0059	0.057719
1.25	0.006	0.057719
1.25	0.0061	0.057719
1.25	0.0062	0.057719
1.25	0.0063	0.057719
1.25	0.0064	0.057719
1.25	0.0065	0.057719
1.25	0.0066	0.057719
1.25	0.0067	0.056719
1.25	0.0068	0.056719
1.25	0.0069	0.056719
1.25	0.007	0.056719
1.25	0.0071	0.056719
1.25	0.0072	0.056719
1.25	0.0073	0.056719
1.25	0.0074	0.056719
1.25	0.0075	0.056719
1.25	0.0076	0.056719
1.25	0.0077	0.056719
1.25	0.0078	0.056719
1.25	0.0079	0.056719
1.25	0.008	0.056719
1.25	0.0081	0.056719
1.25	0.0082	0.056719
1.25	0.0083	0.056719
1.25	0.0084	0.056719
1.25	0.0085	0.056719
1.25	0.0086	0.056719
1.25	0.0087	0.055719
1.25	0.0088	0.055719
1.25	0.0089	0.055719
1.25	0.009	0.055719
1.25	0.0091	0.055719
1.25	0.0092	0.055719
1.25	0.0093	0.055719
1.25	0.0094	0.055719
1.25	0.0095	0.055719
1.25	0.0096	0.055719
1.25	0.0097	0.055719
1.25	0.0098	0.055719
1.25	0.0099	0.055719
1.25	0.01	0.055719
1.26	0.0001	0.20352
1.26	0.0002	0.16185
1.26	0.0003	0.14767
1.26	0.0004	0.13372
1.26	0.0005	0.11872
1.26	0.0006	0.10772
1.26	0.0007	0.10072
1.26	0.0008	0.095719
1.26	0.0009	0.091719
1.26	0.001	0.087719
1.26	0.0011	0.084719
1.26	0.0012	0.082719
1.26	0.0013	0.080719
1.26	0.0014	0.078719
1.26	0.0015	0.077719
1.26	0.0016	0.076719
1.26	0.0017	0.074719
1.26	0.0018	0.073719
1.26	0.0019	0.073719
1.26	0.002	0.071719
1.26	0.0021	0.070719
1.26	0.0022	0.070719
1.26	0.0023	0.069719
1.26	0.0024	0.069719
1.26	0.0025	0.069719
1.26	0.0026	0.067719
1.26	0.0027	0.067719
1.26	0.0028	0.067719
1.26	0.0029	0.066719
1.26	0.003	0.066719
1.26	0.0031	0.066719
1.26	0.0032	0.066719
1.26	0.0033	0.065719
1.26	0.0034	0.065719
1.26	0.0035	0.065719
1.26	0.0036	0.064719
1.26	0.0037	0.064719
1.26	0.0038	0.063719
1.26	0.0039	0.063719
1.26	0.004	0.063719
1.26	0.0041	0.063719
1.26	0.0042	0.063719
1.26	0.0043	0.063719
1.26	0.0044	0.062719
1.26	0.0045	0.062719
1.26	0.0046	0.062719
1.26	0.0047	0.062719
1.26	0.0048	0.062719
1.26	0.0049	0.062719
1.26	0.005	0.062719
1.26	0.0051	0.062719
1.26	0.0052	0.062719
1.26	0.0053	0.061719
1.26	0.0054	0.061719
1.26	0.0055	0.061719
1.26	0.0056	0.060719
1.26	0.0057	0.060719
1.26	0.0058	0.060719
1.26	0.0059	0.060719
1.26	0.006	0.060719
1.26	0.0061	0.060719
1.26	0.0062	0.060719
1.26	0.0063	0.060719
1.26	0.0064	0.060719
1.26	0.0065	0.060719
1.26	0.0066	0.059719
1.26	0.0067	0.059719
1.26	0.0068	0.059719
1.26	0.0069	0.059719
1.26	0.007	0.059719
1.26	0.0071	0.059719
1.26	0.0072	0.059719
1.26	0.0073	0.059719
1.26	0.0074	0.059719
1.26	0.0075	0.059719
1.26	0.0076	0.059719
1.26	0.0077	0.059719
1.26	0.0078	0.059719
1.26	0.0079	0.059719
1.26	0.008	0.059719
1.26	0.0081	0.059719
1.26	0.0082	0.059719
1.26	0.0083	0.059719
1.26	0.0084	0.059719
1.26	0.0085	0.059719
1.26	0.0086	0.058719
1.26	0.0087	0.058719
1.26	0.0088	0.058719
1.26	0.0089	0.058719
1.26	0.009	0.058719
1.26	0.0091	0.058719
1.26	0.0092	0.058719
1.26	0.0093	0.058719
1.26	0.0094	0.058719
1.26	0.0095	0.058719
1.26	0.0096	0.058719
1.26	0.0097	0.058719
1.26	0.0098	0.058719
1.26	0.0099	0.058719
1.26	0.01	0.058719
1.27	0.0001	0.20635
1.27	0.0002	0.16479
1.27	0.0003	0.15132
1.27	0.0004	0.13572
1.27	0.0005	0.12072
1.27	0.0006	0.11072
1.27	0.0007	0.10372
1.27	0.0008	0.098719
1.27	0.0009	0.094719
1.27	0.001	0.090719
1.27	0.0011	0.087719
1.27	0.0012	0.084719
1.27	0.0013	0.083719
1.27	0.0014	0.081719
1.27	0.0015	0.080719
1.27	0.0016	0.079719
1.27	0.0017	0.077719
1.27	0.0018	0.076719
1.27	0.0019	0.075719
1.27	0.002	0.074719
1.27	0.0021	0.073719
1.27	0.0022	0.073719
1.27	0.0023	0.072719
1.27	0.0024	0.072719
1.27	0.0025	0.072719
1.27	0.0026	0.070719
1.27	0.0027	0.070719
1.27	0.0028	0.070719
1.27	0.0029	0.069719
1.27	0.003	0.069719
1.27	0.0031	0.069719
1.27	0.0032	0.068719
1.27	0.0033	0.068719
1.27	0.0034	0.068719
1.27	0.0035	0.068719
1.27	0.0036	0.067719
1.27	0.0037	0.066719
1.27	0.0038	0.066719
1.27	0.0039	0.066719
1.27	0.004	0.066719
1.27	0.0041	0.066719
1.27	0.0042	0.066719
1.27	0.0043	0.066719
1.27	0.0044	0.065719
1.27	0.0045	0.065719
1.27	0.0046	0.065719
1.27	0.0047	0.065719
1.27	0.0048	0.065719
1.27	0.0049	0.065719
1.27	0.005	0.065719
1.27	0.0051	0.065719
1.27	0.0052	0.064719
1.27	0.0053	0.064719
1.27	0.0054	0.064719
1.27	0.0055	0.064719
1.27	0.0056	0.063719
1.27	0.0057	0.063719
1.27	0.0058	0.063719
1.27	0.0059	0.063719
1.27	0.006	0.063719
1.27	0.0061	0.063719
1.27	0.0062	0.063719
1.27	0.0063	0.063719
1.27	0.0064	0.063719
1.27	0.0065	0.062719
1.27	0.0066	0.062719
1.27	0.0067	0.062719
1.27	0.0068	0.062719
1.27	0.0069	0.062719
1.27	0.007	0.062719
1.27	0.0071	0.062719
1.27	0.0072	0.062719
1.27	0.0073	0.062719
1.27	0.0074	0.062719
1.27	0.0075	0.062719
1.27	0.0076	0.062719
1.27	0.0077	0.062719
1.27	0.0078	0.062719
1.27	0.0079	0.062719
1.27	0.008	0.062719
1.27	0.0081	0.062719
1.27	0.0082	0.062719
1.27	0.0083	0.062719
1.27	0.0084	0.062719
1.27	0.0085	0.061719
1.27	0.0086	0.061719
1.27	0.0087	0.061719
1.27	0.0088	0.061719
1.27	0.0089	0.061719
1.27	0.009	0.061719
1.27	0.0091	0.061719
1.27	0.0092	0.061719
1.27	0.0093	0.061719
1.27	0.0094	0.061719
1.27	0.0095	0.061719
1.27	0.0096	0.061719
1.27	0.0097	0.061719
1.27	0.0098	0.061719
1.27	0.0099	0.061719
1.27	0.01	0.061719
1.28	0.0001	0.21017
1.28	0.0002	0.16773
1.28	0.0003	0.15396
1.28	0.0004	0.13621
1.28	0.0005	0.12121
1.28	0.0006	0.11121
1.28	0.0007	0.10321
1.28	0.0008	0.09821
1.28	0.0009	0.09421
1.28	0.001	0.09121
1.28	0.0011	0.08821
1.28	0.0012	0.08521
1.28	0.0013	0.08421
1.28	0.0014	0.08221
1.28	0.0015	0.08121
1.28	0.0016	0.08021
1.28	0.0017	0.07821
1.28	0.0018	0.07721
1.28	0.0019	0.07621
1.28	0.002	0.07521
1.28	0.0021	0.07421
1.28	0.0022	0.07421
1.28	0.0023	0.07321
1.28	0.0024	0.07321
1.28	0.0025	0.07221
1.28	0.0026	0.07121
1.28	0.0027	0.07121
1.28	0.0028	0.07021
1.28	0.0029	0.07021
1.28	0.003	0.07021
1.28	0.0031	0.07021
1.28	0.0032	0.06921
1.28	0.0033	0.06921
1.28	0.0034	0.06921
1.28	0.0035	0.06921
1.28	0.0036	0.06821
1.28	0.0037	0.06721
1.28	0.0038	0.06721
1.28	0.0039	0.06721
1.28	0.004	0.06721
1.28	0.0041	0.06721
1.28	0.0042	0.06721
1.28	0.0043	0.06621
1.28	0.0044	0.06621
1.28	0.0045	0.06621
1.28	0.0046	0.06621
1.28	0.0047	0.06621
1.28	0.0048	0.06621
1.28	0.0049	0.06621
1.28	0.005	0.06621
1.28	0.0051	0.06621
1.28	0.0052	0.06521
1.28	0.0053	0.06521
1.28	0.0054	0.06521
1.28	0.0055	0.06521
1.28	0.0056	0.06421
1.28	0.0057	0.06421
1.28	0.0058	0.06421
1.28	0.0059	0.06421
1.28	0.006	0.06421
1.28	0.0061	0.06421
1.28	0.0062	0.06421
1.28	0.0063	0.06421
1.28	0.0064	0.06321
1.28	0.0065	0.06321
1.28	0.0066	0.06321
1.28	0.0067	0.06321
1.28	0.0068	0.06321
1.28	0.0069	0.06321
1.28	0.007	0.06321
1.28	0.0071	0.06321
1.28	0.0072	0.06321
1.28	0.0073	0.06321
1.28	0.0074	0.06321
1.28	0.0075	0.06321
1.28	0.0076	0.06321
1.28	0.0077	0.06321
1.28	0.0078	0.06321
1.28	0.0079	0.06321
1.28	0.008	0.06321
1.28	0.0081	0.06321
1.28	0.0082	0.06321
1.28	0.0083	0.06221
1.28	0.0084	0.06221
1.28	0.0085	0.06221
1.28	0.0086	0.06221
1.28	0.0087	0.06221
1.28	0.0088	0.06221
1.28	0.0089	0.06221
1.28	0.009	0.06221
1.28	0.0091	0.06221
1.28	0.0092	0.06221
1.28	0.0093	0.06221
1.28	0.0094	0.06221
1.28	0.0095	0.06221
1.28	0.0096	0.06221
1.28	0.0097	0.06221
1.28	0.0098	0.06221
1.28	0.0099	0.06221
1.28	0.01	0.06221
1.29	0.0001	0.213
1.29	0.0002	0.17067
1.29	0.0003	0.1566
1.29	0.0004	0.13412
1.29	0.0005	0.11912
1.29	0.0006	0.10912
1.29	0.0007	0.10212
1.29	0.0008	0.097116
1.29	0.0009	0.093116
1.29	0.001	0.090116
1.29	0.0011	0.087116
1.29	0.0012	0.084116
1.29	0.0013	0.083116
1.29	0.0014	0.080116
1.29	0.0015	0.079116
1.29	0.0016	0.078116
1.29	0.0017	0.077116
1.29	0.0018	0.076116
1.29	0.0019	0.075116
1.29	0.002	0.074116
1.29	0.0021	0.073116
1.29	0.0022	0.073116
1.29	0.0023	0.072116
1.29	0.0024	0.072116
1.29	0.0025	0.071116
1.29	0.0026	0.070116
1.29	0.0027	0.070116
1.29	0.0028	0.069116
1.29	0.0029	0.069116
1.29	0.003	0.069116
1.29	0.0031	0.069116
1.29	0.0032	0.068116
1.29	0.0033	0.068116
1.29	0.0034	0.068116
1.29	0.0035	0.068116
1.29	0.0036	0.066116
1.29	0.0037	0.066116
1.29	0.0038	0.066116
1.29	0.0039	0.066116
1.29	0.004	0.066116
1.29	0.0041	0.066116
1.29	0.0042	0.065116
1.29	0.0043	0.065116
1.29	0.0044	0.065116
1.29	0.0045	0.065116
1.29	0.0046	0.065116
1.29	0.0047	0.065116
1.29	0.0048	0.065116
1.29	0.0049	0.065116
1.29	0.005	0.065116
1.29	0.0051	0.064116
1.29	0.0052	0.064116
1.29	0.0053	0.064116
1.29	0.0054	0.064116
1.29	0.0055	0.064116
1.29	0.0056	0.063116
1.29	0.0057	0.063116
1.29	0.0058	0.063116
1.29	0.0059	0.063116
1.29	0.006	0.063116
1.29	0.0061	0.063116
1.29	0.0062	0.063116
1.29	0.0063	0.062116
1.29	0.0064	0.062116
1.29	0.0065	0.062116
1.29	0.0066	0.062116
1.29	0.0067	0.062116
1.29	0.0068	0.062116
1.29	0.0069	0.062116
1.29	0.007	0.062116
1.29	0.0071	0.062116
1.29	0.0072	0.062116
1.29	0.0073	0.062116
1.29	0.0074	0.062116
1.29	0.0075	0.062116
1.29	0.0076	0.062116
1.29	0.0077	0.062116
1.29	0.0078	0.062116
1.29	0.0079	0.062116
1.29	0.008	0.062116
1.29	0.0081	0.062116
1.29	0.0082	0.061116
1.29	0.0083	0.061116
1.29	0.0084	0.061116
1.29	0.0085	0.061116
1.29	0.0086	0.061116
1.29	0.0087	0.061116
1.29	0.0088	0.061116
1.29	0.0089	0.061116
1.29	0.009	0.061116
1.29	0.0091	0.061116
1.29	0.0092	0.061116
1.29	0.0093	0.061116
1.29	0.0094	0.061116
1.29	0.0095	0.061116
1.29	0.0096	0.061116
1.29	0.0097	0.061116
1.29	0.0098	0.061116
1.29	0.0099	0.061116
1.29	0.01	0.061116
1.3	0.0001	0.21683
1.3	0.0002	0.17461
1.3	0.0003	0.15888
1.3	0.0004	0.13388
1.3	0.0005	0.11888
1.3	0.0006	0.10888
1.3	0.0007	0.10188
1.3	0.0008	0.096877
1.3	0.0009	0.092877
1.3	0.001	0.088877
1.3	0.0011	0.086877
1.3	0.0012	0.083877
1.3	0.0013	0.081877
1.3	0.0014	0.079877
1.3	0.0015	0.078877
1.3	0.0016	0.077877
1.3	0.0017	0.075877
1.3	0.0018	0.075877
1.3	0.0019	0.074877
1.3	0.002	0.072877
1.3	0.0021	0.072877
1.3	0.0022	0.071877
1.3	0.0023	0.071877
1.3	0.0024	0.071877
1.3	0.0025	0.070877
1.3	0.0026	0.069877
1.3	0.0027	0.069877
1.3	0.0028	0.068877
1.3	0.0029	0.068877
1.3	0.003	0.068877
1.3	0.0031	0.067877
1.3	0.0032	0.067877
1.3	0.0033	0.067877
1.3	0.0034	0.067877
1.3	0.0035	0.067877
1.3	0.0036	0.065877
1.3	0.0037	0.065877
1.3	0.0038	0.065877
1.3	0.0039	0.065877
1.3	0.004	0.065877
1.3	0.0041	0.065877
1.3	0.0042	0.064877
1.3	0.0043	0.064877
1.3	0.0044	0.064877
1.3	0.0045	0.064877
1.3	0.0046	0.064877
1.3	0.0047	0.064877
1.3	0.0048	0.064877
1.3	0.0049	0.064877
1.3	0.005	0.063877
1.3	0.0051	0.063877
1.3	0.0052	0.063877
1.3	0.0053	0.063877
1.3	0.0054	0.063877
1.3	0.0055	0.063877
1.3	0.0056	0.062877
1.3	0.0057	0.062877
1.3	0.0058	0.062877
1.3	0.0059	0.062877
1.3	0.006	0.062877
1.3	0.0061	0.062877
1.3	0.0062	0.061877
1.3	0.0063	0.061877
1.3	0.0064	0.061877
1.3	0.0065	0.061877
1.3	0.0066	0.061877
1.3	0.0067	0.061877
1.3	0.0068	0.061877
1.3	0.0069	0.061877
1.3	0.007	0.061877
1.3	0.0071	0.061877
1.3	0.0072	0.061877
1.3	0.0073	0.061877
1.3	0.0074	0.061877
1.3	0.0075	0.061877
1.3	0.0076	0.061877
1.3	0.0077	0.061877
1.3	0.0078	0.061877
1.3	0.0079	0.061877
1.3	0.008	0.060877
1.3	0.0081	0.060877
1.3	0.0082	0.060877
1.3	0.0083	0.060877
1.3	0.0084	0.060877
1.3	0.0085	0.060877
1.3	0.0086	0.060877
1.3	0.0087	0.060877
1.3	0.0088	0.060877
1.3	0.0089	0.060877
1.3	0.009	0.060877
1.3	0.0091	0.060877
1.3	0.0092	0.060877
1.3	0.0093	0.060877
1.3	0.0094	0.060877
1.3	0.0095	0.060877
1.3	0.0096	0.060877
1.3	0.0097	0.060877
1.3	0.0098	0.060877
1.3	0.0099	0.060877
1.3	0.01	0.060877
1.31	0.0001	0.22065
1.31	0.0002	0.17855
1.31	0.0003	0.15749
1.31	0.0004	0.13249
1.31	0.0005	0.11849
1.31	0.0006	0.10849
1.31	0.0007	0.10049
1.31	0.0008	0.096487
1.31	0.0009	0.092487
1.31	0.001	0.088487
1.31	0.0011	0.085487
1.31	0.0012	0.083487
1.31	0.0013	0.081487
1.31	0.0014	0.079487
1.31	0.0015	0.078487
1.31	0.0016	0.077487
1.31	0.0017	0.075487
1.31	0.0018	0.075487
1.31	0.0019	0.074487
1.31	0.002	0.072487
1.31	0.0021	0.072487
1.31	0.0022	0.071487
1.31	0.0023	0.071487
1.31	0.0024	0.070487
1.31	0.0025	0.070487
1.31	0.0026	0.069487
1.31	0.0027	0.068487
1.31	0.0028	0.068487
1.31	0.0029	0.068487
1.31	0.003	0.068487
1.31	0.0031	0.067487
1.31	0.0032	0.067487
1.31	0.0033	0.067487
1.31	0.0034	0.067487
1.31	0.0035	0.065487
1.31	0.0036	0.065487
1.31	0.0037	0.065487
1.31	0.0038	0.065487
1.31	0.0039	0.065487
1.31	0.004	0.065487
1.31	0.0041	0.064487
1.31	0.0042	0.064487
1.31	0.0043	0.064487
1.31	0.0044	0.064487
1.31	0.0045	0.064487
1.31	0.0046	0.064487
1.31	0.0047	0.064487
1.31	0.0048	0.064487
1.31	0.0049	0.063487
1.31	0.005	0.063487
1.31	0.0051	0.063487
1.31	0.0052	0.063487
1.31	0.0053	0.063487
1.31	0.0054	0.063487
1.31	0.0055	0.063487
1.31	0.0056	0.062487
1.31	0.0057	0.062487
1.31	0.0058	0.062487
1.31	0.0059	0.062487
1.31	0.006	0.062487
1.31	0.0061	0.061487
1.31	0.0062	0.061487
1.31	0.0063	0.061487
1.31	0.0064	0.061487
1.31	0.0065	0.061487
1.31	0.0066	0.061487
1.31	0.0067	0.061487
1.31	0.0068	0.061487
1.31	0.0069	0.061487
1.31	0.007	0.061487
1.31	0.0071	0.061487
1.31	0.0072	0.061487
1.31	0.0073	0.061487
1.31	0.0074	0.061487
1.31	0.0075	0.061487
1.31	0.0076	0.061487
1.31	0.0077	0.061487
1.31	0.0078	0.061487
1.31	0.0079	0.060487
1.31	0.008	0.060487
1.31	0.0081	0.060487
1.31	0.0082	0.060487
1.31	0.0083	0.060487
1.31	0.0084	0.060487
1.31	0.0085	0.060487
1.31	0.0086	0.060487
1.31	0.0087	0.060487
1.31	0.0088	0.060487
1.31	0.0089	0.060487
1.31	0.009	0.060487
1.31	0.0091	0.060487
1.31	0.0092	0.060487
1.31	0.0093	0.060487
1.31	0.0094	0.060487
1.31	0.0095	0.060487
1.31	0.0096	0.060487
1.31	0.0097	0.060487
1.31	0.0098	0.060487
1.31	0.0099	0.060487
1.31	0.01	0.060487
1.32	0.0001	0.22348
1.32	0.0002	0.18149
1.32	0.0003	0.15494
1.32	0.0004	0.13094
1.32	0.0005	0.11594
1.32	0.0006	0.10594
1.32	0.0007	0.09894
1.32	0.0008	0.09394
1.32	0.0009	0.08994
1.32	0.001	0.08694
1.32	0.0011	0.08394
1.32	0.0012	0.08094
1.32	0.0013	0.07994
1.32	0.0014	0.07794
1.32	0.0015	0.07694
1.32	0.0016	0.07594
1.32	0.0017	0.07394
1.32	0.0018	0.07294
1.32	0.0019	0.07294
1.32	0.002	0.07094
1.32	0.0021	0.07094
1.32	0.0022	0.06994
1.32	0.0023	0.06994
1.32	0.0024	0.06894
1.32	0.0025	0.06894
1.32	0.0026	0.06794
1.32	0.0027	0.06694
1.32	0.0028	0.06694
1.32	0.0029	0.06694
1.32	0.003	0.06594
1.32	0.0031	0.06594
1.32	0.0032	0.06594
1.32	0.0033	0.06594
1.32	0.0034	0.06594
1.32	0.0035	0.06494
1.32	0.0036	0.06394
1.32	0.0037	0.06394
1.32	0.0038	0.06394
1.32	0.0039	0.06394
1.32	0.004	0.06394
1.32	0.0041	0.06294
1.32	0.0042	0.06294
1.32	0.0043	0.06294
1.32	0.0044	0.06294
1.32	0.0045	0.06294
1.32	0.0046	0.06294
1.32	0.0047	0.06294
1.32	0.0048	0.06294
1.32	0.0049	0.06194
1.32	0.005	0.06194
1.32	0.0051	0.06194
1.32	0.0052	0.06194
1.32	0.0053	0.06194
1.32	0.0054	0.06194
1.32	0.0055	0.06194
1.32	0.0056	0.06094
1.32	0.0057	0.06094
1.32	0.0058	0.06094
1.32	0.0059	0.06094
1.32	0.006	0.05994
1.32	0.0061	0.05994
1.32	0.0062	0.05994
1.32	0.0063	0.05994
1.32	0.0064	0.05994
1.32	0.0065	0.05994
1.32	0.0066	0.05994
1.32	0.0067	0.05994
1.32	0.0068	0.05994
1.32	0.0069	0.05994
1.32	0.007	0.05994
1.32	0.0071	0.05994
1.32	0.0072	0.05994
1.32	0.0073	0.05994
1.32	0.0074	0.05994
1.32	0.0075	0.05994
1.32	0.0076	0.05994
1.32	0.0077	0.05994
1.32	0.0078	0.05894
1.32	0.0079	0.05894
1.32	0.008	0.05894
1.32	0.0081	0.05894
1.32	0.0082	0.05894
1.32	0.0083	0.05894
1.32	0.0084	0.05894
1.32	0.0085	0.05894
1.32	0.0086	0.05894
1.32	0.0087	0.05894
1.32	0.0088	0.05894
1.32	0.0089	0.05894
1.32	0.009	0.05894
1.32	0.0091	0.05894
1.32	0.0092	0.05894
1.32	0.0093	0.05894
1.32	0.0094	0.05894
1.32	0.0095	0.05894
1.32	0.0096	0.05894
1.32	0.0097	0.05894
1.32	0.0098	0.05894
1.32	0.0099	0.05894
1.32	0.01	0.05894
1.33	0.0001	0.2283
1.33	0.0002	0.18543
1.33	0.0003	0.15423
1.33	0.0004	0.12923
1.33	0.0005	0.11523
1.33	0.0006	0.10523
1.33	0.0007	0.098231
1.33	0.0008	0.093231
1.33	0.0009	0.089231
1.33	0.001	0.086231
1.33	0.0011	0.083231
1.33	0.0012	0.080231
1.33	0.0013	0.079231
1.33	0.0014	0.077231
1.33	0.0015	0.076231
1.33	0.0016	0.075231
1.33	0.0017	0.073231
1.33	0.0018	0.072231
1.33	0.0019	0.072231
1.33	0.002	0.070231
1.33	0.0021	0.070231
1.33	0.0022	0.069231
1.33	0.0023	0.069231
1.33	0.0024	0.068231
1.33	0.0025	0.068231
1.33	0.0026	0.067231
1.33	0.0027	0.066231
1.33	0.0028	0.066231
1.33	0.0029	0.066231
1.33	0.003	0.065231
1.33	0.0031	0.065231
1.33	0.0032	0.065231
1.33	0.0033	0.065231
1.33	0.0034	0.064231
1.33	0.0035	0.064231
1.33	0.0036	0.063231
1.33	0.0037	0.063231
1.33	0.0038	0.063231
1.33	0.0039	0.063231
1.33	0.004	0.062231
1.33	0.0041	0.062231
1.33	0.0042	0.062231
1.33	0.0043	0.062231
1.33	0.0044	0.062231
1.33	0.0045	0.062231
1.33	0.0046	0.062231
1.33	0.0047	0.062231
1.33	0.0048	0.061231
1.33	0.0049	0.061231
1.33	0.005	0.061231
1.33	0.0051	0.061231
1.33	0.0052	0.061231
1.33	0.0053	0.061231
1.33	0.0054	0.061231
1.33	0.0055	0.061231
1.33	0.0056	0.060231
1.33	0.0057	0.060231
1.33	0.0058	0.060231
1.33	0.0059	0.059231
1.33	0.006	0.059231
1.33	0.0061	0.059231
1.33	0.0062	0.059231
1.33	0.0063	0.059231
1.33	0.0064	0.059231
1.33	0.0065	0.059231
1.33	0.0066	0.059231
1.33	0.0067	0.059231
1.33	0.0068	0.059231
1.33	0.0069	0.059231
1.33	0.007	0.059231
1.33	0.0071	0.059231
1.33	0.0072	0.059231
1.33	0.0073	0.059231
1.33	0.0074	0.059231
1.33	0.0075	0.059231
1.33	0.0076	0.058231
1.33	0.0077	0.058231
1.33	0.0078	0.058231
1.33	0.0079	0.058231
1.33	0.008	0.058231
1.33	0.0081	0.058231
1.33	0.0082	0.058231
1.33	0.0083	0.058231
1.33	0.0084	0.058231
1.33	0.0085	0.058231
1.33	0.0086	0.058231
1.33	0.0087	0.058231
1.33	0.0088	0.058231
1.33	0.0089	0.058231
1.33	0.009	0.058231
1.33	0.0091	0.058231
1.33	0.0092	0.058231
1.33	0.0093	0.058231
1.33	0.0094	0.058231
1.33	0.0095	0.058231
1.33	0.0096	0.058231
1.33	0.0097	0.058231
1.33	0.0098	0.058231
1.33	0.0099	0.058231
1.33	0.01	0.058231
1.34	0.0001	0.23322
1.34	0.0002	0.1909
1.34	0.0003	0.15336
1.34	0.0004	0.12935
1.34	0.0005	0.11535
1.34	0.0006	0.10535
1.34	0.0007	0.098355
1.34	0.0008	0.093355
1.34	0.0009	0.089355
1.34	0.001	0.086355
1.34	0.0011	0.083355
1.34	0.0012	0.080355
1.34	0.0013	0.079355
1.34	0.0014	0.077355
1.34	0.0015	0.076355
1.34	0.0016	0.075355
1.34	0.0017	0.073355
1.34	0.0018	0.072355
1.34	0.0019	0.072355
1.34	0.002	0.070355
1.34	0.0021	0.069355
1.34	0.0022	0.069355
1.34	0.0023	0.069355
1.34	0.0024	0.068355
1.34	0.0025	0.068355
1.34	0.0026	0.066355
1.34	0.0027	0.066355
1.34	0.0028	0.066355
1.34	0.0029	0.066355
1.34	0.003	0.065355
1.34	0.0031	0.065355
1.34	0.0032	0.065355
1.34	0.0033	0.065355
1.34	0.0034	0.064355
1.34	0.0035	0.063355
1.34	0.0036	0.063355
1.34	0.0037	0.063355
1.34	0.0038	0.063355
1.34	0.0039	0.063355
1.34	0.004	0.062355
1.34	0.0041	0.062355
1.34	0.0042	0.062355
1.34	0.0043	0.062355
1.34	0.0044	0.062355
1.34	0.0045	0.062355
1.34	0.0046	0.062355
1.34	0.0047	0.061355
1.34	0.0048	0.061355
1.34	0.0049	0.061355
1.34	0.005	0.061355
1.34	0.0051	0.061355
1.34	0.0052	0.061355
1.34	0.0053	0.061355
1.34	0.0054	0.061355
1.34	0.0055	0.061355
1.34	0.0056	0.060355
1.34	0.0057	0.060355
1.34	0.0058	0.059355
1.34	0.0059	0.059355
1.34	0.006	0.059355
1.34	0.0061	0.059355
1.34	0.0062	0.059355
1.34	0.0063	0.059355
1.34	0.0064	0.059355
1.34	0.0065	0.059355
1.34	0.0066	0.059355
1.34	0.0067	0.059355
1.34	0.0068	0.059355
1.34	0.0069	0.059355
1.34	0.007	0.059355
1.34	0.0071	0.059355
1.34	0.0072	0.059355
1.34	0.0073	0.059355
1.34	0.0074	0.059355
1.34	0.0075	0.058355
1.34	0.0076	0.058355
1.34	0.0077	0.058355
1.34	0.0078	0.058355
1.34	0.0079	0.058355
1.34	0.008	0.058355
1.34	0.0081	0.058355
1.34	0.0082	0.058355
1.34	0.0083	0.058355
1.34	0.0084	0.058355
1.34	0.0085	0.058355
1.34	0.0086	0.058355
1.34	0.0087	0.058355
1.34	0.0088	0.058355
1.34	0.0089	0.058355
1.34	0.009	0.058355
1.34	0.0091	0.058355
1.34	0.0092	0.058355
1.34	0.0093	0.058355
1.34	0.0094	0.058355
1.34	0.0095	0.058355
1.34	0.0096	0.058355
1.34	0.0097	0.058355
1.34	0.0098	0.058355
1.34	0.0099	0.058355
1.34	0.01	0.058355
1.35	0.0001	0.23704
1.35	0.0002	0.19484
1.35	0.0003	0.15231
1.35	0.0004	0.12831
1.35	0.0005	0.11331
1.35	0.0006	0.10331
1.35	0.0007	0.09631
1.35	0.0008	0.09231
1.35	0.0009	0.08831
1.35	0.001	0.08431
1.35	0.0011	0.08231
1.35	0.0012	0.07931
1.35	0.0013	0.07831
1.35	0.0014	0.07531
1.35	0.0015	0.07431
1.35	0.0016	0.07431
1.35	0.0017	0.07231
1.35	0.0018	0.07131
1.35	0.0019	0.07031
1.35	0.002	0.06931
1.35	0.0021	0.06831
1.35	0.0022	0.06831
1.35	0.0023	0.06731
1.35	0.0024	0.06731
1.35	0.0025	0.06731
1.35	0.0026	0.06531
1.35	0.0027	0.06531
1.35	0.0028	0.06531
1.35	0.0029	0.06431
1.35	0.003	0.06431
1.35	0.0031	0.06431
1.35	0.0032	0.06431
1.35	0.0033	0.06431
1.35	0.0034	0.06331
1.35	0.0035	0.06331
1.35	0.0036	0.06231
1.35	0.0037	0.06231
1.35	0.0038	0.06231
1.35	0.0039	0.06131
1.35	0.004	0.06131
1.35	0.0041	0.06131
1.35	0.0042	0.06131
1.35	0.0043	0.06131
1.35	0.0044	0.06131
1.35	0.0045	0.06131
1.35	0.0046	0.06131
1.35	0.0047	0.06031
1.35	0.0048	0.06031
1.35	0.0049	0.06031
1.35	0.005	0.06031
1.35	0.0051	0.06031
1.35	0.0052	0.06031
1.35	0.0053	0.06031
1.35	0.0054	0.06031
1.35	0.0055	0.06031
1.35	0.0056	0.05931
1.35	0.0057	0.05931
1.35	0.0058	0.05831
1.35	0.0059	0.05831
1.35	0.006	0.05831
1.35	0.0061	0.05831
1.35	0.0062	0.05831
1.35	0.0063	0.05831
1.35	0.0064	0.05831
1.35	0.0065	0.05831
1.35	0.0066	0.05831
1.35	0.0067	0.05831
1.35	0.0068	0.05831
1.35	0.0069	0.05831
1.35	0.007	0.05831
1.35	0.0071	0.05831
1.35	0.0072	0.05831
1.35	0.0073	0.05831
1.35	0.0074	0.05731
1.35	0.0075	0.05731
1.35	0.0076	0.05731
1.35	0.0077	0.05731
1.35	0.0078	0.05731
1.35	0.0079	0.05731
1.35	0.008	0.05731
1.35	0.0081	0.05731
1.35	0.0082	0.05731
1.35	0.0083	0.05731
1.35	0.0084	0.05731
1.35	0.0085	0.05731
1.35	0.0086	0.05731
1.35	0.0087	0.05731
1.35	0.0088	0.05731
1.35	0.0089	0.05731
1.35	0.009	0.05731
1.35	0.0091	0.05731
1.35	0.0092	0.05731
1.35	0.0093	0.05731
1.35	0.0094	0.05731
1.35	0.0095	0.05731
1.35	0.0096	0.05731
1.35	0.0097	0.05731
1.35	0.0098	0.05731
1.35	0.0099	0.05731
1.35	0.01	0.05731
1.36	0.0001	0.24187
1.36	0.0002	0.19908
1.36	0.0003	0.15108
1.36	0.0004	0.12708
1.36	0.0005	0.11308
1.36	0.0006	0.10308
1.36	0.0007	0.09608
1.36	0.0008	0.09108
1.36	0.0009	0.08808
1.36	0.001	0.08408
1.36	0.0011	0.08108
1.36	0.0012	0.07908
1.36	0.0013	0.07708
1.36	0.0014	0.07508
1.36	0.0015	0.07408
1.36	0.0016	0.07308
1.36	0.0017	0.07208
1.36	0.0018	0.07108
1.36	0.0019	0.07008
1.36	0.002	0.06908
1.36	0.0021	0.06808
1.36	0.0022	0.06808
1.36	0.0023	0.06708
1.36	0.0024	0.06708
1.36	0.0025	0.06708
1.36	0.0026	0.06508
1.36	0.0027	0.06508
1.36	0.0028	0.06508
1.36	0.0029	0.06408
1.36	0.003	0.06408
1.36	0.0031	0.06408
1.36	0.0032	0.06408
1.36	0.0033	0.06308
1.36	0.0034	0.06308
1.36	0.0035	0.06208
1.36	0.0036	0.06208
1.36	0.0037	0.06208
1.36	0.0038	0.06108
1.36	0.0039	0.06108
1.36	0.004	0.06108
1.36	0.0041	0.06108
1.36	0.0042	0.06108
1.36	0.0043	0.06108
1.36	0.0044	0.06108
1.36	0.0045	0.06108
1.36	0.0046	0.06008
1.36	0.0047	0.06008
1.36	0.0048	0.06008
1.36	0.0049	0.06008
1.36	0.005	0.06008
1.36	0.0051	0.06008
1.36	0.0052	0.06008
1.36	0.0053	0.06008
1.36	0.0054	0.06008
1.36	0.0055	0.06008
1.36	0.0056	0.05908
1.36	0.0057	0.05808
1.36	0.0058	0.05808
1.36	0.0059	0.05808
1.36	0.006	0.05808
1.36	0.0061	0.05808
1.36	0.0062	0.05808
1.36	0.0063	0.05808
1.36	0.0064	0.05808
1.36	0.0065	0.05808
1.36	0.0066	0.05808
1.36	0.0067	0.05808
1.36	0.0068	0.05808
1.36	0.0069	0.05808
1.36	0.007	0.05808
1.36	0.0071	0.05808
1.36	0.0072	0.05808
1.36	0.0073	0.05708
1.36	0.0074	0.05708
1.36	0.0075	0.05708
1.36	0.0076	0.05708
1.36	0.0077	0.05708
1.36	0.0078	0.05708
1.36	0.0079	0.05708
1.36	0.008	0.05708
1.36	0.0081	0.05708
1.36	0.0082	0.05708
1.36	0.0083	0.05708
1.36	0.0084	0.05708
1.36	0.0085	0.05708
1.36	0.0086	0.05708
1.36	0.0087	0.05708
1.36	0.0088	0.05708
1.36	0.0089	0.05708
1.36	0.009	0.05708
1.36	0.0091	0.05708
1.36	0.0092	0.05708
1.36	0.0093	0.05708
1.36	0.0094	0.05708
1.36	0.0095	0.05708
1.36	0.0096	0.05708
1.36	0.0097	0.05708
1.36	0.0098	0.05708
1.36	0.0099	0.05708
1.36	0.01	0.05608
1.37	0.0001	0.24578
1.37	0.0002	0.19766
1.37	0.0003	0.14966
1.37	0.0004	0.12566
1.37	0.0005	0.11166
1.37	0.0006	0.10166
1.37	0.0007	0.09466
1.37	0.0008	0.08966
1.37	0.0009	0.08566
1.37	0.001	0.08266
1.37	0.0011	0.07966
1.37	0.0012	0.07766
1.37	0.0013	0.07566
1.37	0.0014	0.07366
1.37	0.0015	0.07266
1.37	0.0016	0.07166
1.37	0.0017	0.07066
1.37	0.0018	0.06966
1.37	0.0019	0.06866
1.37	0.002	0.06766
1.37	0.0021	0.06666
1.37	0.0022	0.06666
1.37	0.0023	0.06566
1.37	0.0024	0.06566
1.37	0.0025	0.06566
1.37	0.0026	0.06366
1.37	0.0027	0.06366
1.37	0.0028	0.06366
1.37	0.0029	0.06266
1.37	0.003	0.06266
1.37	0.0031	0.06266
1.37	0.0032	0.06266
1.37	0.0033	0.06166
1.37	0.0034	0.06166
1.37	0.0035	0.06166
1.37	0.0036	0.06066
1.37	0.0037	0.06066
1.37	0.0038	0.05966
1.37	0.0039	0.05966
1.37	0.004	0.05966
1.37	0.0041	0.05966
1.37	0.0042	0.05966
1.37	0.0043	0.05966
1.37	0.0044	0.05966
1.37	0.0045	0.05966
1.37	0.0046	0.05866
1.37	0.0047	0.05866
1.37	0.0048	0.05866
1.37	0.0049	0.05866
1.37	0.005	0.05866
1.37	0.0051	0.05866
1.37	0.0052	0.05866
1.37	0.0053	0.05866
1.37	0.0054	0.05866
1.37	0.0055	0.05866
1.37	0.0056	0.05666
1.37	0.0057	0.05666
1.37	0.0058	0.05666
1.37	0.0059	0.05666
1.37	0.006	0.05666
1.37	0.0061	0.05666
1.37	0.0062	0.05666
1.37	0.0063	0.05666
1.37	0.0064	0.05666
1.37	0.0065	0.05666
1.37	0.0066	0.05666
1.37	0.0067	0.05666
1.37	0.0068	0.05666
1.37	0.0069	0.05666
1.37	0.007	0.05666
1.37	0.0071	0.05666
1.37	0.0072	0.05566
1.37	0.0073	0.05566
1.37	0.0074	0.05566
1.37	0.0075	0.05566
1.37	0.0076	0.05566
1.37	0.0077	0.05566
1.37	0.0078	0.05566
1.37	0.0079	0.05566
1.37	0.008	0.05566
1.37	0.0081	0.05566
1.37	0.0082	0.05566
1.37	0.0083	0.05566
1.37	0.0084	0.05566
1.37	0.0085	0.05566
1.37	0.0086	0.05566
1.37	0.0087	0.05566
1.37	0.0088	0.05566
1.37	0.0089	0.05566
1.37	0.009	0.05566
1.37	0.0091	0.05566
1.37	0.0092	0.05566
1.37	0.0093	0.05566
1.37	0.0094	0.05566
1.37	0.0095	0.05566
1.37	0.0096	0.05566
1.37	0.0097	0.05566
1.37	0.0098	0.05566
1.37	0.0099	0.05466
1.37	0.01	0.05466
1.38	0.0001	0.25061
1.38	0.0002	0.19605
1.38	0.0003	0.14805
1.38	0.0004	0.12405
1.38	0.0005	0.11005
1.38	0.0006	0.10005
1.38	0.0007	0.09405
1.38	0.0008	0.08905
1.38	0.0009	0.08505
1.38	0.001	0.08205
1.38	0.0011	0.07905
1.38	0.0012	0.07605
1.38	0.0013	0.07505
1.38	0.0014	0.07305
1.38	0.0015	0.07205
1.38	0.0016	0.07105
1.38	0.0017	0.06905
1.38	0.0018	0.06905
1.38	0.0019	0.06805
1.38	0.002	0.06705
1.38	0.0021	0.06605
1.38	0.0022	0.06605
1.38	0.0023	0.06505
1.38	0.0024	0.06505
1.38	0.0025	0.06405
1.38	0.0026	0.06305
1.38	0.0027	0.06305
1.38	0.0028	0.06205
1.38	0.0029	0.06205
1.38	0.003	0.06205
1.38	0.0031	0.06205
1.38	0.0032	0.06105
1.38	0.0033	0.06105
1.38	0.0034	0.06105
1.38	0.0035	0.06105
1.38	0.0036	0.06005
1.38	0.0037	0.06005
1.38	0.0038	0.05905
1.38	0.0039	0.05905
1.38	0.004	0.05905
1.38	0.0041	0.05905
1.38	0.0042	0.05905
1.38	0.0043	0.05905
1.38	0.0044	0.05905
1.38	0.0045	0.05805
1.38	0.0046	0.05805
1.38	0.0047	0.05805
1.38	0.0048	0.05805
1.38	0.0049	0.05805
1.38	0.005	0.05805
1.38	0.0051	0.05805
1.38	0.0052	0.05805
1.38	0.0053	0.05805
1.38	0.0054	0.05805
1.38	0.0055	0.05705
1.38	0.0056	0.05605
1.38	0.0057	0.05605
1.38	0.0058	0.05605
1.38	0.0059	0.05605
1.38	0.006	0.05605
1.38	0.0061	0.05605
1.38	0.0062	0.05605
1.38	0.0063	0.05605
1.38	0.0064	0.05605
1.38	0.0065	0.05605
1.38	0.0066	0.05605
1.38	0.0067	0.05605
1.38	0.0068	0.05605
1.38	0.0069	0.05605
1.38	0.007	0.05605
1.38	0.0071	0.05505
1.38	0.0072	0.05505
1.38	0.0073	0.05505
1.38	0.0074	0.05505
1.38	0.0075	0.05505
1.38	0.0076	0.05505
1.38	0.0077	0.05505
1.38	0.0078	0.05505
1.38	0.0079	0.05505
1.38	0.008	0.05505
1.38	0.0081	0.05505
1.38	0.0082	0.05505
1.38	0.0083	0.05505
1.38	0.0084	0.05505
1.38	0.0085	0.05505
1.38	0.0086	0.05505
1.38	0.0087	0.05505
1.38	0.0088	0.05505
1.38	0.0089	0.05505
1.38	0.009	0.05505
1.38	0.0091	0.05505
1.38	0.0092	0.05505
1.38	0.0093	0.05505
1.38	0.0094	0.05505
1.38	0.0095	0.05505
1.38	0.0096	0.05505
1.38	0.0097	0.05405
1.38	0.0098	0.05405
1.38	0.0099	0.05405
1.38	0.01	0.05405
1.39	0.0001	0.25644
1.39	0.0002	0.19524
1.39	0.0003	0.14724
1.39	0.0004	0.12424
1.39	0.0005	0.11024
1.39	0.0006	0.10024
1.39	0.0007	0.09324
1.39	0.0008	0.08924
1.39	0.0009	0.08524
1.39	0.001	0.08224
1.39	0.0011	0.07924
1.39	0.0012	0.07624
1.39	0.0013	0.07524
1.39	0.0014	0.07324
1.39	0.0015	0.07224
1.39	0.0016	0.07124
1.39	0.0017	0.06924
1.39	0.0018	0.06924
1.39	0.0019	0.06824
1.39	0.002	0.06624
1.39	0.0021	0.06624
1.39	0.0022	0.06524
1.39	0.0023	0.06524
1.39	0.0024	0.06524
1.39	0.0025	0.06424
1.39	0.0026	0.06324
1.39	0.0027	0.06324
1.39	0.0028	0.06224
1.39	0.0029	0.06224
1.39	0.003	0.06224
1.39	0.0031	0.06224
1.39	0.0032	0.06124
1.39	0.0033	0.06124
1.39	0.0034	0.06124
1.39	0.0035	0.06124
1.39	0.0036	0.06024
1.39	0.0037	0.05924
1.39	0.0038	0.05924
1.39	0.0039	0.05924
1.39	0.004	0.05924
1.39	0.0041	0.05924
1.39	0.0042	0.05924
1.39	0.0043	0.05924
1.39	0.0044	0.05824
1.39	0.0045	0.05824
1.39	0.0046	0.05824
1.39	0.0047	0.05824
1.39	0.0048	0.05824
1.39	0.0049	0.05824
1.39	0.005	0.05824
1.39	0.0051	0.05824
1.39	0.0052	0.05824
1.39	0.0053	0.05824
1.39	0.0054	0.05724
1.39	0.0055	0.05724
1.39	0.0056	0.05624
1.39	0.0057	0.05624
1.39	0.0058	0.05624
1.39	0.0059	0.05624
1.39	0.006	0.05624
1.39	0.0061	0.05624
1.39	0.0062	0.05624
1.39	0.0063	0.05624
1.39	0.0064	0.05624
1.39	0.0065	0.05624
1.39	0.0066	0.05624
1.39	0.0067	0.05624
1.39	0.0068	0.05624
1.39	0.0069	0.05524
1.39	0.007	0.05524
1.39	0.0071	0.05524
1.39	0.0072	0.05524
1.39	0.0073	0.05524
1.39	0.0074	0.05524
1.39	0.0075	0.05524
1.39	0.0076	0.05524
1.39	0.0077	0.05524
1.39	0.0078	0.05524
1.39	0.0079	0.05524
1.39	0.008	0.05524
1.39	0.0081	0.05524
1.39	0.0082	0.05524
1.39	0.0083	0.05524
1.39	0.0084	0.05524
1.39	0.0085	0.05524
1.39	0.0086	0.05524
1.39	0.0087	0.05524
1.39	0.0088	0.05524
1.39	0.0089	0.05524
1.39	0.009	0.05524
1.39	0.0091	0.05524
1.39	0.0092	0.05524
1.39	0.0093	0.05524
1.39	0.0094	0.05524
1.39	0.0095	0.05424
1.39	0.0096	0.05424
1.39	0.0097	0.05424
1.39	0.0098	0.05424
1.39	0.0099	0.05424
1.39	0.01	0.05424
1.4	0.0001	0.26135
1.4	0.0002	0.19323
1.4	0.0003	0.14623
1.4	0.0004	0.12323
1.4	0.0005	0.10923
1.4	0.0006	0.09923
1.4	0.0007	0.09223
1.4	0.0008	0.08823
1.4	0.0009	0.08423
1.4	0.001	0.08123
1.4	0.0011	0.07823
1.4	0.0012	0.07523
1.4	0.0013	0.07423
1.4	0.0014	0.07223
1.4	0.0015	0.07123
1.4	0.0016	0.07023
1.4	0.0017	0.06823
1.4	0.0018	0.06723
1.4	0.0019	0.06723
1.4	0.002	0.06523
1.4	0.0021	0.06523
1.4	0.0022	0.06423
1.4	0.0023	0.06423
1.4	0.0024	0.06423
1.4	0.0025	0.06323
1.4	0.0026	0.06223
1.4	0.0027	0.06223
1.4	0.0028	0.06123
1.4	0.0029	0.06123
1.4	0.003	0.06123
1.4	0.0031	0.06123
1.4	0.0032	0.06023
1.4	0.0033	0.06023
1.4	0.0034	0.06023
1.4	0.0035	0.06023
1.4	0.0036	0.05923
1.4	0.0037	0.05823
1.4	0.0038	0.05823
1.4	0.0039	0.05823
1.4	0.004	0.05823
1.4	0.0041	0.05823
1.4	0.0042	0.05823
1.4	0.0043	0.05823
1.4	0.0044	0.05723
1.4	0.0045	0.05723
1.4	0.0046	0.05723
1.4	0.0047	0.05723
1.4	0.0048	0.05723
1.4	0.0049	0.05723
1.4	0.005	0.05723
1.4	0.0051	0.05723
1.4	0.0052	0.05723
1.4	0.0053	0.05723
1.4	0.0054	0.05623
1.4	0.0055	0.05623
1.4	0.0056	0.05523
1.4	0.0057	0.05523
1.4	0.0058	0.05523
1.4	0.0059	0.05523
1.4	0.006	0.05523
1.4	0.0061	0.05523
1.4	0.0062	0.05523
1.4	0.0063	0.05523
1.4	0.0064	0.05523
1.4	0.0065	0.05523
1.4	0.0066	0.05523
1.4	0.0067	0.05523
1.4	0.0068	0.05523
1.4	0.0069	0.05423
1.4	0.007	0.05423
1.4	0.0071	0.05423
1.4	0.0072	0.05423
1.4	0.0073	0.05423
1.4	0.0074	0.05423
1.4	0.0075	0.05423
1.4	0.0076	0.05423
1.4	0.0077	0.05423
1.4	0.0078	0.05423
1.4	0.0079	0.05423
1.4	0.008	0.05423
1.4	0.0081	0.05423
1.4	0.0082	0.05423
1.4	0.0083	0.05423
1.4	0.0084	0.05423
1.4	0.0085	0.05423
1.4	0.0086	0.05423
1.4	0.0087	0.05423
1.4	0.0088	0.05423
1.4	0.0089	0.05423
1.4	0.009	0.05423
1.4	0.0091	0.05423
1.4	0.0092	0.05423
1.4	0.0093	0.05423
1.4	0.0094	0.05323
1.4	0.0095	0.05323
1.4	0.0096	0.05323
1.4	0.0097	0.05323
1.4	0.0098	0.05323
1.4	0.0099	0.05323
1.4	0.01	0.05323
1.41	0.0001	0.26817
1.41	0.0002	0.19199
1.41	0.0003	0.14499
1.41	0.0004	0.12199
1.41	0.0005	0.10799
1.41	0.0006	0.09899
1.41	0.0007	0.09199
1.41	0.0008	0.08699
1.41	0.0009	0.08399
1.41	0.001	0.07999
1.41	0.0011	0.07699
1.41	0.0012	0.07499
1.41	0.0013	0.07399
1.41	0.0014	0.07199
1.41	0.0015	0.07099
1.41	0.0016	0.06999
1.41	0.0017	0.06799
1.41	0.0018	0.06699
1.41	0.0019	0.06699
1.41	0.002	0.06499
1.41	0.0021	0.06499
1.41	0.0022	0.06399
1.41	0.0023	0.06399
1.41	0.0024	0.06299
1.41	0.0025	0.06299
1.41	0.0026	0.06199
1.41	0.0027	0.06099
1.41	0.0028	0.06099
1.41	0.0029	0.06099
1.41	0.003	0.06099
1.41	0.0031	0.05999
1.41	0.0032	0.05999
1.41	0.0033	0.05999
1.41	0.0034	0.05999
1.41	0.0035	0.05999
1.41	0.0036	0.05799
1.41	0.0037	0.05799
1.41	0.0038	0.05799
1.41	0.0039	0.05799
1.41	0.004	0.05799
1.41	0.0041	0.05799
1.41	0.0042	0.05799
1.41	0.0043	0.05699
1.41	0.0044	0.05699
1.41	0.0045	0.05699
1.41	0.0046	0.05699
1.41	0.0047	0.05699
1.41	0.0048	0.05699
1.41	0.0049	0.05699
1.41	0.005	0.05699
1.41	0.0051	0.05699
1.41	0.0052	0.05699
1.41	0.0053	0.05599
1.41	0.0054	0.05599
1.41	0.0055	0.05599
1.41	0.0056	0.05499
1.41	0.0057	0.05499
1.41	0.0058	0.05499
1.41	0.0059	0.05499
1.41	0.006	0.05499
1.41	0.0061	0.05499
1.41	0.0062	0.05499
1.41	0.0063	0.05499
1.41	0.0064	0.05499
1.41	0.0065	0.05499
1.41	0.0066	0.05499
1.41	0.0067	0.05499
1.41	0.0068	0.05399
1.41	0.0069	0.05399
1.41	0.007	0.05399
1.41	0.0071	0.05399
1.41	0.0072	0.05399
1.41	0.0073	0.05399
1.41	0.0074	0.05399
1.41	0.0075	0.05399
1.41	0.0076	0.05399
1.41	0.0077	0.05399
1.41	0.0078	0.05399
1.41	0.0079	0.05399
1.41	0.008	0.05399
1.41	0.0081	0.05399
1.41	0.0082	0.05399
1.41	0.0083	0.05399
1.41	0.0084	0.05399
1.41	0.0085	0.05399
1.41	0.0086	0.05399
1.41	0.0087	0.05399
1.41	0.0088	0.05399
1.41	0.0089	0.05399
1.41	0.009	0.05399
1.41	0.0091	0.05399
1.41	0.0092	0.05299
1.41	0.0093	0.05299
1.41	0.0094	0.05299
1.41	0.0095	0.05299
1.41	0.0096	0.05299
1.41	0.0097	0.05299
1.41	0.0098	0.05299
1.41	0.0099	0.05299
1.41	0.01	0.05299
1.42	0.0001	0.27409
1.42	0.0002	0.19154
1.42	0.0003	0.14454
1.42	0.0004	0.12154
1.42	0.0005	0.10754
1.42	0.0006	0.09754
1.42	0.0007	0.09154
1.42	0.0008	0.08654
1.42	0.0009	0.08254
1.42	0.001	0.07954
1.42	0.0011	0.07654
1.42	0.0012	0.07454
1.42	0.0013	0.07354
1.42	0.0014	0.07054
1.42	0.0015	0.07054
1.42	0.0016	0.06954
1.42	0.0017	0.06754
1.42	0.0018	0.06654
1.42	0.0019	0.06654
1.42	0.002	0.06454
1.42	0.0021	0.06454
1.42	0.0022	0.06354
1.42	0.0023	0.06354
1.42	0.0024	0.06254
1.42	0.0025	0.06254
1.42	0.0026	0.06154
1.42	0.0027	0.06054
1.42	0.0028	0.06054
1.42	0.0029	0.06054
1.42	0.003	0.06054
1.42	0.0031	0.05954
1.42	0.0032	0.05954
1.42	0.0033	0.05954
1.42	0.0034	0.05954
1.42	0.0035	0.05954
1.42	0.0036	0.05754
1.42	0.0037	0.05754
1.42	0.0038	0.05754
1.42	0.0039	0.05754
1.42	0.004	0.05754
1.42	0.0041	0.05754
1.42	0.0042	0.05754
1.42	0.0043	0.05654
1.42	0.0044	0.05654
1.42	0.0045	0.05654
1.42	0.0046	0.05654
1.42	0.0047	0.05654
1.42	0.0048	0.05654
1.42	0.0049	0.05654
1.42	0.005	0.05654
1.42	0.0051	0.05654
1.42	0.0052	0.05554
1.42	0.0053	0.05554
1.42	0.0054	0.05554
1.42	0.0055	0.05554
1.42	0.0056	0.05454
1.42	0.0057	0.05454
1.42	0.0058	0.05454
1.42	0.0059	0.05454
1.42	0.006	0.05454
1.42	0.0061	0.05454
1.42	0.0062	0.05454
1.42	0.0063	0.05454
1.42	0.0064	0.05454
1.42	0.0065	0.05454
1.42	0.0066	0.05454
1.42	0.0067	0.05354
1.42	0.0068	0.05354
1.42	0.0069	0.05354
1.42	0.007	0.05354
1.42	0.0071	0.05354
1.42	0.0072	0.05354
1.42	0.0073	0.05354
1.42	0.0074	0.05354
1.42	0.0075	0.05354
1.42	0.0076	0.05354
1.42	0.0077	0.05354
1.42	0.0078	0.05354
1.42	0.0079	0.05354
1.42	0.008	0.05354
1.42	0.0081	0.05354
1.42	0.0082	0.05354
1.42	0.0083	0.05354
1.42	0.0084	0.05354
1.42	0.0085	0.05354
1.42	0.0086	0.05354
1.42	0.0087	0.05354
1.42	0.0088	0.05354
1.42	0.0089	0.05354
1.42	0.009	0.05354
1.42	0.0091	0.05254
1.42	0.0092	0.05254
1.42	0.0093	0.05254
1.42	0.0094	0.05254
1.42	0.0095	0.05254
1.42	0.0096	0.05254
1.42	0.0097	0.05254
1.42	0.0098	0.05254
1.42	0.0099	0.05254
1.42	0.01	0.05254
1.43	0.0001	0.27991
1.43	0.0002	0.18986
1.43	0.0003	0.14386
1.43	0.0004	0.11986
1.43	0.0005	0.10686
1.43	0.0006	0.09686
1.43	0.0007	0.08986
1.43	0.0008	0.08586
1.43	0.0009	0.08186
1.43	0.001	0.07886
1.43	0.0011	0.07586
1.43	0.0012	0.07386
1.43	0.0013	0.07186
1.43	0.0014	0.06986
1.43	0.0015	0.06886
1.43	0.0016	0.06886
1.43	0.0017	0.06686
1.43	0.0018	0.06586
1.43	0.0019	0.06586
1.43	0.002	0.06386
1.43	0.0021	0.06286
1.43	0.0022	0.06286
1.43	0.0023	0.06286
1.43	0.0024	0.06186
1.43	0.0025	0.06186
1.43	0.0026	0.06086
1.43	0.0027	0.05986
1.43	0.0028	0.05986
1.43	0.0029	0.05986
1.43	0.003	0.05986
1.43	0.0031	0.05886
1.43	0.0032	0.05886
1.43	0.0033	0.05886
1.43	0.0034	0.05886
1.43	0.0035	0.05786
1.43	0.0036	0.05686
1.43	0.0037	0.05686
1.43	0.0038	0.05686
1.43	0.0039	0.05686
1.43	0.004	0.05686
1.43	0.0041	0.05686
1.43	0.0042	0.05586
1.43	0.0043	0.05586
1.43	0.0044	0.05586
1.43	0.0045	0.05586
1.43	0.0046	0.05586
1.43	0.0047	0.05586
1.43	0.0048	0.05586
1.43	0.0049	0.05586
1.43	0.005	0.05586
1.43	0.0051	0.05586
1.43	0.0052	0.05486
1.43	0.0053	0.05486
1.43	0.0054	0.05486
1.43	0.0055	0.05486
1.43	0.0056	0.05386
1.43	0.0057	0.05386
1.43	0.0058	0.05386
1.43	0.0059	0.05386
1.43	0.006	0.05386
1.43	0.0061	0.05386
1.43	0.0062	0.05386
1.43	0.0063	0.05386
1.43	0.0064	0.05386
1.43	0.0065	0.05386
1.43	0.0066	0.05286
1.43	0.0067	0.05286
1.43	0.0068	0.05286
1.43	0.0069	0.05286
1.43	0.007	0.05286
1.43	0.0071	0.05286
1.43	0.0072	0.05286
1.43	0.0073	0.05286
1.43	0.0074	0.05286
1.43	0.0075	0.05286
1.43	0.0076	0.05286
1.43	0.0077	0.05286
1.43	0.0078	0.05286
1.43	0.0079	0.05286
1.43	0.008	0.05286
1.43	0.0081	0.05286
1.43	0.0082	0.05286
1.43	0.0083	0.05286
1.43	0.0084	0.05286
1.43	0.0085	0.05286
1.43	0.0086	0.05286
1.43	0.0087	0.05286
1.43	0.0088	0.05286
1.43	0.0089	0.05186
1.43	0.009	0.05186
1.43	0.0091	0.05186
1.43	0.0092	0.05186
1.43	0.0093	0.05186
1.43	0.0094	0.05186
1.43	0.0095	0.05186
1.43	0.0096	0.05186
1.43	0.0097	0.05186
1.43	0.0098	0.05186
1.43	0.0099	0.05186
1.43	0.01	0.05186
1.44	0.0001	0.28683
1.44	0.0002	0.18894
1.44	0.0003	0.14294
1.44	0.0004	0.11994
1.44	0.0005	0.10594
1.44	0.0006	0.09694
1.44	0.0007	0.08994
1.44	0.0008	0.08594
1.44	0.0009	0.08194
1.44	0.001	0.07894
1.44	0.0011	0.07594
1.44	0.0012	0.07394
1.44	0.0013	0.07194
1.44	0.0014	0.06994
1.44	0.0015	0.06894
1.44	0.0016	0.06794
1.44	0.0017	0.06694
1.44	0.0018	0.06594
1.44	0.0019	0.06494
1.44	0.002	0.06394
1.44	0.0021	0.06294
1.44	0.0022	0.06294
1.44	0.0023	0.06294
1.44	0.0024	0.06194
1.44	0.0025	0.06194
1.44	0.0026	0.06094
1.44	0.0027	0.05994
1.44	0.0028	0.05994
1.44	0.0029	0.05994
1.44	0.003	0.05894
1.44	0.0031	0.05894
1.44	0.0032	0.05894
1.44	0.0033	0.05894
1.44	0.0034	0.05894
1.44	0.0035	0.05794
1.44	0.0036	0.05694
1.44	0.0037	0.05694
1.44	0.0038	0.05694
1.44	0.0039	0.05694
1.44	0.004	0.05694
1.44	0.0041	0.05694
1.44	0.0042	0.05594
1.44	0.0043	0.05594
1.44	0.0044	0.05594
1.44	0.0045	0.05594
1.44	0.0046	0.05594
1.44	0.0047	0.05594
1.44	0.0048	0.05594
1.44	0.0049	0.05594
1.44	0.005	0.05594
1.44	0.0051	0.05494
1.44	0.0052	0.05494
1.44	0.0053	0.05494
1.44	0.0054	0.05494
1.44	0.0055	0.05494
1.44	0.0056	0.05394
1.44	0.0057	0.05394
1.44	0.0058	0.05394
1.44	0.0059	0.05394
1.44	0.006	0.05394
1.44	0.0061	0.05394
1.44	0.0062	0.05394
1.44	0.0063	0.05394
1.44	0.0064	0.05394
1.44	0.0065	0.05294
1.44	0.0066	0.05294
1.44	0.0067	0.05294
1.44	0.0068	0.05294
1.44	0.0069	0.05294
1.44	0.007	0.05294
1.44	0.0071	0.05294
1.44	0.0072	0.05294
1.44	0.0073	0.05294
1.44	0.0074	0.05294
1.44	0.0075	0.05294
1.44	0.0076	0.05294
1.44	0.0077	0.05294
1.44	0.0078	0.05294
1.44	0.0079	0.05294
1.44	0.008	0.05294
1.44	0.0081	0.05294
1.44	0.0082	0.05294
1.44	0.0083	0.05294
1.44	0.0084	0.05294
1.44	0.0085	0.05294
1.44	0.0086	0.05294
1.44	0.0087	0.05294
1.44	0.0088	0.05194
1.44	0.0089	0.05194
1.44	0.009	0.05194
1.44	0.0091	0.05194
1.44	0.0092	0.05194
1.44	0.0093	0.05194
1.44	0.0094	0.05194
1.44	0.0095	0.05194
1.44	0.0096	0.05194
1.44	0.0097	0.05194
1.44	0.0098	0.05194
1.44	0.0099	0.05194
1.44	0.01	0.05194
1.45	0.0001	0.29265
1.45	0.0002	0.18777
1.45	0.0003	0.14177
1.45	0.0004	0.11877
1.45	0.0005	0.10477
1.45	0.0006	0.09577
1.45	0.0007	0.08877
1.45	0.0008	0.08477
1.45	0.0009	0.08077
1.45	0.001	0.07777
1.45	0.0011	0.07477
1.45	0.0012	0.07177
1.45	0.0013	0.07077
1.45	0.0014	0.06877
1.45	0.0015	0.06777
1.45	0.0016	0.06677
1.45	0.0017	0.06577
1.45	0.0018	0.06477
1.45	0.0019	0.06377
1.45	0.002	0.06277
1.45	0.0021	0.06177
1.45	0.0022	0.06177
1.45	0.0023	0.06077
1.45	0.0024	0.06077
1.45	0.0025	0.06077
1.45	0.0026	0.05877
1.45	0.0027	0.05877
1.45	0.0028	0.05877
1.45	0.0029	0.05877
1.45	0.003	0.05777
1.45	0.0031	0.05777
1.45	0.0032	0.05777
1.45	0.0033	0.05777
1.45	0.0034	0.05777
1.45	0.0035	0.05677
1.45	0.0036	0.05577
1.45	0.0037	0.05577
1.45	0.0038	0.05577
1.45	0.0039	0.05577
1.45	0.004	0.05577
1.45	0.0041	0.05477
1.45	0.0042	0.05477
1.45	0.0043	0.05477
1.45	0.0044	0.05477
1.45	0.0045	0.05477
1.45	0.0046	0.05477
1.45	0.0047	0.05477
1.45	0.0048	0.05477
1.45	0.0049	0.05477
1.45	0.005	0.05377
1.45	0.0051	0.05377
1.45	0.0052	0.05377
1.45	0.0053	0.05377
1.45	0.0054	0.05377
1.45	0.0055	0.05377
1.45	0.0056	0.05277
1.45	0.0057	0.05277
1.45	0.0058	0.05277
1.45	0.0059	0.05277
1.45	0.006	0.05277
1.45	0.0061	0.05277
1.45	0.0062	0.05277
1.45	0.0063	0.05277
1.45	0.0064	0.05177
1.45	0.0065	0.05177
1.45	0.0066	0.05177
1.45	0.0067	0.05177
1.45	0.0068	0.05177
1.45	0.0069	0.05177
1.45	0.007	0.05177
1.45	0.0071	0.05177
1.45	0.0072	0.05177
1.45	0.0073	0.05177
1.45	0.0074	0.05177
1.45	0.0075	0.05177
1.45	0.0076	0.05177
1.45	0.0077	0.05177
1.45	0.0078	0.05177
1.45	0.0079	0.05177
1.45	0.008	0.05177
1.45	0.0081	0.05177
1.45	0.0082	0.05177
1.45	0.0083	0.05177
1.45	0.0084	0.05177
1.45	0.0085	0.05177
1.45	0.0086	0.05177
1.45	0.0087	0.05077
1.45	0.0088	0.05077
1.45	0.0089	0.05077
1.45	0.009	0.05077
1.45	0.0091	0.05077
1.45	0.0092	0.05077
1.45	0.0093	0.05077
1.45	0.0094	0.05077
1.45	0.0095	0.05077
1.45	0.0096	0.05077
1.45	0.0097	0.05077
1.45	0.0098	0.05077
1.45	0.0099	0.05077
1.45	0.01	0.05077
1.46	0.0001	0.30057
1.46	0.0002	0.18735
1.46	0.0003	0.14135
1.46	0.0004	0.11835
1.46	0.0005	0.10535
1.46	0.0006	0.09535
1.46	0.0007	0.08935
1.46	0.0008	0.08435
1.46	0.0009	0.08135
1.46	0.001	0.07835
1.46	0.0011	0.07535
1.46	0.0012	0.07235
1.46	0.0013	0.07135
1.46	0.0014	0.06935
1.46	0.0015	0.06835
1.46	0.0016	0.06735
1.46	0.0017	0.06535
1.46	0.0018	0.06535
1.46	0.0019	0.06435
1.46	0.002	0.06335
1.46	0.0021	0.06235
1.46	0.0022	0.06235
1.46	0.0023	0.06135
1.46	0.0024	0.06135
1.46	0.0025	0.06135
1.46	0.0026	0.05935
1.46	0.0027	0.05935
1.46	0.0028	0.05935
1.46	0.0029	0.05935
1.46	0.003	0.05835
1.46	0.0031	0.05835
1.46	0.0032	0.05835
1.46	0.0033	0.05835
1.46	0.0034	0.05735
1.46	0.0035	0.05635
1.46	0.0036	0.05635
1.46	0.0037	0.05635
1.46	0.0038	0.05635
1.46	0.0039	0.05635
1.46	0.004	0.05635
1.46	0.0041	0.05535
1.46	0.0042	0.05535
1.46	0.0043	0.05535
1.46	0.0044	0.05535
1.46	0.0045	0.05535
1.46	0.0046	0.05535
1.46	0.0047	0.05535
1.46	0.0048	0.05535
1.46	0.0049	0.05535
1.46	0.005	0.05435
1.46	0.0051	0.05435
1.46	0.0052	0.05435
1.46	0.0053	0.05435
1.46	0.0054	0.05435
1.46	0.0055	0.05435
1.46	0.0056	0.05335
1.46	0.0057	0.05335
1.46	0.0058	0.05335
1.46	0.0059	0.05335
1.46	0.006	0.05335
1.46	0.0061	0.05335
1.46	0.0062	0.05335
1.46	0.0063	0.05235
1.46	0.0064	0.05235
1.46	0.0065	0.05235
1.46	0.0066	0.05235
1.46	0.0067	0.05235
1.46	0.0068	0.05235
1.46	0.0069	0.05235
1.46	0.007	0.05235
1.46	0.0071	0.05235
1.46	0.0072	0.05235
1.46	0.0073	0.05235
1.46	0.0074	0.05235
1.46	0.0075	0.05235
1.46	0.0076	0.05235
1.46	0.0077	0.05235
1.46	0.0078	0.05235
1.46	0.0079	0.05235
1.46	0.008	0.05235
1.46	0.0081	0.05235
1.46	0.0082	0.05235
1.46	0.0083	0.05235
1.46	0.0084	0.05235
1.46	0.0085	0.05235
1.46	0.0086	0.05135
1.46	0.0087	0.05135
1.46	0.0088	0.05135
1.46	0.0089	0.05135
1.46	0.009	0.05135
1.46	0.0091	0.05135
1.46	0.0092	0.05135
1.46	0.0093	0.05135
1.46	0.0094	0.05135
1.46	0.0095	0.05135
1.46	0.0096	0.05135
1.46	0.0097	0.05135
1.46	0.0098	0.05135
1.46	0.0099	0.05135
1.46	0.01	0.05135
1.47	0.0001	0.30739
1.47	0.0002	0.18567
1.47	0.0003	0.14067
1.47	0.0004	0.11767
1.47	0.0005	0.10367
1.47	0.0006	0.09467
1.47	0.0007	0.08767
1.47	0.0008	0.08367
1.47	0.0009	0.07967
1.47	0.001	0.07667
1.47	0.0011	0.07467
1.47	0.0012	0.07167
1.47	0.0013	0.07067
1.47	0.0014	0.06867
1.47	0.0015	0.06767
1.47	0.0016	0.06667
1.47	0.0017	0.06467
1.47	0.0018	0.06467
1.47	0.0019	0.06367
1.47	0.002	0.06267
1.47	0.0021	0.06167
1.47	0.0022	0.06167
1.47	0.0023	0.06067
1.47	0.0024	0.06067
1.47	0.0025	0.06067
1.47	0.0026	0.05867
1.47	0.0027	0.05867
1.47	0.0028	0.05867
1.47	0.0029	0.05767
1.47	0.003	0.05767
1.47	0.0031	0.05767
1.47	0.0032	0.05767
1.47	0.0033	0.05767
1.47	0.0034	0.05667
1.47	0.0035	0.05667
1.47	0.0036	0.05567
1.47	0.0037	0.05567
1.47	0.0038	0.05567
1.47	0.0039	0.05567
1.47	0.004	0.05467
1.47	0.0041	0.05467
1.47	0.0042	0.05467
1.47	0.0043	0.05467
1.47	0.0044	0.05467
1.47	0.0045	0.05467
1.47	0.0046	0.05467
1.47	0.0047	0.05467
1.47	0.0048	0.05467
1.47	0.0049	0.05367
1.47	0.005	0.05367
1.47	0.0051	0.05367
1.47	0.0052	0.05367
1.47	0.0053	0.05367
1.47	0.0054	0.05367
1.47	0.0055	0.05367
1.47	0.0056	0.05267
1.47	0.0057	0.05267
1.47	0.0058	0.05267
1.47	0.0059	0.05267
1.47	0.006	0.05267
1.47	0.0061	0.05267
1.47	0.0062	0.05167
1.47	0.0063	0.05167
1.47	0.0064	0.05167
1.47	0.0065	0.05167
1.47	0.0066	0.05167
1.47	0.0067	0.05167
1.47	0.0068	0.05167
1.47	0.0069	0.05167
1.47	0.007	0.05167
1.47	0.0071	0.05167
1.47	0.0072	0.05167
1.47	0.0073	0.05167
1.47	0.0074	0.05167
1.47	0.0075	0.05167
1.47	0.0076	0.05167
1.47	0.0077	0.05167
1.47	0.0078	0.05167
1.47	0.0079	0.05167
1.47	0.008	0.05167
1.47	0.0081	0.05167
1.47	0.0082	0.05167
1.47	0.0083	0.05167
1.47	0.0084	0.05067
1.47	0.0085	0.05067
1.47	0.0086	0.05067
1.47	0.0087	0.05067
1.47	0.0088	0.05067
1.47	0.0089	0.05067
1.47	0.009	0.05067
1.47	0.0091	0.05067
1.47	0.0092	0.05067
1.47	0.0093	0.05067
1.47	0.0094	0.05067
1.47	0.0095	0.05067
1.47	0.0096	0.05067
1.47	0.0097	0.05067
1.47	0.0098	0.05067
1.47	0.0099	0.05067
1.47	0.01	0.05067
1.48	0.0001	0.31531
1.48	0.0002	0.18571
1.48	0.0003	0.13971
1.48	0.0004	0.11771
1.48	0.0005	0.10371
1.48	0.0006	0.09471
1.48	0.0007	0.08771
1.48	0.0008	0.08371
1.48	0.0009	0.07971
1.48	0.001	0.07671
1.48	0.0011	0.07371
1.48	0.0012	0.07171
1.48	0.0013	0.07071
1.48	0.0014	0.06871
1.48	0.0015	0.06771
1.48	0.0016	0.06671
1.48	0.0017	0.06471
1.48	0.0018	0.06471
1.48	0.0019	0.06371
1.48	0.002	0.06171
1.48	0.0021	0.06171
1.48	0.0022	0.06171
1.48	0.0023	0.06071
1.48	0.0024	0.06071
1.48	0.0025	0.05971
1.48	0.0026	0.05871
1.48	0.0027	0.05871
1.48	0.0028	0.05871
1.48	0.0029	0.05771
1.48	0.003	0.05771
1.48	0.0031	0.05771
1.48	0.0032	0.05771
1.48	0.0033	0.05771
1.48	0.0034	0.05671
1.48	0.0035	0.05571
1.48	0.0036	0.05571
1.48	0.0037	0.05571
1.48	0.0038	0.05571
1.48	0.0039	0.05571
1.48	0.004	0.05471
1.48	0.0041	0.05471
1.48	0.0042	0.05471
1.48	0.0043	0.05471
1.48	0.0044	0.05471
1.48	0.0045	0.05471
1.48	0.0046	0.05471
1.48	0.0047	0.05471
1.48	0.0048	0.05371
1.48	0.0049	0.05371
1.48	0.005	0.05371
1.48	0.0051	0.05371
1.48	0.0052	0.05371
1.48	0.0053	0.05371
1.48	0.0054	0.05371
1.48	0.0055	0.05371
1.48	0.0056	0.05271
1.48	0.0057	0.05271
1.48	0.0058	0.05271
1.48	0.0059	0.05271
1.48	0.006	0.05271
1.48	0.0061	0.05271
1.48	0.0062	0.05171
1.48	0.0063	0.05171
1.48	0.0064	0.05171
1.48	0.0065	0.05171
1.48	0.0066	0.05171
1.48	0.0067	0.05171
1.48	0.0068	0.05171
1.48	0.0069	0.05171
1.48	0.007	0.05171
1.48	0.0071	0.05171
1.48	0.0072	0.05171
1.48	0.0073	0.05171
1.48	0.0074	0.05171
1.48	0.0075	0.05171
1.48	0.0076	0.05171
1.48	0.0077	0.05171
1.48	0.0078	0.05171
1.48	0.0079	0.05171
1.48	0.008	0.05171
1.48	0.0081	0.05171
1.48	0.0082	0.05171
1.48	0.0083	0.05071
1.48	0.0084	0.05071
1.48	0.0085	0.05071
1.48	0.0086	0.05071
1.48	0.0087	0.05071
1.48	0.0088	0.05071
1.48	0.0089	0.05071
1.48	0.009	0.05071
1.48	0.0091	0.05071
1.48	0.0092	0.05071
1.48	0.0093	0.05071
1.48	0.0094	0.05071
1.48	0.0095	0.05071
1.48	0.0096	0.05071
1.48	0.0097	0.05071
1.48	0.0098	0.05071
1.48	0.0099	0.05071
1.48	0.01	0.05071
1.49	0.0001	0.31846
1.49	0.0002	0.18346
1.49	0.0003	0.13846
1.49	0.0004	0.11546
1.49	0.0005	0.10246
1.49	0.0006	0.09346
1.49	0.0007	0.08646
1.49	0.0008	0.08246
1.49	0.0009	0.07846
1.49	0.001	0.07546
1.49	0.0011	0.07246
1.49	0.0012	0.07046
1.49	0.0013	0.06946
1.49	0.0014	0.06746
1.49	0.0015	0.06646
1.49	0.0016	0.06546
1.49	0.0017	0.06346
1.49	0.0018	0.06246
1.49	0.0019	0.06246
1.49	0.002	0.06046
1.49	0.0021	0.06046
1.49	0.0022	0.05946
1.49	0.0023	0.05946
1.49	0.0024	0.05946
1.49	0.0025	0.05846
1.49	0.0026	0.05746
1.49	0.0027	0.05746
1.49	0.0028	0.05746
1.49	0.0029	0.05646
1.49	0.003	0.05646
1.49	0.0031	0.05646
1.49	0.0032	0.05646
1.49	0.0033	0.05546
1.49	0.0034	0.05546
1.49	0.0035	0.05546
1.49	0.0036	0.05446
1.49	0.0037	0.05446
1.49	0.0038	0.05446
1.49	0.0039	0.05346
1.49	0.004	0.05346
1.49	0.0041	0.05346
1.49	0.0042	0.05346
1.49	0.0043	0.05346
1.49	0.0044	0.05346
1.49	0.0045	0.05346
1.49	0.0046	0.05346
1.49	0.0047	0.05346
1.49	0.0048	0.05246
1.49	0.0049	0.05246
1.49	0.005	0.05246
1.49	0.0051	0.05246
1.49	0.0052	0.05246
1.49	0.0053	0.05246
1.49	0.0054	0.05246
1.49	0.0055	0.05246
1.49	0.0056	0.05146
1.49	0.0057	0.05146
1.49	0.0058	0.05146
1.49	0.0059	0.05146
1.49	0.006	0.05146
1.49	0.0061	0.05046
1.49	0.0062	0.05046
1.49	0.0063	0.05046
1.49	0.0064	0.05046
1.49	0.0065	0.05046
1.49	0.0066	0.05046
1.49	0.0067	0.05046
1.49	0.0068	0.05046
1.49	0.0069	0.05046
1.49	0.007	0.05046
1.49	0.0071	0.05046
1.49	0.0072	0.05046
1.49	0.0073	0.05046
1.49	0.0074	0.05046
1.49	0.0075	0.05046
1.49	0.0076	0.05046
1.49	0.0077	0.05046
1.49	0.0078	0.05046
1.49	0.0079	0.05046
1.49	0.008	0.05046
1.49	0.0081	0.04946
1.49	0.0082	0.04946
1.49	0.0083	0.04946
1.49	0.0084	0.04946
1.49	0.0085	0.04946
1.49	0.0086	0.04946
1.49	0.0087	0.04946
1.49	0.0088	0.04946
1.49	0.0089	0.04946
1.49	0.009	0.04946
1.49	0.0091	0.04946
1.49	0.0092	0.04946
1.49	0.0093	0.04946
1.49	0.0094	0.04946
1.49	0.0095	0.04946
1.49	0.0096	0.04946
1.49	0.0097	0.04946
1.49	0.0098	0.04946
1.49	0.0099	0.04946
1.49	0.01	0.04946
1.5	0.0001	0.31793
1.5	0.0002	0.18293
1.5	0.0003	0.13793
1.5	0.0004	0.11593
1.5	0.0005	0.10293
1.5	0.0006	0.09293
1.5	0.0007	0.08693
1.5	0.0008	0.08293
1.5	0.0009	0.07893
1.5	0.001	0.07593
1.5	0.0011	0.07293
1.5	0.0012	0.07093
1.5	0.0013	0.06893
1.5	0.0014	0.06693
1.5	0.0015	0.06693
1.5	0.0016	0.06593
1.5	0.0017	0.06393
1.5	0.0018	0.06293
1.5	0.0019	0.06293
1.5	0.002	0.06093
1.5	0.0021	0.06093
1.5	0.0022	0.05993
1.5	0.0023	0.05993
1.5	0.0024	0.05993
1.5	0.0025	0.05893
1.5	0.0026	0.05793
1.5	0.0027	0.05793
1.5	0.0028	0.05693
1.5	0.0029	0.05693
1.5	0.003	0.05693
1.5	0.0031	0.05693
1.5	0.0032	0.05693
1.5	0.0033	0.05593
1.5	0.0034	0.05593
1.5	0.0035	0.05593
1.5	0.0036	0.05493
1.5	0.0037	0.05493
1.5	0.0038	0.05493
1.5	0.0039	0.05393
1.5	0.004	0.05393
1.5	0.0041	0.05393
1.5	0.0042	0.05393
1.5	0.0043	0.05393
1.5	0.0044	0.05393
1.5	0.0045	0.05393
1.5	0.0046	0.05393
1.5	0.0047	0.05293
1.5	0.0048	0.05293
1.5	0.0049	0.05293
1.5	0.005	0.05293
1.5	0.0051	0.05293
1.5	0.0052	0.05293
1.5	0.0053	0.05293
1.5	0.0054	0.05293
1.5	0.0055	0.05293
1.5	0.0056	0.05193
1.5	0.0057	0.05193
1.5	0.0058	0.05193
1.5	0.0059	0.05193
1.5	0.006	0.05093
1.5	0.0061	0.05093
1.5	0.0062	0.05093
1.5	0.0063	0.05093
1.5	0.0064	0.05093
1.5	0.0065	0.05093
1.5	0.0066	0.05093
1.5	0.0067	0.05093
1.5	0.0068	0.05093
1.5	0.0069	0.05093
1.5	0.007	0.05093
1.5	0.0071	0.05093
1.5	0.0072	0.05093
1.5	0.0073	0.05093
1.5	0.0074	0.05093
1.5	0.0075	0.05093
1.5	0.0076	0.05093
1.5	0.0077	0.05093
1.5	0.0078	0.05093
1.5	0.0079	0.05093
1.5	0.008	0.04993
1.5	0.0081	0.04993
1.5	0.0082	0.04993
1.5	0.0083	0.04993
1.5	0.0084	0.04993
1.5	0.0085	0.04993
1.5	0.0086	0.04993
1.5	0.0087	0.04993
1.5	0.0088	0.04993
1.5	0.0089	0.04993
1.5	0.009	0.04993
1.5	0.0091	0.04993
1.5	0.0092	0.04993
1.5	0.0093	0.04993
1.5	0.0094	0.04993
1.5	0.0095	0.04993
1.5	0.0096	0.04993
1.5	0.0097	0.04993
1.5	0.0098	0.04993
1.5	0.0099	0.04993
1.5	0.01	0.04993


==> tikz_figs/lower_bound_dist_log.csv <==
1.01	-4	0.16782
1.01	-3.699	0.12617
1.01	-3.5229	0.11201
1.01	-3.3979	0.10497
1.01	-3.301	0.094719
1.01	-3.2218	0.082719
1.01	-3.1549	0.073719
1.01	-3.0969	0.067719
1.01	-3.0458	0.062719
1.01	-3	0.058719
1.01	-2.9586	0.055719
1.01	-2.9208	0.052719
1.01	-2.8861	0.050719
1.01	-2.8539	0.047719
1.01	-2.8239	0.046719
1.01	-2.7959	0.045719
1.01	-2.7696	0.043719
1.01	-2.7447	0.042719
1.01	-2.7212	0.041719
1.01	-2.699	0.039719
1.01	-2.6778	0.038719
1.01	-2.6576	0.038719
1.01	-2.6383	0.037719
1.01	-2.6198	0.037719
1.01	-2.6021	0.036719
1.01	-2.585	0.035719
1.01	-2.5686	0.034719
1.01	-2.5528	0.034719
1.01	-2.5376	0.034719
1.01	-2.5229	0.033719
1.01	-2.5086	0.033719
1.01	-2.4949	0.033719
1.01	-2.4815	0.032719
1.01	-2.4685	0.032719
1.01	-2.4559	0.031719
1.01	-2.4437	0.031719
1.01	-2.4318	0.030719
1.01	-2.4202	0.030719
1.01	-2.4089	0.030719
1.01	-2.3979	0.030719
1.01	-2.3872	0.030719
1.01	-2.3768	0.029719
1.01	-2.3665	0.029719
1.01	-2.3565	0.029719
1.01	-2.3468	0.029719
1.01	-2.3372	0.029719
1.01	-2.3279	0.029719
1.01	-2.3188	0.028719
1.01	-2.3098	0.028719
1.01	-2.301	0.028719
1.01	-2.2924	0.028719
1.01	-2.284	0.028719
1.01	-2.2757	0.028719
1.01	-2.2676	0.028719
1.01	-2.2596	0.028719
1.01	-2.2518	0.026719
1.01	-2.2441	0.026719
1.01	-2.2366	0.026719
1.01	-2.2291	0.026719
1.01	-2.2218	0.026719
1.01	-2.2147	0.026719
1.01	-2.2076	0.026719
1.01	-2.2007	0.026719
1.01	-2.1938	0.026719
1.01	-2.1871	0.026719
1.01	-2.1805	0.026719
1.01	-2.1739	0.025719
1.01	-2.1675	0.025719
1.01	-2.1612	0.025719
1.01	-2.1549	0.025719
1.01	-2.1487	0.025719
1.01	-2.1427	0.025719
1.01	-2.1367	0.025719
1.01	-2.1308	0.025719
1.01	-2.1249	0.025719
1.01	-2.1192	0.025719
1.01	-2.1135	0.025719
1.01	-2.1079	0.025719
1.01	-2.1024	0.025719
1.01	-2.0969	0.025719
1.01	-2.0915	0.025719
1.01	-2.0862	0.025719
1.01	-2.0809	0.024719
1.01	-2.0757	0.024719
1.01	-2.0706	0.024719
1.01	-2.0655	0.024719
1.01	-2.0605	0.024719
1.01	-2.0555	0.024719
1.01	-2.0506	0.024719
1.01	-2.0458	0.024719
1.01	-2.041	0.024719
1.01	-2.0362	0.024719
1.01	-2.0315	0.024719
1.01	-2.0269	0.024719
1.01	-2.0223	0.024719
1.01	-2.0177	0.024719
1.01	-2.0132	0.024719
1.01	-2.0088	0.024719
1.01	-2.0044	0.024719
1.01	-2	0.024719
1.02	-4	0.16756
1.02	-3.699	0.12558
1.02	-3.5229	0.11198
1.02	-3.3979	0.10471
1.02	-3.301	0.093719
1.02	-3.2218	0.081719
1.02	-3.1549	0.073719
1.02	-3.0969	0.067719
1.02	-3.0458	0.062719
1.02	-3	0.058719
1.02	-2.9586	0.054719
1.02	-2.9208	0.051719
1.02	-2.8861	0.050719
1.02	-2.8539	0.047719
1.02	-2.8239	0.046719
1.02	-2.7959	0.045719
1.02	-2.7696	0.043719
1.02	-2.7447	0.042719
1.02	-2.7212	0.041719
1.02	-2.699	0.039719
1.02	-2.6778	0.038719
1.02	-2.6576	0.038719
1.02	-2.6383	0.037719
1.02	-2.6198	0.037719
1.02	-2.6021	0.036719
1.02	-2.585	0.035719
1.02	-2.5686	0.034719
1.02	-2.5528	0.034719
1.02	-2.5376	0.033719
1.02	-2.5229	0.033719
1.02	-2.5086	0.033719
1.02	-2.4949	0.033719
1.02	-2.4815	0.032719
1.02	-2.4685	0.032719
1.02	-2.4559	0.032719
1.02	-2.4437	0.030719
1.02	-2.4318	0.030719
1.02	-2.4202	0.030719
1.02	-2.4089	0.030719
1.02	-2.3979	0.030719
1.02	-2.3872	0.029719
1.02	-2.3768	0.029719
1.02	-2.3665	0.029719
1.02	-2.3565	0.029719
1.02	-2.3468	0.029719
1.02	-2.3372	0.029719
1.02	-2.3279	0.028719
1.02	-2.3188	0.028719
1.02	-2.3098	0.028719
1.02	-2.301	0.028719
1.02	-2.2924	0.028719
1.02	-2.284	0.028719
1.02	-2.2757	0.028719
1.02	-2.2676	0.028719
1.02	-2.2596	0.027719
1.02	-2.2518	0.026719
1.02	-2.2441	0.026719
1.02	-2.2366	0.026719
1.02	-2.2291	0.026719
1.02	-2.2218	0.026719
1.02	-2.2147	0.026719
1.02	-2.2076	0.026719
1.02	-2.2007	0.026719
1.02	-2.1938	0.026719
1.02	-2.1871	0.026719
1.02	-2.1805	0.025719
1.02	-2.1739	0.025719
1.02	-2.1675	0.025719
1.02	-2.1612	0.025719
1.02	-2.1549	0.025719
1.02	-2.1487	0.025719
1.02	-2.1427	0.025719
1.02	-2.1367	0.025719
1.02	-2.1308	0.025719
1.02	-2.1249	0.025719
1.02	-2.1192	0.025719
1.02	-2.1135	0.025719
1.02	-2.1079	0.025719
1.02	-2.1024	0.025719
1.02	-2.0969	0.025719
1.02	-2.0915	0.024719
1.02	-2.0862	0.024719
1.02	-2.0809	0.024719
1.02	-2.0757	0.024719
1.02	-2.0706	0.024719
1.02	-2.0655	0.024719
1.02	-2.0605	0.024719
1.02	-2.0555	0.024719
1.02	-2.0506	0.024719
1.02	-2.0458	0.024719
1.02	-2.041	0.024719
1.02	-2.0362	0.024719
1.02	-2.0315	0.024719
1.02	-2.0269	0.024719
1.02	-2.0223	0.024719
1.02	-2.0177	0.024719
1.02	-2.0132	0.024719
1.02	-2.0088	0.024719
1.02	-2.0044	0.024719
1.02	-2	0.024719
1.03	-4	0.1683
1.03	-3.699	0.12699
1.03	-3.5229	0.11294
1.03	-3.3979	0.10546
1.03	-3.301	0.094719
1.03	-3.2218	0.082719
1.03	-3.1549	0.073719
1.03	-3.0969	0.068719
1.03	-3.0458	0.063719
1.03	-3	0.059719
1.03	-2.9586	0.055719
1.03	-2.9208	0.052719
1.03	-2.8861	0.050719
1.03	-2.8539	0.048719
1.03	-2.8239	0.046719
1.03	-2.7959	0.045719
1.03	-2.7696	0.043719
1.03	-2.7447	0.042719
1.03	-2.7212	0.042719
1.03	-2.699	0.040719
1.03	-2.6778	0.039719
1.03	-2.6576	0.038719
1.03	-2.6383	0.038719
1.03	-2.6198	0.037719
1.03	-2.6021	0.037719
1.03	-2.585	0.035719
1.03	-2.5686	0.035719
1.03	-2.5528	0.035719
1.03	-2.5376	0.034719
1.03	-2.5229	0.034719
1.03	-2.5086	0.034719
1.03	-2.4949	0.033719
1.03	-2.4815	0.033719
1.03	-2.4685	0.033719
1.03	-2.4559	0.033719
1.03	-2.4437	0.031719
1.03	-2.4318	0.031719
1.03	-2.4202	0.031719
1.03	-2.4089	0.031719
1.03	-2.3979	0.030719
1.03	-2.3872	0.030719
1.03	-2.3768	0.030719
1.03	-2.3665	0.030719
1.03	-2.3565	0.030719
1.03	-2.3468	0.030719
1.03	-2.3372	0.029719
1.03	-2.3279	0.029719
1.03	-2.3188	0.029719
1.03	-2.3098	0.029719
1.03	-2.301	0.029719
1.03	-2.2924	0.029719
1.03	-2.284	0.029719
1.03	-2.2757	0.029719
1.03	-2.2676	0.028719
1.03	-2.2596	0.028719
1.03	-2.2518	0.027719
1.03	-2.2441	0.027719
1.03	-2.2366	0.027719
1.03	-2.2291	0.027719
1.03	-2.2218	0.027719
1.03	-2.2147	0.027719
1.03	-2.2076	0.027719
1.03	-2.2007	0.027719
1.03	-2.1938	0.027719
1.03	-2.1871	0.026719
1.03	-2.1805	0.026719
1.03	-2.1739	0.026719
1.03	-2.1675	0.026719
1.03	-2.1612	0.026719
1.03	-2.1549	0.026719
1.03	-2.1487	0.026719
1.03	-2.1427	0.026719
1.03	-2.1367	0.026719
1.03	-2.1308	0.026719
1.03	-2.1249	0.026719
1.03	-2.1192	0.026719
1.03	-2.1135	0.026719
1.03	-2.1079	0.026719
1.03	-2.1024	0.026719
1.03	-2.0969	0.025719
1.03	-2.0915	0.025719
1.03	-2.0862	0.025719
1.03	-2.0809	0.025719
1.03	-2.0757	0.025719
1.03	-2.0706	0.025719
1.03	-2.0655	0.025719
1.03	-2.0605	0.025719
1.03	-2.0555	0.025719
1.03	-2.0506	0.025719
1.03	-2.0458	0.025719
1.03	-2.041	0.025719
1.03	-2.0362	0.025719
1.03	-2.0315	0.025719
1.03	-2.0269	0.025719
1.03	-2.0223	0.025719
1.03	-2.0177	0.025719
1.03	-2.0132	0.025719
1.03	-2.0088	0.025719
1.03	-2.0044	0.025719
1.03	-2	0.025719
1.04	-4	0.16904
1.04	-3.699	0.1264
1.04	-3.5229	0.11291
1.04	-3.3979	0.1062
1.04	-3.301	0.093719
1.04	-3.2218	0.081719
1.04	-3.1549	0.073719
1.04	-3.0969	0.067719
1.04	-3.0458	0.062719
1.04	-3	0.058719
1.04	-2.9586	0.055719
1.04	-2.9208	0.052719
1.04	-2.8861	0.050719
1.04	-2.8539	0.048719
1.04	-2.8239	0.046719
1.04	-2.7959	0.045719
1.04	-2.7696	0.043719
1.04	-2.7447	0.042719
1.04	-2.7212	0.041719
1.04	-2.699	0.040719
1.04	-2.6778	0.039719
1.04	-2.6576	0.038719
1.04	-2.6383	0.038719
1.04	-2.6198	0.037719
1.04	-2.6021	0.037719
1.04	-2.585	0.035719
1.04	-2.5686	0.035719
1.04	-2.5528	0.035719
1.04	-2.5376	0.034719
1.04	-2.5229	0.034719
1.04	-2.5086	0.034719
1.04	-2.4949	0.033719
1.04	-2.4815	0.033719
1.04	-2.4685	0.033719
1.04	-2.4559	0.032719
1.04	-2.4437	0.031719
1.04	-2.4318	0.031719
1.04	-2.4202	0.031719
1.04	-2.4089	0.031719
1.04	-2.3979	0.030719
1.04	-2.3872	0.030719
1.04	-2.3768	0.030719
1.04	-2.3665	0.030719
1.04	-2.3565	0.030719
1.04	-2.3468	0.030719
1.04	-2.3372	0.029719
1.04	-2.3279	0.029719
1.04	-2.3188	0.029719
1.04	-2.3098	0.029719
1.04	-2.301	0.029719
1.04	-2.2924	0.029719
1.04	-2.284	0.029719
1.04	-2.2757	0.028719
1.04	-2.2676	0.028719
1.04	-2.2596	0.028719
1.04	-2.2518	0.027719
1.04	-2.2441	0.027719
1.04	-2.2366	0.027719
1.04	-2.2291	0.027719
1.04	-2.2218	0.027719
1.04	-2.2147	0.027719
1.04	-2.2076	0.027719
1.04	-2.2007	0.026719
1.04	-2.1938	0.026719
1.04	-2.1871	0.026719
1.04	-2.1805	0.026719
1.04	-2.1739	0.026719
1.04	-2.1675	0.026719
1.04	-2.1612	0.026719
1.04	-2.1549	0.026719
1.04	-2.1487	0.026719
1.04	-2.1427	0.026719
1.04	-2.1367	0.026719
1.04	-2.1308	0.026719
1.04	-2.1249	0.026719
1.04	-2.1192	0.026719
1.04	-2.1135	0.026719
1.04	-2.1079	0.025719
1.04	-2.1024	0.025719
1.04	-2.0969	0.025719
1.04	-2.0915	0.025719
1.04	-2.0862	0.025719
1.04	-2.0809	0.025719
1.04	-2.0757	0.025719
1.04	-2.0706	0.025719
1.04	-2.0655	0.025719
1.04	-2.0605	0.025719
1.04	-2.0555	0.025719
1.04	-2.0506	0.025719
1.04	-2.0458	0.025719
1.04	-2.041	0.025719
1.04	-2.0362	0.025719
1.04	-2.0315	0.025719
1.04	-2.0269	0.025719
1.04	-2.0223	0.025719
1.04	-2.0177	0.025719
1.04	-2.0132	0.025719
1.04	-2.0088	0.025719
1.04	-2.0044	0.025719
1.04	-2	0.024719
1.05	-4	0.16978
1.05	-3.699	0.12781
1.05	-3.5229	0.11388
1.05	-3.3979	0.10695
1.05	-3.301	0.094719
1.05	-3.2218	0.082719
1.05	-3.1549	0.073719
1.05	-3.0969	0.068719
1.05	-3.0458	0.063719
1.05	-3	0.059719
1.05	-2.9586	0.056719
1.05	-2.9208	0.052719
1.05	-2.8861	0.051719
1.05	-2.8539	0.048719
1.05	-2.8239	0.047719
1.05	-2.7959	0.046719
1.05	-2.7696	0.044719
1.05	-2.7447	0.043719
1.05	-2.7212	0.042719
1.05	-2.699	0.040719
1.05	-2.6778	0.040719
1.05	-2.6576	0.039719
1.05	-2.6383	0.039719
1.05	-2.6198	0.038719
1.05	-2.6021	0.038719
1.05	-2.585	0.036719
1.05	-2.5686	0.036719
1.05	-2.5528	0.035719
1.05	-2.5376	0.035719
1.05	-2.5229	0.035719
1.05	-2.5086	0.034719
1.05	-2.4949	0.034719
1.05	-2.4815	0.034719
1.05	-2.4685	0.034719
1.05	-2.4559	0.033719
1.05	-2.4437	0.032719
1.05	-2.4318	0.032719
1.05	-2.4202	0.032719
1.05	-2.4089	0.031719
1.05	-2.3979	0.031719
1.05	-2.3872	0.031719
1.05	-2.3768	0.031719
1.05	-2.3665	0.031719
1.05	-2.3565	0.031719
1.05	-2.3468	0.030719
1.05	-2.3372	0.030719
1.05	-2.3279	0.030719
1.05	-2.3188	0.030719
1.05	-2.3098	0.030719
1.05	-2.301	0.030719
1.05	-2.2924	0.030719
1.05	-2.284	0.029719
1.05	-2.2757	0.029719
1.05	-2.2676	0.029719
1.05	-2.2596	0.029719
1.05	-2.2518	0.028719
1.05	-2.2441	0.028719
1.05	-2.2366	0.028719
1.05	-2.2291	0.028719
1.05	-2.2218	0.028719
1.05	-2.2147	0.028719
1.05	-2.2076	0.027719
1.05	-2.2007	0.027719
1.05	-2.1938	0.027719
1.05	-2.1871	0.027719
1.05	-2.1805	0.027719
1.05	-2.1739	0.027719
1.05	-2.1675	0.027719
1.05	-2.1612	0.027719
1.05	-2.1549	0.027719
1.05	-2.1487	0.027719
1.05	-2.1427	0.027719
1.05	-2.1367	0.027719
1.05	-2.1308	0.027719
1.05	-2.1249	0.027719
1.05	-2.1192	0.026719
1.05	-2.1135	0.026719
1.05	-2.1079	0.026719
1.05	-2.1024	0.026719
1.05	-2.0969	0.026719
1.05	-2.0915	0.026719
1.05	-2.0862	0.026719
1.05	-2.0809	0.026719
1.05	-2.0757	0.026719
1.05	-2.0706	0.026719
1.05	-2.0655	0.026719
1.05	-2.0605	0.026719
1.05	-2.0555	0.026719
1.05	-2.0506	0.026719
1.05	-2.0458	0.026719
1.05	-2.041	0.026719
1.05	-2.0362	0.026719
1.05	-2.0315	0.026719
1.05	-2.0269	0.026719
1.05	-2.0223	0.026719
1.05	-2.0177	0.026719
1.05	-2.0132	0.026719
1.05	-2.0088	0.025719
1.05	-2.0044	0.025719
1.05	-2	0.025719
1.06	-4	0.17052
1.06	-3.699	0.12922
1.06	-3.5229	0.11484
1.06	-3.3979	0.10769
1.06	-3.301	0.094719
1.06	-3.2218	0.082719
1.06	-3.1549	0.074719
1.06	-3.0969	0.068719
1.06	-3.0458	0.064719
1.06	-3	0.060719
1.06	-2.9586	0.056719
1.06	-2.9208	0.053719
1.06	-2.8861	0.051719
1.06	-2.8539	0.049719
1.06	-2.8239	0.048719
1.06	-2.7959	0.047719
1.06	-2.7696	0.045719
1.06	-2.7447	0.044719
1.06	-2.7212	0.043719
1.06	-2.699	0.041719
1.06	-2.6778	0.041719
1.06	-2.6576	0.040719
1.06	-2.6383	0.039719
1.06	-2.6198	0.039719
1.06	-2.6021	0.038719
1.06	-2.585	0.037719
1.06	-2.5686	0.037719
1.06	-2.5528	0.036719
1.06	-2.5376	0.036719
1.06	-2.5229	0.035719
1.06	-2.5086	0.035719
1.06	-2.4949	0.035719
1.06	-2.4815	0.035719
1.06	-2.4685	0.034719
1.06	-2.4559	0.034719
1.06	-2.4437	0.033719
1.06	-2.4318	0.033719
1.06	-2.4202	0.032719
1.06	-2.4089	0.032719
1.06	-2.3979	0.032719
1.06	-2.3872	0.032719
1.06	-2.3768	0.032719
1.06	-2.3665	0.032719
1.06	-2.3565	0.031719
1.06	-2.3468	0.031719
1.06	-2.3372	0.031719
1.06	-2.3279	0.031719
1.06	-2.3188	0.031719
1.06	-2.3098	0.031719
1.06	-2.301	0.031719
1.06	-2.2924	0.030719
1.06	-2.284	0.030719
1.06	-2.2757	0.030719
1.06	-2.2676	0.030719
1.06	-2.2596	0.030719
1.06	-2.2518	0.029719
1.06	-2.2441	0.029719
1.06	-2.2366	0.029719
1.06	-2.2291	0.029719
1.06	-2.2218	0.029719
1.06	-2.2147	0.028719
1.06	-2.2076	0.028719
1.06	-2.2007	0.028719
1.06	-2.1938	0.028719
1.06	-2.1871	0.028719
1.06	-2.1805	0.028719
1.06	-2.1739	0.028719
1.06	-2.1675	0.028719
1.06	-2.1612	0.028719
1.06	-2.1549	0.028719
1.06	-2.1487	0.028719
1.06	-2.1427	0.028719
1.06	-2.1367	0.028719
1.06	-2.1308	0.028719
1.06	-2.1249	0.027719
1.06	-2.1192	0.027719
1.06	-2.1135	0.027719
1.06	-2.1079	0.027719
1.06	-2.1024	0.027719
1.06	-2.0969	0.027719
1.06	-2.0915	0.027719
1.06	-2.0862	0.027719
1.06	-2.0809	0.027719
1.06	-2.0757	0.027719
1.06	-2.0706	0.027719
1.06	-2.0655	0.027719
1.06	-2.0605	0.027719
1.06	-2.0555	0.027719
1.06	-2.0506	0.027719
1.06	-2.0458	0.027719
1.06	-2.041	0.027719
1.06	-2.0362	0.027719
1.06	-2.0315	0.027719
1.06	-2.0269	0.027719
1.06	-2.0223	0.026719
1.06	-2.0177	0.026719
1.06	-2.0132	0.026719
1.06	-2.0088	0.026719
1.06	-2.0044	0.026719
1.06	-2	0.026719
1.07	-4	0.17135
1.07	-3.699	0.13016
1.07	-3.5229	0.11549
1.07	-3.3979	0.10919
1.07	-3.301	0.095719
1.07	-3.2218	0.083719
1.07	-3.1549	0.075719
1.07	-3.0969	0.069719
1.07	-3.0458	0.064719
1.07	-3	0.060719
1.07	-2.9586	0.057719
1.07	-2.9208	0.054719
1.07	-2.8861	0.052719
1.07	-2.8539	0.050719
1.07	-2.8239	0.049719
1.07	-2.7959	0.047719
1.07	-2.7696	0.045719
1.07	-2.7447	0.045719
1.07	-2.7212	0.044719
1.07	-2.699	0.042719
1.07	-2.6778	0.041719
1.07	-2.6576	0.041719
1.07	-2.6383	0.040719
1.07	-2.6198	0.040719
1.07	-2.6021	0.039719
1.07	-2.585	0.038719
1.07	-2.5686	0.037719
1.07	-2.5528	0.037719
1.07	-2.5376	0.037719
1.07	-2.5229	0.036719
1.07	-2.5086	0.036719
1.07	-2.4949	0.036719
1.07	-2.4815	0.036719
1.07	-2.4685	0.035719
1.07	-2.4559	0.034719
1.07	-2.4437	0.034719
1.07	-2.4318	0.034719
1.07	-2.4202	0.033719
1.07	-2.4089	0.033719
1.07	-2.3979	0.033719
1.07	-2.3872	0.033719
1.07	-2.3768	0.033719
1.07	-2.3665	0.032719
1.07	-2.3565	0.032719
1.07	-2.3468	0.032719
1.07	-2.3372	0.032719
1.07	-2.3279	0.032719
1.07	-2.3188	0.032719
1.07	-2.3098	0.032719
1.07	-2.301	0.031719
1.07	-2.2924	0.031719
1.07	-2.284	0.031719
1.07	-2.2757	0.031719
1.07	-2.2676	0.031719
1.07	-2.2596	0.031719
1.07	-2.2518	0.030719
1.07	-2.2441	0.030719
1.07	-2.2366	0.030719
1.07	-2.2291	0.030719
1.07	-2.2218	0.029719
1.07	-2.2147	0.029719
1.07	-2.2076	0.029719
1.07	-2.2007	0.029719
1.07	-2.1938	0.029719
1.07	-2.1871	0.029719
1.07	-2.1805	0.029719
1.07	-2.1739	0.029719
1.07	-2.1675	0.029719
1.07	-2.1612	0.029719
1.07	-2.1549	0.029719
1.07	-2.1487	0.029719
1.07	-2.1427	0.029719
1.07	-2.1367	0.029719
1.07	-2.1308	0.028719
1.07	-2.1249	0.028719
1.07	-2.1192	0.028719
1.07	-2.1135	0.028719
1.07	-2.1079	0.028719
1.07	-2.1024	0.028719
1.07	-2.0969	0.028719
1.07	-2.0915	0.028719
1.07	-2.0862	0.028719
1.07	-2.0809	0.028719
1.07	-2.0757	0.028719
1.07	-2.0706	0.028719
1.07	-2.0655	0.028719
1.07	-2.0605	0.028719
1.07	-2.0555	0.028719
1.07	-2.0506	0.028719
1.07	-2.0458	0.028719
1.07	-2.041	0.028719
1.07	-2.0362	0.028719
1.07	-2.0315	0.028719
1.07	-2.0269	0.027719
1.07	-2.0223	0.027719
1.07	-2.0177	0.027719
1.07	-2.0132	0.027719
1.07	-2.0088	0.027719
1.07	-2.0044	0.027719
1.07	-2	0.027719
1.08	-4	0.17308
1.08	-3.699	0.13057
1.08	-3.5229	0.11646
1.08	-3.3979	0.10993
1.08	-3.301	0.095719
1.08	-3.2218	0.083719
1.08	-3.1549	0.075719
1.08	-3.0969	0.070719
1.08	-3.0458	0.065719
1.08	-3	0.061719
1.08	-2.9586	0.058719
1.08	-2.9208	0.055719
1.08	-2.8861	0.053719
1.08	-2.8539	0.051719
1.08	-2.8239	0.049719
1.08	-2.7959	0.048719
1.08	-2.7696	0.046719
1.08	-2.7447	0.045719
1.08	-2.7212	0.045719
1.08	-2.699	0.043719
1.08	-2.6778	0.042719
1.08	-2.6576	0.042719
1.08	-2.6383	0.041719
1.08	-2.6198	0.041719
1.08	-2.6021	0.040719
1.08	-2.585	0.039719
1.08	-2.5686	0.038719
1.08	-2.5528	0.038719
1.08	-2.5376	0.038719
1.08	-2.5229	0.037719
1.08	-2.5086	0.037719
1.08	-2.4949	0.037719
1.08	-2.4815	0.036719
1.08	-2.4685	0.036719
1.08	-2.4559	0.035719
1.08	-2.4437	0.035719
1.08	-2.4318	0.034719
1.08	-2.4202	0.034719
1.08	-2.4089	0.034719
1.08	-2.3979	0.034719
1.08	-2.3872	0.034719
1.08	-2.3768	0.033719
1.08	-2.3665	0.033719
1.08	-2.3565	0.033719
1.08	-2.3468	0.033719
1.08	-2.3372	0.033719
1.08	-2.3279	0.033719
1.08	-2.3188	0.033719
1.08	-2.3098	0.032719
1.08	-2.301	0.032719
1.08	-2.2924	0.032719
1.08	-2.284	0.032719
1.08	-2.2757	0.032719
1.08	-2.2676	0.032719
1.08	-2.2596	0.032719
1.08	-2.2518	0.031719
1.08	-2.2441	0.031719
1.08	-2.2366	0.031719
1.08	-2.2291	0.030719
1.08	-2.2218	0.030719
1.08	-2.2147	0.030719
1.08	-2.2076	0.030719
1.08	-2.2007	0.030719
1.08	-2.1938	0.030719
1.08	-2.1871	0.030719
1.08	-2.1805	0.030719
1.08	-2.1739	0.030719
1.08	-2.1675	0.030719
1.08	-2.1612	0.030719
1.08	-2.1549	0.030719
1.08	-2.1487	0.030719
1.08	-2.1427	0.029719
1.08	-2.1367	0.029719
1.08	-2.1308	0.029719
1.08	-2.1249	0.029719
1.08	-2.1192	0.029719
1.08	-2.1135	0.029719
1.08	-2.1079	0.029719
1.08	-2.1024	0.029719
1.08	-2.0969	0.029719
1.08	-2.0915	0.029719
1.08	-2.0862	0.029719
1.08	-2.0809	0.029719
1.08	-2.0757	0.029719
1.08	-2.0706	0.029719
1.08	-2.0655	0.029719
1.08	-2.0605	0.029719
1.08	-2.0555	0.029719
1.08	-2.0506	0.029719
1.08	-2.0458	0.029719
1.08	-2.041	0.029719
1.08	-2.0362	0.028719
1.08	-2.0315	0.028719
1.08	-2.0269	0.028719
1.08	-2.0223	0.028719
1.08	-2.0177	0.028719
1.08	-2.0132	0.028719
1.08	-2.0088	0.028719
1.08	-2.0044	0.028719
1.08	-2	0.028719
1.09	-4	0.17282
1.09	-3.699	0.13098
1.09	-3.5229	0.11642
1.09	-3.3979	0.10968
1.09	-3.301	0.094719
1.09	-3.2218	0.083719
1.09	-3.1549	0.075719
1.09	-3.0969	0.069719
1.09	-3.0458	0.065719
1.09	-3	0.061719
1.09	-2.9586	0.057719
1.09	-2.9208	0.054719
1.09	-2.8861	0.053719
1.09	-2.8539	0.050719
1.09	-2.8239	0.049719
1.09	-2.7959	0.048719
1.09	-2.7696	0.046719
1.09	-2.7447	0.045719
1.09	-2.7212	0.044719
1.09	-2.699	0.043719
1.09	-2.6778	0.042719
1.09	-2.6576	0.041719
1.09	-2.6383	0.041719
1.09	-2.6198	0.040719
1.09	-2.6021	0.040719
1.09	-2.585	0.039719
1.09	-2.5686	0.038719
1.09	-2.5528	0.038719
1.09	-2.5376	0.037719
1.09	-2.5229	0.037719
1.09	-2.5086	0.037719
1.09	-2.4949	0.037719
1.09	-2.4815	0.036719
1.09	-2.4685	0.036719
1.09	-2.4559	0.036719
1.09	-2.4437	0.035719
1.09	-2.4318	0.034719
1.09	-2.4202	0.034719
1.09	-2.4089	0.034719
1.09	-2.3979	0.034719
1.09	-2.3872	0.034719
1.09	-2.3768	0.033719
1.09	-2.3665	0.033719
1.09	-2.3565	0.033719
1.09	-2.3468	0.033719
1.09	-2.3372	0.033719
1.09	-2.3279	0.033719
1.09	-2.3188	0.033719
1.09	-2.3098	0.032719
1.09	-2.301	0.032719
1.09	-2.2924	0.032719
1.09	-2.284	0.032719
1.09	-2.2757	0.032719
1.09	-2.2676	0.032719
1.09	-2.2596	0.032719
1.09	-2.2518	0.031719
1.09	-2.2441	0.031719
1.09	-2.2366	0.030719
1.09	-2.2291	0.030719
1.09	-2.2218	0.030719
1.09	-2.2147	0.030719
1.09	-2.2076	0.030719
1.09	-2.2007	0.030719
1.09	-2.1938	0.030719
1.09	-2.1871	0.030719
1.09	-2.1805	0.030719
1.09	-2.1739	0.030719
1.09	-2.1675	0.030719
1.09	-2.1612	0.030719
1.09	-2.1549	0.030719
1.09	-2.1487	0.029719
1.09	-2.1427	0.029719
1.09	-2.1367	0.029719
1.09	-2.1308	0.029719
1.09	-2.1249	0.029719
1.09	-2.1192	0.029719
1.09	-2.1135	0.029719
1.09	-2.1079	0.029719
1.09	-2.1024	0.029719
1.09	-2.0969	0.029719
1.09	-2.0915	0.029719
1.09	-2.0862	0.029719
1.09	-2.0809	0.029719
1.09	-2.0757	0.029719
1.09	-2.0706	0.029719
1.09	-2.0655	0.029719
1.09	-2.0605	0.029719
1.09	-2.0555	0.029719
1.09	-2.0506	0.029719
1.09	-2.0458	0.028719
1.09	-2.041	0.028719
1.09	-2.0362	0.028719
1.09	-2.0315	0.028719
1.09	-2.0269	0.028719
1.09	-2.0223	0.028719
1.09	-2.0177	0.028719
1.09	-2.0132	0.028719
1.09	-2.0088	0.028719
1.09	-2.0044	0.028719
1.09	-2	0.028719
1.1	-4	0.17365
1.1	-3.699	0.13192
1.1	-3.5229	0.11807
1.1	-3.3979	0.11117
1.1	-3.301	0.095719
1.1	-3.2218	0.084719
1.1	-3.1549	0.075719
1.1	-3.0969	0.070719
1.1	-3.0458	0.065719
1.1	-3	0.062719
1.1	-2.9586	0.058719
1.1	-2.9208	0.055719
1.1	-2.8861	0.054719
1.1	-2.8539	0.051719
1.1	-2.8239	0.050719
1.1	-2.7959	0.049719
1.1	-2.7696	0.047719
1.1	-2.7447	0.046719
1.1	-2.7212	0.045719
1.1	-2.699	0.043719
1.1	-2.6778	0.043719
1.1	-2.6576	0.042719
1.1	-2.6383	0.042719
1.1	-2.6198	0.041719
1.1	-2.6021	0.041719
1.1	-2.585	0.039719
1.1	-2.5686	0.039719
1.1	-2.5528	0.039719
1.1	-2.5376	0.038719
1.1	-2.5229	0.038719
1.1	-2.5086	0.038719
1.1	-2.4949	0.037719
1.1	-2.4815	0.037719
1.1	-2.4685	0.037719
1.1	-2.4559	0.037719
1.1	-2.4437	0.035719
1.1	-2.4318	0.035719
1.1	-2.4202	0.035719
1.1	-2.4089	0.035719
1.1	-2.3979	0.035719
1.1	-2.3872	0.034719
1.1	-2.3768	0.034719
1.1	-2.3665	0.034719
1.1	-2.3565	0.034719
1.1	-2.3468	0.034719
1.1	-2.3372	0.034719
1.1	-2.3279	0.034719
1.1	-2.3188	0.033719
1.1	-2.3098	0.033719
1.1	-2.301	0.033719
1.1	-2.2924	0.033719
1.1	-2.284	0.033719
1.1	-2.2757	0.033719
1.1	-2.2676	0.033719
1.1	-2.2596	0.033719
1.1	-2.2518	0.032719
1.1	-2.2441	0.031719
1.1	-2.2366	0.031719
1.1	-2.2291	0.031719
1.1	-2.2218	0.031719
1.1	-2.2147	0.031719
1.1	-2.2076	0.031719
1.1	-2.2007	0.031719
1.1	-2.1938	0.031719
1.1	-2.1871	0.031719
1.1	-2.1805	0.031719
1.1	-2.1739	0.031719
1.1	-2.1675	0.031719
1.1	-2.1612	0.031719
1.1	-2.1549	0.030719
1.1	-2.1487	0.030719
1.1	-2.1427	0.030719
1.1	-2.1367	0.030719
1.1	-2.1308	0.030719
1.1	-2.1249	0.030719
1.1	-2.1192	0.030719
1.1	-2.1135	0.030719
1.1	-2.1079	0.030719
1.1	-2.1024	0.030719
1.1	-2.0969	0.030719
1.1	-2.0915	0.030719
1.1	-2.0862	0.030719
1.1	-2.0809	0.030719
1.1	-2.0757	0.030719
1.1	-2.0706	0.030719
1.1	-2.0655	0.030719
1.1	-2.0605	0.030719
1.1	-2.0555	0.029719
1.1	-2.0506	0.029719
1.1	-2.0458	0.029719
1.1	-2.041	0.029719
1.1	-2.0362	0.029719
1.1	-2.0315	0.029719
1.1	-2.0269	0.029719
1.1	-2.0223	0.029719
1.1	-2.0177	0.029719
1.1	-2.0132	0.029719
1.1	-2.0088	0.029719
1.1	-2.0044	0.029719
1.1	-2	0.029719
1.11	-4	0.17539
1.11	-3.699	0.13333
1.11	-3.5229	0.12003
1.11	-3.3979	0.11292
1.11	-3.301	0.096719
1.11	-3.2218	0.085719
1.11	-3.1549	0.077719
1.11	-3.0969	0.071719
1.11	-3.0458	0.067719
1.11	-3	0.063719
1.11	-2.9586	0.060719
1.11	-2.9208	0.057719
1.11	-2.8861	0.055719
1.11	-2.8539	0.053719
1.11	-2.8239	0.052719
1.11	-2.7959	0.051719
1.11	-2.7696	0.049719
1.11	-2.7447	0.048719
1.11	-2.7212	0.047719
1.11	-2.699	0.045719
1.11	-2.6778	0.045719
1.11	-2.6576	0.044719
1.11	-2.6383	0.044719
1.11	-2.6198	0.043719
1.11	-2.6021	0.043719
1.11	-2.585	0.041719
1.11	-2.5686	0.041719
1.11	-2.5528	0.040719
1.11	-2.5376	0.040719
1.11	-2.5229	0.040719
1.11	-2.5086	0.040719
1.11	-2.4949	0.039719
1.11	-2.4815	0.039719
1.11	-2.4685	0.039719
1.11	-2.4559	0.038719
1.11	-2.4437	0.037719
1.11	-2.4318	0.037719
1.11	-2.4202	0.037719
1.11	-2.4089	0.037719
1.11	-2.3979	0.036719
1.11	-2.3872	0.036719
1.11	-2.3768	0.036719
1.11	-2.3665	0.036719
1.11	-2.3565	0.036719
1.11	-2.3468	0.036719
1.11	-2.3372	0.036719
1.11	-2.3279	0.035719
1.11	-2.3188	0.035719
1.11	-2.3098	0.035719
1.11	-2.301	0.035719
1.11	-2.2924	0.035719
1.11	-2.284	0.035719
1.11	-2.2757	0.035719
1.11	-2.2676	0.035719
1.11	-2.2596	0.035719
1.11	-2.2518	0.033719
1.11	-2.2441	0.033719
1.11	-2.2366	0.033719
1.11	-2.2291	0.033719
1.11	-2.2218	0.033719
1.11	-2.2147	0.033719
1.11	-2.2076	0.033719
1.11	-2.2007	0.033719
1.11	-2.1938	0.033719
1.11	-2.1871	0.033719
1.11	-2.1805	0.033719
1.11	-2.1739	0.033719
1.11	-2.1675	0.032719
1.11	-2.1612	0.032719
1.11	-2.1549	0.032719
1.11	-2.1487	0.032719
1.11	-2.1427	0.032719
1.11	-2.1367	0.032719
1.11	-2.1308	0.032719
1.11	-2.1249	0.032719
1.11	-2.1192	0.032719
1.11	-2.1135	0.032719
1.11	-2.1079	0.032719
1.11	-2.1024	0.032719
1.11	-2.0969	0.032719
1.11	-2.0915	0.032719
1.11	-2.0862	0.032719
1.11	-2.0809	0.032719
1.11	-2.0757	0.032719
1.11	-2.0706	0.032719
1.11	-2.0655	0.031719
1.11	-2.0605	0.031719
1.11	-2.0555	0.031719
1.11	-2.0506	0.031719
1.11	-2.0458	0.031719
1.11	-2.041	0.031719
1.11	-2.0362	0.031719
1.11	-2.0315	0.031719
1.11	-2.0269	0.031719
1.11	-2.0223	0.031719
1.11	-2.0177	0.031719
1.11	-2.0132	0.031719
1.11	-2.0088	0.031719
1.11	-2.0044	0.031719
1.11	-2	0.031719
1.12	-4	0.17622
1.12	-3.699	0.13527
1.12	-3.5229	0.12068
1.12	-3.3979	0.11342
1.12	-3.301	0.097719
1.12	-3.2218	0.086719
1.12	-3.1549	0.078719
1.12	-3.0969	0.072719
1.12	-3.0458	0.068719
1.12	-3	0.064719
1.12	-2.9586	0.061719
1.12	-2.9208	0.058719
1.12	-2.8861	0.056719
1.12	-2.8539	0.054719
1.12	-2.8239	0.052719
1.12	-2.7959	0.051719
1.12	-2.7696	0.049719
1.12	-2.7447	0.049719
1.12	-2.7212	0.048719
1.12	-2.699	0.046719
1.12	-2.6778	0.046719
1.12	-2.6576	0.045719
1.12	-2.6383	0.044719
1.12	-2.6198	0.044719
1.12	-2.6021	0.043719
1.12	-2.585	0.042719
1.12	-2.5686	0.042719
1.12	-2.5528	0.041719
1.12	-2.5376	0.041719
1.12	-2.5229	0.041719
1.12	-2.5086	0.040719
1.12	-2.4949	0.040719
1.12	-2.4815	0.040719
1.12	-2.4685	0.040719
1.12	-2.4559	0.039719
1.12	-2.4437	0.038719
1.12	-2.4318	0.038719
1.12	-2.4202	0.038719
1.12	-2.4089	0.038719
1.12	-2.3979	0.037719
1.12	-2.3872	0.037719
1.12	-2.3768	0.037719
1.12	-2.3665	0.037719
1.12	-2.3565	0.037719
1.12	-2.3468	0.037719
1.12	-2.3372	0.036719
1.12	-2.3279	0.036719
1.12	-2.3188	0.036719
1.12	-2.3098	0.036719
1.12	-2.301	0.036719
1.12	-2.2924	0.036719
1.12	-2.284	0.036719
1.12	-2.2757	0.036719
1.12	-2.2676	0.036719
1.12	-2.2596	0.035719
1.12	-2.2518	0.034719
1.12	-2.2441	0.034719
1.12	-2.2366	0.034719
1.12	-2.2291	0.034719
1.12	-2.2218	0.034719
1.12	-2.2147	0.034719
1.12	-2.2076	0.034719
1.12	-2.2007	0.034719
1.12	-2.1938	0.034719
1.12	-2.1871	0.034719
1.12	-2.1805	0.034719
1.12	-2.1739	0.033719
1.12	-2.1675	0.033719
1.12	-2.1612	0.033719
1.12	-2.1549	0.033719
1.12	-2.1487	0.033719
1.12	-2.1427	0.033719
1.12	-2.1367	0.033719
1.12	-2.1308	0.033719
1.12	-2.1249	0.033719
1.12	-2.1192	0.033719
1.12	-2.1135	0.033719
1.12	-2.1079	0.033719
1.12	-2.1024	0.033719
1.12	-2.0969	0.033719
1.12	-2.0915	0.033719
1.12	-2.0862	0.033719
1.12	-2.0809	0.033719
1.12	-2.0757	0.033719
1.12	-2.0706	0.032719
1.12	-2.0655	0.032719
1.12	-2.0605	0.032719
1.12	-2.0555	0.032719
1.12	-2.0506	0.032719
1.12	-2.0458	0.032719
1.12	-2.041	0.032719
1.12	-2.0362	0.032719
1.12	-2.0315	0.032719
1.12	-2.0269	0.032719
1.12	-2.0223	0.032719
1.12	-2.0177	0.032719
1.12	-2.0132	0.032719
1.12	-2.0088	0.032719
1.12	-2.0044	0.032719
1.12	-2	0.032719
1.13	-4	0.17795
1.13	-3.699	0.13569
1.13	-3.5229	0.12165
1.13	-3.3979	0.11472
1.13	-3.301	0.097719
1.13	-3.2218	0.086719
1.13	-3.1549	0.078719
1.13	-3.0969	0.073719
1.13	-3.0458	0.068719
1.13	-3	0.065719
1.13	-2.9586	0.061719
1.13	-2.9208	0.058719
1.13	-2.8861	0.057719
1.13	-2.8539	0.054719
1.13	-2.8239	0.053719
1.13	-2.7959	0.052719
1.13	-2.7696	0.050719
1.13	-2.7447	0.049719
1.13	-2.7212	0.049719
1.13	-2.699	0.047719
1.13	-2.6778	0.046719
1.13	-2.6576	0.046719
1.13	-2.6383	0.045719
1.13	-2.6198	0.045719
1.13	-2.6021	0.044719
1.13	-2.585	0.043719
1.13	-2.5686	0.043719
1.13	-2.5528	0.042719
1.13	-2.5376	0.042719
1.13	-2.5229	0.042719
1.13	-2.5086	0.041719
1.13	-2.4949	0.041719
1.13	-2.4815	0.041719
1.13	-2.4685	0.040719
1.13	-2.4559	0.040719
1.13	-2.4437	0.039719
1.13	-2.4318	0.039719
1.13	-2.4202	0.039719
1.13	-2.4089	0.038719
1.13	-2.3979	0.038719
1.13	-2.3872	0.038719
1.13	-2.3768	0.038719
1.13	-2.3665	0.038719
1.13	-2.3565	0.038719
1.13	-2.3468	0.037719
1.13	-2.3372	0.037719
1.13	-2.3279	0.037719
1.13	-2.3188	0.037719
1.13	-2.3098	0.037719
1.13	-2.301	0.037719
1.13	-2.2924	0.037719
1.13	-2.284	0.037719
1.13	-2.2757	0.037719
1.13	-2.2676	0.036719
1.13	-2.2596	0.036719
1.13	-2.2518	0.035719
1.13	-2.2441	0.035719
1.13	-2.2366	0.035719
1.13	-2.2291	0.035719
1.13	-2.2218	0.035719
1.13	-2.2147	0.035719
1.13	-2.2076	0.035719
1.13	-2.2007	0.035719
1.13	-2.1938	0.035719
1.13	-2.1871	0.035719
1.13	-2.1805	0.034719
1.13	-2.1739	0.034719
1.13	-2.1675	0.034719
1.13	-2.1612	0.034719
1.13	-2.1549	0.034719
1.13	-2.1487	0.034719
1.13	-2.1427	0.034719
1.13	-2.1367	0.034719
1.13	-2.1308	0.034719
1.13	-2.1249	0.034719
1.13	-2.1192	0.034719
1.13	-2.1135	0.034719
1.13	-2.1079	0.034719
1.13	-2.1024	0.034719
1.13	-2.0969	0.034719
1.13	-2.0915	0.034719
1.13	-2.0862	0.034719
1.13	-2.0809	0.033719
1.13	-2.0757	0.033719
1.13	-2.0706	0.033719
1.13	-2.0655	0.033719
1.13	-2.0605	0.033719
1.13	-2.0555	0.033719
1.13	-2.0506	0.033719
1.13	-2.0458	0.033719
1.13	-2.041	0.033719
1.13	-2.0362	0.033719
1.13	-2.0315	0.033719
1.13	-2.0269	0.033719
1.13	-2.0223	0.033719
1.13	-2.0177	0.033719
1.13	-2.0132	0.033719
1.13	-2.0088	0.033719
1.13	-2.0044	0.033719
1.13	-2	0.033719
1.14	-4	0.17878
1.14	-3.699	0.13663
1.14	-3.5229	0.12329
1.14	-3.3979	0.11472
1.14	-3.301	0.098719
1.14	-3.2218	0.087719
1.14	-3.1549	0.079719
1.14	-3.0969	0.074719
1.14	-3.0458	0.069719
1.14	-3	0.065719
1.14	-2.9586	0.062719
1.14	-2.9208	0.059719
1.14	-2.8861	0.058719
1.14	-2.8539	0.055719
1.14	-2.8239	0.054719
1.14	-2.7959	0.053719
1.14	-2.7696	0.051719
1.14	-2.7447	0.050719
1.14	-2.7212	0.049719
1.14	-2.699	0.048719
1.14	-2.6778	0.047719
1.14	-2.6576	0.047719
1.14	-2.6383	0.046719
1.14	-2.6198	0.046719
1.14	-2.6021	0.045719
1.14	-2.585	0.044719
1.14	-2.5686	0.043719
1.14	-2.5528	0.043719
1.14	-2.5376	0.043719
1.14	-2.5229	0.042719
1.14	-2.5086	0.042719
1.14	-2.4949	0.042719
1.14	-2.4815	0.042719
1.14	-2.4685	0.041719
1.14	-2.4559	0.041719
1.14	-2.4437	0.040719
1.14	-2.4318	0.040719
1.14	-2.4202	0.040719
1.14	-2.4089	0.039719
1.14	-2.3979	0.039719
1.14	-2.3872	0.039719
1.14	-2.3768	0.039719
1.14	-2.3665	0.039719
1.14	-2.3565	0.039719
1.14	-2.3468	0.038719
1.14	-2.3372	0.038719
1.14	-2.3279	0.038719
1.14	-2.3188	0.038719
1.14	-2.3098	0.038719
1.14	-2.301	0.038719
1.14	-2.2924	0.038719
1.14	-2.284	0.038719
1.14	-2.2757	0.037719
1.14	-2.2676	0.037719
1.14	-2.2596	0.037719
1.14	-2.2518	0.036719
1.14	-2.2441	0.036719
1.14	-2.2366	0.036719
1.14	-2.2291	0.036719
1.14	-2.2218	0.036719
1.14	-2.2147	0.036719
1.14	-2.2076	0.036719
1.14	-2.2007	0.036719
1.14	-2.1938	0.036719
1.14	-2.1871	0.035719
1.14	-2.1805	0.035719
1.14	-2.1739	0.035719
1.14	-2.1675	0.035719
1.14	-2.1612	0.035719
1.14	-2.1549	0.035719
1.14	-2.1487	0.035719
1.14	-2.1427	0.035719
1.14	-2.1367	0.035719
1.14	-2.1308	0.035719
1.14	-2.1249	0.035719
1.14	-2.1192	0.035719
1.14	-2.1135	0.035719
1.14	-2.1079	0.035719
1.14	-2.1024	0.035719
1.14	-2.0969	0.035719
1.14	-2.0915	0.035719
1.14	-2.0862	0.034719
1.14	-2.0809	0.034719
1.14	-2.0757	0.034719
1.14	-2.0706	0.034719
1.14	-2.0655	0.034719
1.14	-2.0605	0.034719
1.14	-2.0555	0.034719
1.14	-2.0506	0.034719
1.14	-2.0458	0.034719
1.14	-2.041	0.034719
1.14	-2.0362	0.034719
1.14	-2.0315	0.034719
1.14	-2.0269	0.034719
1.14	-2.0223	0.034719
1.14	-2.0177	0.034719
1.14	-2.0132	0.034719
1.14	-2.0088	0.034719
1.14	-2.0044	0.034719
1.14	-2	0.034719
1.15	-4	0.18052
1.15	-3.699	0.13904
1.15	-3.5229	0.12526
1.15	-3.3979	0.11572
1.15	-3.301	0.099719
1.15	-3.2218	0.088719
1.15	-3.1549	0.080719
1.15	-3.0969	0.075719
1.15	-3.0458	0.071719
1.15	-3	0.067719
1.15	-2.9586	0.064719
1.15	-2.9208	0.061719
1.15	-2.8861	0.059719
1.15	-2.8539	0.057719
1.15	-2.8239	0.056719
1.15	-2.7959	0.055719
1.15	-2.7696	0.053719
1.15	-2.7447	0.052719
1.15	-2.7212	0.051719
1.15	-2.699	0.050719
1.15	-2.6778	0.049719
1.15	-2.6576	0.048719
1.15	-2.6383	0.048719
1.15	-2.6198	0.047719
1.15	-2.6021	0.047719
1.15	-2.585	0.046719
1.15	-2.5686	0.045719
1.15	-2.5528	0.045719
1.15	-2.5376	0.045719
1.15	-2.5229	0.044719
1.15	-2.5086	0.044719
1.15	-2.4949	0.044719
1.15	-2.4815	0.043719
1.15	-2.4685	0.043719
1.15	-2.4559	0.042719
1.15	-2.4437	0.042719
1.15	-2.4318	0.042719
1.15	-2.4202	0.041719
1.15	-2.4089	0.041719
1.15	-2.3979	0.041719
1.15	-2.3872	0.041719
1.15	-2.3768	0.041719
1.15	-2.3665	0.041719
1.15	-2.3565	0.040719
1.15	-2.3468	0.040719
1.15	-2.3372	0.040719
1.15	-2.3279	0.040719
1.15	-2.3188	0.040719
1.15	-2.3098	0.040719
1.15	-2.301	0.040719
1.15	-2.2924	0.040719
1.15	-2.284	0.039719
1.15	-2.2757	0.039719
1.15	-2.2676	0.039719
1.15	-2.2596	0.039719
1.15	-2.2518	0.038719
1.15	-2.2441	0.038719
1.15	-2.2366	0.038719
1.15	-2.2291	0.038719
1.15	-2.2218	0.038719
1.15	-2.2147	0.038719
1.15	-2.2076	0.038719
1.15	-2.2007	0.037719
1.15	-2.1938	0.037719
1.15	-2.1871	0.037719
1.15	-2.1805	0.037719
1.15	-2.1739	0.037719
1.15	-2.1675	0.037719
1.15	-2.1612	0.037719
1.15	-2.1549	0.037719
1.15	-2.1487	0.037719
1.15	-2.1427	0.037719
1.15	-2.1367	0.037719
1.15	-2.1308	0.037719
1.15	-2.1249	0.037719
1.15	-2.1192	0.037719
1.15	-2.1135	0.037719
1.15	-2.1079	0.037719
1.15	-2.1024	0.037719
1.15	-2.0969	0.036719
1.15	-2.0915	0.036719
1.15	-2.0862	0.036719
1.15	-2.0809	0.036719
1.15	-2.0757	0.036719
1.15	-2.0706	0.036719
1.15	-2.0655	0.036719
1.15	-2.0605	0.036719
1.15	-2.0555	0.036719
1.15	-2.0506	0.036719
1.15	-2.0458	0.036719
1.15	-2.041	0.036719
1.15	-2.0362	0.036719
1.15	-2.0315	0.036719
1.15	-2.0269	0.036719
1.15	-2.0223	0.036719
1.15	-2.0177	0.036719
1.15	-2.0132	0.036719
1.15	-2.0088	0.036719
1.15	-2.0044	0.036719
1.15	-2	0.036719
1.16	-4	0.18135
1.16	-3.699	0.13998
1.16	-3.5229	0.1259
1.16	-3.3979	0.11672
1.16	-3.301	0.10072
1.16	-3.2218	0.089719
1.16	-3.1549	0.081719
1.16	-3.0969	0.076719
1.16	-3.0458	0.072719
1.16	-3	0.068719
1.16	-2.9586	0.065719
1.16	-2.9208	0.062719
1.16	-2.8861	0.060719
1.16	-2.8539	0.058719
1.16	-2.8239	0.057719
1.16	-2.7959	0.056719
1.16	-2.7696	0.054719
1.16	-2.7447	0.053719
1.16	-2.7212	0.052719
1.16	-2.699	0.050719
1.16	-2.6778	0.050719
1.16	-2.6576	0.049719
1.16	-2.6383	0.049719
1.16	-2.6198	0.048719
1.16	-2.6021	0.048719
1.16	-2.585	0.047719
1.16	-2.5686	0.046719
1.16	-2.5528	0.046719
1.16	-2.5376	0.045719
1.16	-2.5229	0.045719
1.16	-2.5086	0.045719
1.16	-2.4949	0.045719
1.16	-2.4815	0.044719
1.16	-2.4685	0.044719
1.16	-2.4559	0.044719
1.16	-2.4437	0.043719
1.16	-2.4318	0.043719
1.16	-2.4202	0.042719
1.16	-2.4089	0.042719
1.16	-2.3979	0.042719
1.16	-2.3872	0.042719
1.16	-2.3768	0.042719
1.16	-2.3665	0.041719
1.16	-2.3565	0.041719
1.16	-2.3468	0.041719
1.16	-2.3372	0.041719
1.16	-2.3279	0.041719
1.16	-2.3188	0.041719
1.16	-2.3098	0.041719
1.16	-2.301	0.041719
1.16	-2.2924	0.040719
1.16	-2.284	0.040719
1.16	-2.2757	0.040719
1.16	-2.2676	0.040719
1.16	-2.2596	0.040719
1.16	-2.2518	0.039719
1.16	-2.2441	0.039719
1.16	-2.2366	0.039719
1.16	-2.2291	0.039719
1.16	-2.2218	0.039719
1.16	-2.2147	0.039719
1.16	-2.2076	0.038719
1.16	-2.2007	0.038719
1.16	-2.1938	0.038719
1.16	-2.1871	0.038719
1.16	-2.1805	0.038719
1.16	-2.1739	0.038719
1.16	-2.1675	0.038719
1.16	-2.1612	0.038719
1.16	-2.1549	0.038719
1.16	-2.1487	0.038719
1.16	-2.1427	0.038719
1.16	-2.1367	0.038719
1.16	-2.1308	0.038719
1.16	-2.1249	0.038719
1.16	-2.1192	0.038719
1.16	-2.1135	0.038719
1.16	-2.1079	0.037719
1.16	-2.1024	0.037719
1.16	-2.0969	0.037719
1.16	-2.0915	0.037719
1.16	-2.0862	0.037719
1.16	-2.0809	0.037719
1.16	-2.0757	0.037719
1.16	-2.0706	0.037719
1.16	-2.0655	0.037719
1.16	-2.0605	0.037719
1.16	-2.0555	0.037719
1.16	-2.0506	0.037719
1.16	-2.0458	0.037719
1.16	-2.041	0.037719
1.16	-2.0362	0.037719
1.16	-2.0315	0.037719
1.16	-2.0269	0.037719
1.16	-2.0223	0.037719
1.16	-2.0177	0.037719
1.16	-2.0132	0.037719
1.16	-2.0088	0.037719
1.16	-2.0044	0.037719
1.16	-2	0.037719
1.17	-4	0.18417
1.17	-3.699	0.14192
1.17	-3.5229	0.12755
1.17	-3.3979	0.11772
1.17	-3.301	0.10272
1.17	-3.2218	0.091719
1.17	-3.1549	0.083719
1.17	-3.0969	0.078719
1.17	-3.0458	0.073719
1.17	-3	0.070719
1.17	-2.9586	0.066719
1.17	-2.9208	0.064719
1.17	-2.8861	0.062719
1.17	-2.8539	0.060719
1.17	-2.8239	0.058719
1.17	-2.7959	0.057719
1.17	-2.7696	0.056719
1.17	-2.7447	0.055719
1.17	-2.7212	0.054719
1.17	-2.699	0.052719
1.17	-2.6778	0.052719
1.17	-2.6576	0.051719
1.17	-2.6383	0.051719
1.17	-2.6198	0.050719
1.17	-2.6021	0.050719
1.17	-2.585	0.048719
1.17	-2.5686	0.048719
1.17	-2.5528	0.048719
1.17	-2.5376	0.047719
1.17	-2.5229	0.047719
1.17	-2.5086	0.047719
1.17	-2.4949	0.047719
1.17	-2.4815	0.046719
1.17	-2.4685	0.046719
1.17	-2.4559	0.046719
1.17	-2.4437	0.045719
1.17	-2.4318	0.044719
1.17	-2.4202	0.044719
1.17	-2.4089	0.044719
1.17	-2.3979	0.044719
1.17	-2.3872	0.044719
1.17	-2.3768	0.044719
1.17	-2.3665	0.043719
1.17	-2.3565	0.043719
1.17	-2.3468	0.043719
1.17	-2.3372	0.043719
1.17	-2.3279	0.043719
1.17	-2.3188	0.043719
1.17	-2.3098	0.043719
1.17	-2.301	0.043719
1.17	-2.2924	0.042719
1.17	-2.284	0.042719
1.17	-2.2757	0.042719
1.17	-2.2676	0.042719
1.17	-2.2596	0.042719
1.17	-2.2518	0.041719
1.17	-2.2441	0.041719
1.17	-2.2366	0.041719
1.17	-2.2291	0.041719
1.17	-2.2218	0.041719
1.17	-2.2147	0.040719
1.17	-2.2076	0.040719
1.17	-2.2007	0.040719
1.17	-2.1938	0.040719
1.17	-2.1871	0.040719
1.17	-2.1805	0.040719
1.17	-2.1739	0.040719
1.17	-2.1675	0.040719
1.17	-2.1612	0.040719
1.17	-2.1549	0.040719
1.17	-2.1487	0.040719
1.17	-2.1427	0.040719
1.17	-2.1367	0.040719
1.17	-2.1308	0.040719
1.17	-2.1249	0.040719
1.17	-2.1192	0.040719
1.17	-2.1135	0.039719
1.17	-2.1079	0.039719
1.17	-2.1024	0.039719
1.17	-2.0969	0.039719
1.17	-2.0915	0.039719
1.17	-2.0862	0.039719
1.17	-2.0809	0.039719
1.17	-2.0757	0.039719
1.17	-2.0706	0.039719
1.17	-2.0655	0.039719
1.17	-2.0605	0.039719
1.17	-2.0555	0.039719
1.17	-2.0506	0.039719
1.17	-2.0458	0.039719
1.17	-2.041	0.039719
1.17	-2.0362	0.039719
1.17	-2.0315	0.039719
1.17	-2.0269	0.039719
1.17	-2.0223	0.039719
1.17	-2.0177	0.039719
1.17	-2.0132	0.039719
1.17	-2.0088	0.039719
1.17	-2.0044	0.039719
1.17	-2	0.039719
1.18	-4	0.18491
1.18	-3.699	0.14333
1.18	-3.5229	0.12851
1.18	-3.3979	0.11872
1.18	-3.301	0.10272
1.18	-3.2218	0.091719
1.18	-3.1549	0.083719
1.18	-3.0969	0.078719
1.18	-3.0458	0.074719
1.18	-3	0.070719
1.18	-2.9586	0.067719
1.18	-2.9208	0.064719
1.18	-2.8861	0.063719
1.18	-2.8539	0.060719
1.18	-2.8239	0.059719
1.18	-2.7959	0.058719
1.18	-2.7696	0.056719
1.18	-2.7447	0.055719
1.18	-2.7212	0.055719
1.18	-2.699	0.053719
1.18	-2.6778	0.053719
1.18	-2.6576	0.052719
1.18	-2.6383	0.052719
1.18	-2.6198	0.051719
1.18	-2.6021	0.051719
1.18	-2.585	0.049719
1.18	-2.5686	0.049719
1.18	-2.5528	0.049719
1.18	-2.5376	0.048719
1.18	-2.5229	0.048719
1.18	-2.5086	0.048719
1.18	-2.4949	0.047719
1.18	-2.4815	0.047719
1.18	-2.4685	0.047719
1.18	-2.4559	0.047719
1.18	-2.4437	0.045719
1.18	-2.4318	0.045719
1.18	-2.4202	0.045719
1.18	-2.4089	0.045719
1.18	-2.3979	0.045719
1.18	-2.3872	0.045719
1.18	-2.3768	0.044719
1.18	-2.3665	0.044719
1.18	-2.3565	0.044719
1.18	-2.3468	0.044719
1.18	-2.3372	0.044719
1.18	-2.3279	0.044719
1.18	-2.3188	0.044719
1.18	-2.3098	0.044719
1.18	-2.301	0.043719
1.18	-2.2924	0.043719
1.18	-2.284	0.043719
1.18	-2.2757	0.043719
1.18	-2.2676	0.043719
1.18	-2.2596	0.043719
1.18	-2.2518	0.042719
1.18	-2.2441	0.042719
1.18	-2.2366	0.042719
1.18	-2.2291	0.042719
1.18	-2.2218	0.041719
1.18	-2.2147	0.041719
1.18	-2.2076	0.041719
1.18	-2.2007	0.041719
1.18	-2.1938	0.041719
1.18	-2.1871	0.041719
1.18	-2.1805	0.041719
1.18	-2.1739	0.041719
1.18	-2.1675	0.041719
1.18	-2.1612	0.041719
1.18	-2.1549	0.041719
1.18	-2.1487	0.041719
1.18	-2.1427	0.041719
1.18	-2.1367	0.041719
1.18	-2.1308	0.041719
1.18	-2.1249	0.041719
1.18	-2.1192	0.040719
1.18	-2.1135	0.040719
1.18	-2.1079	0.040719
1.18	-2.1024	0.040719
1.18	-2.0969	0.040719
1.18	-2.0915	0.040719
1.18	-2.0862	0.040719
1.18	-2.0809	0.040719
1.18	-2.0757	0.040719
1.18	-2.0706	0.040719
1.18	-2.0655	0.040719
1.18	-2.0605	0.040719
1.18	-2.0555	0.040719
1.18	-2.0506	0.040719
1.18	-2.0458	0.040719
1.18	-2.041	0.040719
1.18	-2.0362	0.040719
1.18	-2.0315	0.040719
1.18	-2.0269	0.040719
1.18	-2.0223	0.040719
1.18	-2.0177	0.040719
1.18	-2.0132	0.040719
1.18	-2.0088	0.040719
1.18	-2.0044	0.040719
1.18	-2	0.039719
1.19	-4	0.18674
1.19	-3.699	0.14527
1.19	-3.5229	0.13116
1.19	-3.3979	0.11972
1.19	-3.301	0.10472
1.19	-3.2218	0.093719
1.19	-3.1549	0.085719
1.19	-3.0969	0.080719
1.19	-3.0458	0.076719
1.19	-3	0.072719
1.19	-2.9586	0.069719
1.19	-2.9208	0.066719
1.19	-2.8861	0.065719
1.19	-2.8539	0.062719
1.19	-2.8239	0.061719
1.19	-2.7959	0.060719
1.19	-2.7696	0.058719
1.19	-2.7447	0.057719
1.19	-2.7212	0.057719
1.19	-2.699	0.055719
1.19	-2.6778	0.054719
1.19	-2.6576	0.054719
1.19	-2.6383	0.053719
1.19	-2.6198	0.053719
1.19	-2.6021	0.053719
1.19	-2.585	0.051719
1.19	-2.5686	0.051719
1.19	-2.5528	0.050719
1.19	-2.5376	0.050719
1.19	-2.5229	0.050719
1.19	-2.5086	0.050719
1.19	-2.4949	0.049719
1.19	-2.4815	0.049719
1.19	-2.4685	0.049719
1.19	-2.4559	0.049719
1.19	-2.4437	0.047719
1.19	-2.4318	0.047719
1.19	-2.4202	0.047719
1.19	-2.4089	0.047719
1.19	-2.3979	0.047719
1.19	-2.3872	0.047719
1.19	-2.3768	0.046719
1.19	-2.3665	0.046719
1.19	-2.3565	0.046719
1.19	-2.3468	0.046719
1.19	-2.3372	0.046719
1.19	-2.3279	0.046719
1.19	-2.3188	0.046719
1.19	-2.3098	0.045719
1.19	-2.301	0.045719
1.19	-2.2924	0.045719
1.19	-2.284	0.045719
1.19	-2.2757	0.045719
1.19	-2.2676	0.045719
1.19	-2.2596	0.045719
1.19	-2.2518	0.044719
1.19	-2.2441	0.044719
1.19	-2.2366	0.044719
1.19	-2.2291	0.043719
1.19	-2.2218	0.043719
1.19	-2.2147	0.043719
1.19	-2.2076	0.043719
1.19	-2.2007	0.043719
1.19	-2.1938	0.043719
1.19	-2.1871	0.043719
1.19	-2.1805	0.043719
1.19	-2.1739	0.043719
1.19	-2.1675	0.043719
1.19	-2.1612	0.043719
1.19	-2.1549	0.043719
1.19	-2.1487	0.043719
1.19	-2.1427	0.043719
1.19	-2.1367	0.043719
1.19	-2.1308	0.042719
1.19	-2.1249	0.042719
1.19	-2.1192	0.042719
1.19	-2.1135	0.042719
1.19	-2.1079	0.042719
1.19	-2.1024	0.042719
1.19	-2.0969	0.042719
1.19	-2.0915	0.042719
1.19	-2.0862	0.042719
1.19	-2.0809	0.042719
1.19	-2.0757	0.042719
1.19	-2.0706	0.042719
1.19	-2.0655	0.042719
1.19	-2.0605	0.042719
1.19	-2.0555	0.042719
1.19	-2.0506	0.042719
1.19	-2.0458	0.042719
1.19	-2.041	0.042719
1.19	-2.0362	0.042719
1.19	-2.0315	0.042719
1.19	-2.0269	0.042719
1.19	-2.0223	0.042719
1.19	-2.0177	0.042719
1.19	-2.0132	0.042719
1.19	-2.0088	0.041719
1.19	-2.0044	0.041719
1.19	-2	0.041719
1.2	-4	0.18856
1.2	-3.699	0.14721
1.2	-3.5229	0.1328
1.2	-3.3979	0.12172
1.2	-3.301	0.10572
1.2	-3.2218	0.094719
1.2	-3.1549	0.087719
1.2	-3.0969	0.082719
1.2	-3.0458	0.077719
1.2	-3	0.074719
1.2	-2.9586	0.071719
1.2	-2.9208	0.068719
1.2	-2.8861	0.066719
1.2	-2.8539	0.064719
1.2	-2.8239	0.063719
1.2	-2.7959	0.062719
1.2	-2.7696	0.060719
1.2	-2.7447	0.059719
1.2	-2.7212	0.058719
1.2	-2.699	0.057719
1.2	-2.6778	0.056719
1.2	-2.6576	0.056719
1.2	-2.6383	0.055719
1.2	-2.6198	0.055719
1.2	-2.6021	0.054719
1.2	-2.585	0.053719
1.2	-2.5686	0.053719
1.2	-2.5528	0.052719
1.2	-2.5376	0.052719
1.2	-2.5229	0.052719
1.2	-2.5086	0.051719
1.2	-2.4949	0.051719
1.2	-2.4815	0.051719
1.2	-2.4685	0.051719
1.2	-2.4559	0.050719
1.2	-2.4437	0.049719
1.2	-2.4318	0.049719
1.2	-2.4202	0.049719
1.2	-2.4089	0.049719
1.2	-2.3979	0.049719
1.2	-2.3872	0.048719
1.2	-2.3768	0.048719
1.2	-2.3665	0.048719
1.2	-2.3565	0.048719
1.2	-2.3468	0.048719
1.2	-2.3372	0.048719
1.2	-2.3279	0.048719
1.2	-2.3188	0.047719
1.2	-2.3098	0.047719
1.2	-2.301	0.047719
1.2	-2.2924	0.047719
1.2	-2.284	0.047719
1.2	-2.2757	0.047719
1.2	-2.2676	0.047719
1.2	-2.2596	0.047719
1.2	-2.2518	0.046719
1.2	-2.2441	0.046719
1.2	-2.2366	0.045719
1.2	-2.2291	0.045719
1.2	-2.2218	0.045719
1.2	-2.2147	0.045719
1.2	-2.2076	0.045719
1.2	-2.2007	0.045719
1.2	-2.1938	0.045719
1.2	-2.1871	0.045719
1.2	-2.1805	0.045719
1.2	-2.1739	0.045719
1.2	-2.1675	0.045719
1.2	-2.1612	0.045719
1.2	-2.1549	0.045719
1.2	-2.1487	0.045719
1.2	-2.1427	0.045719
1.2	-2.1367	0.044719
1.2	-2.1308	0.044719
1.2	-2.1249	0.044719
1.2	-2.1192	0.044719
1.2	-2.1135	0.044719
1.2	-2.1079	0.044719
1.2	-2.1024	0.044719
1.2	-2.0969	0.044719
1.2	-2.0915	0.044719
1.2	-2.0862	0.044719
1.2	-2.0809	0.044719
1.2	-2.0757	0.044719
1.2	-2.0706	0.044719
1.2	-2.0655	0.044719
1.2	-2.0605	0.044719
1.2	-2.0555	0.044719
1.2	-2.0506	0.044719
1.2	-2.0458	0.044719
1.2	-2.041	0.044719
1.2	-2.0362	0.044719
1.2	-2.0315	0.044719
1.2	-2.0269	0.044719
1.2	-2.0223	0.044719
1.2	-2.0177	0.043719
1.2	-2.0132	0.043719
1.2	-2.0088	0.043719
1.2	-2.0044	0.043719
1.2	-2	0.043719
1.21	-4	0.19039
1.21	-3.699	0.14915
1.21	-3.5229	0.13445
1.21	-3.3979	0.12272
1.21	-3.301	0.10772
1.21	-3.2218	0.096719
1.21	-3.1549	0.089719
1.21	-3.0969	0.083719
1.21	-3.0458	0.079719
1.21	-3	0.076719
1.21	-2.9586	0.072719
1.21	-2.9208	0.070719
1.21	-2.8861	0.068719
1.21	-2.8539	0.066719
1.21	-2.8239	0.065719
1.21	-2.7959	0.064719
1.21	-2.7696	0.062719
1.21	-2.7447	0.061719
1.21	-2.7212	0.060719
1.21	-2.699	0.059719
1.21	-2.6778	0.058719
1.21	-2.6576	0.058719
1.21	-2.6383	0.057719
1.21	-2.6198	0.057719
1.21	-2.6021	0.056719
1.21	-2.585	0.055719
1.21	-2.5686	0.055719
1.21	-2.5528	0.054719
1.21	-2.5376	0.054719
1.21	-2.5229	0.054719
1.21	-2.5086	0.053719
1.21	-2.4949	0.053719
1.21	-2.4815	0.053719
1.21	-2.4685	0.053719
1.21	-2.4559	0.052719
1.21	-2.4437	0.051719
1.21	-2.4318	0.051719
1.21	-2.4202	0.051719
1.21	-2.4089	0.051719
1.21	-2.3979	0.050719
1.21	-2.3872	0.050719
1.21	-2.3768	0.050719
1.21	-2.3665	0.050719
1.21	-2.3565	0.050719
1.21	-2.3468	0.050719
1.21	-2.3372	0.050719
1.21	-2.3279	0.050719
1.21	-2.3188	0.049719
1.21	-2.3098	0.049719
1.21	-2.301	0.049719
1.21	-2.2924	0.049719
1.21	-2.284	0.049719
1.21	-2.2757	0.049719
1.21	-2.2676	0.049719
1.21	-2.2596	0.049719
1.21	-2.2518	0.048719
1.21	-2.2441	0.047719
1.21	-2.2366	0.047719
1.21	-2.2291	0.047719
1.21	-2.2218	0.047719
1.21	-2.2147	0.047719
1.21	-2.2076	0.047719
1.21	-2.2007	0.047719
1.21	-2.1938	0.047719
1.21	-2.1871	0.047719
1.21	-2.1805	0.047719
1.21	-2.1739	0.047719
1.21	-2.1675	0.047719
1.21	-2.1612	0.047719
1.21	-2.1549	0.047719
1.21	-2.1487	0.047719
1.21	-2.1427	0.046719
1.21	-2.1367	0.046719
1.21	-2.1308	0.046719
1.21	-2.1249	0.046719
1.21	-2.1192	0.046719
1.21	-2.1135	0.046719
1.21	-2.1079	0.046719
1.21	-2.1024	0.046719
1.21	-2.0969	0.046719
1.21	-2.0915	0.046719
1.21	-2.0862	0.046719
1.21	-2.0809	0.046719
1.21	-2.0757	0.046719
1.21	-2.0706	0.046719
1.21	-2.0655	0.046719
1.21	-2.0605	0.046719
1.21	-2.0555	0.046719
1.21	-2.0506	0.046719
1.21	-2.0458	0.046719
1.21	-2.041	0.046719
1.21	-2.0362	0.046719
1.21	-2.0315	0.046719
1.21	-2.0269	0.046719
1.21	-2.0223	0.045719
1.21	-2.0177	0.045719
1.21	-2.0132	0.045719
1.21	-2.0088	0.045719
1.21	-2.0044	0.045719
1.21	-2	0.045719
1.22	-4	0.19422
1.22	-3.699	0.15209
1.22	-3.5229	0.13809
1.22	-3.3979	0.12572
1.22	-3.301	0.10972
1.22	-3.2218	0.099719
1.22	-3.1549	0.091719
1.22	-3.0969	0.086719
1.22	-3.0458	0.082719
1.22	-3	0.078719
1.22	-2.9586	0.075719
1.22	-2.9208	0.072719
1.22	-2.8861	0.071719
1.22	-2.8539	0.069719
1.22	-2.8239	0.068719
1.22	-2.7959	0.067719
1.22	-2.7696	0.065719
1.22	-2.7447	0.064719
1.22	-2.7212	0.063719
1.22	-2.699	0.062719
1.22	-2.6778	0.061719
1.22	-2.6576	0.060719
1.22	-2.6383	0.060719
1.22	-2.6198	0.060719
1.22	-2.6021	0.059719
1.22	-2.585	0.058719
1.22	-2.5686	0.057719
1.22	-2.5528	0.057719
1.22	-2.5376	0.057719
1.22	-2.5229	0.056719
1.22	-2.5086	0.056719
1.22	-2.4949	0.056719
1.22	-2.4815	0.056719
1.22	-2.4685	0.056719
1.22	-2.4559	0.054719
1.22	-2.4437	0.054719
1.22	-2.4318	0.054719
1.22	-2.4202	0.054719
1.22	-2.4089	0.054719
1.22	-2.3979	0.053719
1.22	-2.3872	0.053719
1.22	-2.3768	0.053719
1.22	-2.3665	0.053719
1.22	-2.3565	0.053719
1.22	-2.3468	0.053719
1.22	-2.3372	0.053719
1.22	-2.3279	0.052719
1.22	-2.3188	0.052719
1.22	-2.3098	0.052719
1.22	-2.301	0.052719
1.22	-2.2924	0.052719
1.22	-2.284	0.052719
1.22	-2.2757	0.052719
1.22	-2.2676	0.052719
1.22	-2.2596	0.052719
1.22	-2.2518	0.050719
1.22	-2.2441	0.050719
1.22	-2.2366	0.050719
1.22	-2.2291	0.050719
1.22	-2.2218	0.050719
1.22	-2.2147	0.050719
1.22	-2.2076	0.050719
1.22	-2.2007	0.050719
1.22	-2.1938	0.050719
1.22	-2.1871	0.050719
1.22	-2.1805	0.050719
1.22	-2.1739	0.050719
1.22	-2.1675	0.050719
1.22	-2.1612	0.050719
1.22	-2.1549	0.050719
1.22	-2.1487	0.049719
1.22	-2.1427	0.049719
1.22	-2.1367	0.049719
1.22	-2.1308	0.049719
1.22	-2.1249	0.049719
1.22	-2.1192	0.049719
1.22	-2.1135	0.049719
1.22	-2.1079	0.049719
1.22	-2.1024	0.049719
1.22	-2.0969	0.049719
1.22	-2.0915	0.049719
1.22	-2.0862	0.049719
1.22	-2.0809	0.049719
1.22	-2.0757	0.049719
1.22	-2.0706	0.049719
1.22	-2.0655	0.049719
1.22	-2.0605	0.049719
1.22	-2.0555	0.049719
1.22	-2.0506	0.049719
1.22	-2.0458	0.049719
1.22	-2.041	0.049719
1.22	-2.0362	0.049719
1.22	-2.0315	0.048719
1.22	-2.0269	0.048719
1.22	-2.0223	0.048719
1.22	-2.0177	0.048719
1.22	-2.0132	0.048719
1.22	-2.0088	0.048719
1.22	-2.0044	0.048719
1.22	-2	0.048719
1.23	-4	0.19604
1.23	-3.699	0.15403
1.23	-3.5229	0.13974
1.23	-3.3979	0.12672
1.23	-3.301	0.11172
1.23	-3.2218	0.10072
1.23	-3.1549	0.093719
1.23	-3.0969	0.088719
1.23	-3.0458	0.084719
1.23	-3	0.080719
1.23	-2.9586	0.077719
1.23	-2.9208	0.074719
1.23	-2.8861	0.073719
1.23	-2.8539	0.070719
1.23	-2.8239	0.069719
1.23	-2.7959	0.068719
1.23	-2.7696	0.067719
1.23	-2.7447	0.066719
1.23	-2.7212	0.065719
1.23	-2.699	0.063719
1.23	-2.6778	0.063719
1.23	-2.6576	0.062719
1.23	-2.6383	0.062719
1.23	-2.6198	0.061719
1.23	-2.6021	0.061719
1.23	-2.585	0.060719
1.23	-2.5686	0.059719
1.23	-2.5528	0.059719
1.23	-2.5376	0.059719
1.23	-2.5229	0.058719
1.23	-2.5086	0.058719
1.23	-2.4949	0.058719
1.23	-2.4815	0.058719
1.23	-2.4685	0.057719
1.23	-2.4559	0.057719
1.23	-2.4437	0.056719
1.23	-2.4318	0.056719
1.23	-2.4202	0.056719
1.23	-2.4089	0.055719
1.23	-2.3979	0.055719
1.23	-2.3872	0.055719
1.23	-2.3768	0.055719
1.23	-2.3665	0.055719
1.23	-2.3565	0.055719
1.23	-2.3468	0.055719
1.23	-2.3372	0.054719
1.23	-2.3279	0.054719
1.23	-2.3188	0.054719
1.23	-2.3098	0.054719
1.23	-2.301	0.054719
1.23	-2.2924	0.054719
1.23	-2.284	0.054719
1.23	-2.2757	0.054719
1.23	-2.2676	0.054719
1.23	-2.2596	0.054719
1.23	-2.2518	0.052719
1.23	-2.2441	0.052719
1.23	-2.2366	0.052719
1.23	-2.2291	0.052719
1.23	-2.2218	0.052719
1.23	-2.2147	0.052719
1.23	-2.2076	0.052719
1.23	-2.2007	0.052719
1.23	-2.1938	0.052719
1.23	-2.1871	0.052719
1.23	-2.1805	0.052719
1.23	-2.1739	0.052719
1.23	-2.1675	0.052719
1.23	-2.1612	0.052719
1.23	-2.1549	0.051719
1.23	-2.1487	0.051719
1.23	-2.1427	0.051719
1.23	-2.1367	0.051719
1.23	-2.1308	0.051719
1.23	-2.1249	0.051719
1.23	-2.1192	0.051719
1.23	-2.1135	0.051719
1.23	-2.1079	0.051719
1.23	-2.1024	0.051719
1.23	-2.0969	0.051719
1.23	-2.0915	0.051719
1.23	-2.0862	0.051719
1.23	-2.0809	0.051719
1.23	-2.0757	0.051719
1.23	-2.0706	0.051719
1.23	-2.0655	0.051719
1.23	-2.0605	0.051719
1.23	-2.0555	0.051719
1.23	-2.0506	0.051719
1.23	-2.0458	0.051719
1.23	-2.041	0.050719
1.23	-2.0362	0.050719
1.23	-2.0315	0.050719
1.23	-2.0269	0.050719
1.23	-2.0223	0.050719
1.23	-2.0177	0.050719
1.23	-2.0132	0.050719
1.23	-2.0088	0.050719
1.23	-2.0044	0.050719
1.23	-2	0.050719
1.24	-4	0.19887
1.24	-3.699	0.15697
1.24	-3.5229	0.14238
1.24	-3.3979	0.12972
1.24	-3.301	0.11372
1.24	-3.2218	0.10372
1.24	-3.1549	0.096719
1.24	-3.0969	0.091719
1.24	-3.0458	0.086719
1.24	-3	0.083719
1.24	-2.9586	0.080719
1.24	-2.9208	0.077719
1.24	-2.8861	0.076719
1.24	-2.8539	0.073719
1.24	-2.8239	0.072719
1.24	-2.7959	0.071719
1.24	-2.7696	0.069719
1.24	-2.7447	0.069719
1.24	-2.7212	0.068719
1.24	-2.699	0.066719
1.24	-2.6778	0.066719
1.24	-2.6576	0.065719
1.24	-2.6383	0.065719
1.24	-2.6198	0.064719
1.24	-2.6021	0.064719
1.24	-2.585	0.063719
1.24	-2.5686	0.062719
1.24	-2.5528	0.062719
1.24	-2.5376	0.062719
1.24	-2.5229	0.061719
1.24	-2.5086	0.061719
1.24	-2.4949	0.061719
1.24	-2.4815	0.061719
1.24	-2.4685	0.060719
1.24	-2.4559	0.059719
1.24	-2.4437	0.059719
1.24	-2.4318	0.059719
1.24	-2.4202	0.059719
1.24	-2.4089	0.058719
1.24	-2.3979	0.058719
1.24	-2.3872	0.058719
1.24	-2.3768	0.058719
1.24	-2.3665	0.058719
1.24	-2.3565	0.058719
1.24	-2.3468	0.057719
1.24	-2.3372	0.057719
1.24	-2.3279	0.057719
1.24	-2.3188	0.057719
1.24	-2.3098	0.057719
1.24	-2.301	0.057719
1.24	-2.2924	0.057719
1.24	-2.284	0.057719
1.24	-2.2757	0.057719
1.24	-2.2676	0.057719
1.24	-2.2596	0.056719
1.24	-2.2518	0.055719
1.24	-2.2441	0.055719
1.24	-2.2366	0.055719
1.24	-2.2291	0.055719
1.24	-2.2218	0.055719
1.24	-2.2147	0.055719
1.24	-2.2076	0.055719
1.24	-2.2007	0.055719
1.24	-2.1938	0.055719
1.24	-2.1871	0.055719
1.24	-2.1805	0.055719
1.24	-2.1739	0.055719
1.24	-2.1675	0.054719
1.24	-2.1612	0.054719
1.24	-2.1549	0.054719
1.24	-2.1487	0.054719
1.24	-2.1427	0.054719
1.24	-2.1367	0.054719
1.24	-2.1308	0.054719
1.24	-2.1249	0.054719
1.24	-2.1192	0.054719
1.24	-2.1135	0.054719
1.24	-2.1079	0.054719
1.24	-2.1024	0.054719
1.24	-2.0969	0.054719
1.24	-2.0915	0.054719
1.24	-2.0862	0.054719
1.24	-2.0809	0.054719
1.24	-2.0757	0.054719
1.24	-2.0706	0.054719
1.24	-2.0655	0.054719
1.24	-2.0605	0.054719
1.24	-2.0555	0.054719
1.24	-2.0506	0.053719
1.24	-2.0458	0.053719
1.24	-2.041	0.053719
1.24	-2.0362	0.053719
1.24	-2.0315	0.053719
1.24	-2.0269	0.053719
1.24	-2.0223	0.053719
1.24	-2.0177	0.053719
1.24	-2.0132	0.053719
1.24	-2.0088	0.053719
1.24	-2.0044	0.053719
1.24	-2	0.053719
1.25	-4	0.20061
1.25	-3.699	0.15838
1.25	-3.5229	0.14535
1.25	-3.3979	0.13072
1.25	-3.301	0.11572
1.25	-3.2218	0.10472
1.25	-3.1549	0.097719
1.25	-3.0969	0.092719
1.25	-3.0458	0.088719
1.25	-3	0.085719
1.25	-2.9586	0.081719
1.25	-2.9208	0.079719
1.25	-2.8861	0.077719
1.25	-2.8539	0.075719
1.25	-2.8239	0.074719
1.25	-2.7959	0.073719
1.25	-2.7696	0.071719
1.25	-2.7447	0.070719
1.25	-2.7212	0.070719
1.25	-2.699	0.068719
1.25	-2.6778	0.068719
1.25	-2.6576	0.067719
1.25	-2.6383	0.067719
1.25	-2.6198	0.066719
1.25	-2.6021	0.066719
1.25	-2.585	0.064719
1.25	-2.5686	0.064719
1.25	-2.5528	0.064719
1.25	-2.5376	0.063719
1.25	-2.5229	0.063719
1.25	-2.5086	0.063719
1.25	-2.4949	0.063719
1.25	-2.4815	0.062719
1.25	-2.4685	0.062719
1.25	-2.4559	0.062719
1.25	-2.4437	0.061719
1.25	-2.4318	0.061719
1.25	-2.4202	0.060719
1.25	-2.4089	0.060719
1.25	-2.3979	0.060719
1.25	-2.3872	0.060719
1.25	-2.3768	0.060719
1.25	-2.3665	0.060719
1.25	-2.3565	0.060719
1.25	-2.3468	0.059719
1.25	-2.3372	0.059719
1.25	-2.3279	0.059719
1.25	-2.3188	0.059719
1.25	-2.3098	0.059719
1.25	-2.301	0.059719
1.25	-2.2924	0.059719
1.25	-2.284	0.059719
1.25	-2.2757	0.059719
1.25	-2.2676	0.058719
1.25	-2.2596	0.058719
1.25	-2.2518	0.057719
1.25	-2.2441	0.057719
1.25	-2.2366	0.057719
1.25	-2.2291	0.057719
1.25	-2.2218	0.057719
1.25	-2.2147	0.057719
1.25	-2.2076	0.057719
1.25	-2.2007	0.057719
1.25	-2.1938	0.057719
1.25	-2.1871	0.057719
1.25	-2.1805	0.057719
1.25	-2.1739	0.056719
1.25	-2.1675	0.056719
1.25	-2.1612	0.056719
1.25	-2.1549	0.056719
1.25	-2.1487	0.056719
1.25	-2.1427	0.056719
1.25	-2.1367	0.056719
1.25	-2.1308	0.056719
1.25	-2.1249	0.056719
1.25	-2.1192	0.056719
1.25	-2.1135	0.056719
1.25	-2.1079	0.056719
1.25	-2.1024	0.056719
1.25	-2.0969	0.056719
1.25	-2.0915	0.056719
1.25	-2.0862	0.056719
1.25	-2.0809	0.056719
1.25	-2.0757	0.056719
1.25	-2.0706	0.056719
1.25	-2.0655	0.056719
1.25	-2.0605	0.055719
1.25	-2.0555	0.055719
1.25	-2.0506	0.055719
1.25	-2.0458	0.055719
1.25	-2.041	0.055719
1.25	-2.0362	0.055719
1.25	-2.0315	0.055719
1.25	-2.0269	0.055719
1.25	-2.0223	0.055719
1.25	-2.0177	0.055719
1.25	-2.0132	0.055719
1.25	-2.0088	0.055719
1.25	-2.0044	0.055719
1.25	-2	0.055719
1.26	-4	0.20352
1.26	-3.699	0.16185
1.26	-3.5229	0.14767
1.26	-3.3979	0.13372
1.26	-3.301	0.11872
1.26	-3.2218	0.10772
1.26	-3.1549	0.10072
1.26	-3.0969	0.095719
1.26	-3.0458	0.091719
1.26	-3	0.087719
1.26	-2.9586	0.084719
1.26	-2.9208	0.082719
1.26	-2.8861	0.080719
1.26	-2.8539	0.078719
1.26	-2.8239	0.077719
1.26	-2.7959	0.076719
1.26	-2.7696	0.074719
1.26	-2.7447	0.073719
1.26	-2.7212	0.073719
1.26	-2.699	0.071719
1.26	-2.6778	0.070719
1.26	-2.6576	0.070719
1.26	-2.6383	0.069719
1.26	-2.6198	0.069719
1.26	-2.6021	0.069719
1.26	-2.585	0.067719
1.26	-2.5686	0.067719
1.26	-2.5528	0.067719
1.26	-2.5376	0.066719
1.26	-2.5229	0.066719
1.26	-2.5086	0.066719
1.26	-2.4949	0.066719
1.26	-2.4815	0.065719
1.26	-2.4685	0.065719
1.26	-2.4559	0.065719
1.26	-2.4437	0.064719
1.26	-2.4318	0.064719
1.26	-2.4202	0.063719
1.26	-2.4089	0.063719
1.26	-2.3979	0.063719
1.26	-2.3872	0.063719
1.26	-2.3768	0.063719
1.26	-2.3665	0.063719
1.26	-2.3565	0.062719
1.26	-2.3468	0.062719
1.26	-2.3372	0.062719
1.26	-2.3279	0.062719
1.26	-2.3188	0.062719
1.26	-2.3098	0.062719
1.26	-2.301	0.062719
1.26	-2.2924	0.062719
1.26	-2.284	0.062719
1.26	-2.2757	0.061719
1.26	-2.2676	0.061719
1.26	-2.2596	0.061719
1.26	-2.2518	0.060719
1.26	-2.2441	0.060719
1.26	-2.2366	0.060719
1.26	-2.2291	0.060719
1.26	-2.2218	0.060719
1.26	-2.2147	0.060719
1.26	-2.2076	0.060719
1.26	-2.2007	0.060719
1.26	-2.1938	0.060719
1.26	-2.1871	0.060719
1.26	-2.1805	0.059719
1.26	-2.1739	0.059719
1.26	-2.1675	0.059719
1.26	-2.1612	0.059719
1.26	-2.1549	0.059719
1.26	-2.1487	0.059719
1.26	-2.1427	0.059719
1.26	-2.1367	0.059719
1.26	-2.1308	0.059719
1.26	-2.1249	0.059719
1.26	-2.1192	0.059719
1.26	-2.1135	0.059719
1.26	-2.1079	0.059719
1.26	-2.1024	0.059719
1.26	-2.0969	0.059719
1.26	-2.0915	0.059719
1.26	-2.0862	0.059719
1.26	-2.0809	0.059719
1.26	-2.0757	0.059719
1.26	-2.0706	0.059719
1.26	-2.0655	0.058719
1.26	-2.0605	0.058719
1.26	-2.0555	0.058719
1.26	-2.0506	0.058719
1.26	-2.0458	0.058719
1.26	-2.041	0.058719
1.26	-2.0362	0.058719
1.26	-2.0315	0.058719
1.26	-2.0269	0.058719
1.26	-2.0223	0.058719
1.26	-2.0177	0.058719
1.26	-2.0132	0.058719
1.26	-2.0088	0.058719
1.26	-2.0044	0.058719
1.26	-2	0.058719
1.27	-4	0.20635
1.27	-3.699	0.16479
1.27	-3.5229	0.15132
1.27	-3.3979	0.13572
1.27	-3.301	0.12072
1.27	-3.2218	0.11072
1.27	-3.1549	0.10372
1.27	-3.0969	0.098719
1.27	-3.0458	0.094719
1.27	-3	0.090719
1.27	-2.9586	0.087719
1.27	-2.9208	0.084719
1.27	-2.8861	0.083719
1.27	-2.8539	0.081719
1.27	-2.8239	0.080719
1.27	-2.7959	0.079719
1.27	-2.7696	0.077719
1.27	-2.7447	0.076719
1.27	-2.7212	0.075719
1.27	-2.699	0.074719
1.27	-2.6778	0.073719
1.27	-2.6576	0.073719
1.27	-2.6383	0.072719
1.27	-2.6198	0.072719
1.27	-2.6021	0.072719
1.27	-2.585	0.070719
1.27	-2.5686	0.070719
1.27	-2.5528	0.070719
1.27	-2.5376	0.069719
1.27	-2.5229	0.069719
1.27	-2.5086	0.069719
1.27	-2.4949	0.068719
1.27	-2.4815	0.068719
1.27	-2.4685	0.068719
1.27	-2.4559	0.068719
1.27	-2.4437	0.067719
1.27	-2.4318	0.066719
1.27	-2.4202	0.066719
1.27	-2.4089	0.066719
1.27	-2.3979	0.066719
1.27	-2.3872	0.066719
1.27	-2.3768	0.066719
1.27	-2.3665	0.066719
1.27	-2.3565	0.065719
1.27	-2.3468	0.065719
1.27	-2.3372	0.065719
1.27	-2.3279	0.065719
1.27	-2.3188	0.065719
1.27	-2.3098	0.065719
1.27	-2.301	0.065719
1.27	-2.2924	0.065719
1.27	-2.284	0.064719
1.27	-2.2757	0.064719
1.27	-2.2676	0.064719
1.27	-2.2596	0.064719
1.27	-2.2518	0.063719
1.27	-2.2441	0.063719
1.27	-2.2366	0.063719
1.27	-2.2291	0.063719
1.27	-2.2218	0.063719
1.27	-2.2147	0.063719
1.27	-2.2076	0.063719
1.27	-2.2007	0.063719
1.27	-2.1938	0.063719
1.27	-2.1871	0.062719
1.27	-2.1805	0.062719
1.27	-2.1739	0.062719
1.27	-2.1675	0.062719
1.27	-2.1612	0.062719
1.27	-2.1549	0.062719
1.27	-2.1487	0.062719
1.27	-2.1427	0.062719
1.27	-2.1367	0.062719
1.27	-2.1308	0.062719
1.27	-2.1249	0.062719
1.27	-2.1192	0.062719
1.27	-2.1135	0.062719
1.27	-2.1079	0.062719
1.27	-2.1024	0.062719
1.27	-2.0969	0.062719
1.27	-2.0915	0.062719
1.27	-2.0862	0.062719
1.27	-2.0809	0.062719
1.27	-2.0757	0.062719
1.27	-2.0706	0.061719
1.27	-2.0655	0.061719
1.27	-2.0605	0.061719
1.27	-2.0555	0.061719
1.27	-2.0506	0.061719
1.27	-2.0458	0.061719
1.27	-2.041	0.061719
1.27	-2.0362	0.061719
1.27	-2.0315	0.061719
1.27	-2.0269	0.061719
1.27	-2.0223	0.061719
1.27	-2.0177	0.061719
1.27	-2.0132	0.061719
1.27	-2.0088	0.061719
1.27	-2.0044	0.061719
1.27	-2	0.061719
1.28	-4	0.21017
1.28	-3.699	0.16773
1.28	-3.5229	0.15396
1.28	-3.3979	0.13621
1.28	-3.301	0.12121
1.28	-3.2218	0.11121
1.28	-3.1549	0.10321
1.28	-3.0969	0.09821
1.28	-3.0458	0.09421
1.28	-3	0.09121
1.28	-2.9586	0.08821
1.28	-2.9208	0.08521
1.28	-2.8861	0.08421
1.28	-2.8539	0.08221
1.28	-2.8239	0.08121
1.28	-2.7959	0.08021
1.28	-2.7696	0.07821
1.28	-2.7447	0.07721
1.28	-2.7212	0.07621
1.28	-2.699	0.07521
1.28	-2.6778	0.07421
1.28	-2.6576	0.07421
1.28	-2.6383	0.07321
1.28	-2.6198	0.07321
1.28	-2.6021	0.07221
1.28	-2.585	0.07121
1.28	-2.5686	0.07121
1.28	-2.5528	0.07021
1.28	-2.5376	0.07021
1.28	-2.5229	0.07021
1.28	-2.5086	0.07021
1.28	-2.4949	0.06921
1.28	-2.4815	0.06921
1.28	-2.4685	0.06921
1.28	-2.4559	0.06921
1.28	-2.4437	0.06821
1.28	-2.4318	0.06721
1.28	-2.4202	0.06721
1.28	-2.4089	0.06721
1.28	-2.3979	0.06721
1.28	-2.3872	0.06721
1.28	-2.3768	0.06721
1.28	-2.3665	0.06621
1.28	-2.3565	0.06621
1.28	-2.3468	0.06621
1.28	-2.3372	0.06621
1.28	-2.3279	0.06621
1.28	-2.3188	0.06621
1.28	-2.3098	0.06621
1.28	-2.301	0.06621
1.28	-2.2924	0.06621
1.28	-2.284	0.06521
1.28	-2.2757	0.06521
1.28	-2.2676	0.06521
1.28	-2.2596	0.06521
1.28	-2.2518	0.06421
1.28	-2.2441	0.06421
1.28	-2.2366	0.06421
1.28	-2.2291	0.06421
1.28	-2.2218	0.06421
1.28	-2.2147	0.06421
1.28	-2.2076	0.06421
1.28	-2.2007	0.06421
1.28	-2.1938	0.06321
1.28	-2.1871	0.06321
1.28	-2.1805	0.06321
1.28	-2.1739	0.06321
1.28	-2.1675	0.06321
1.28	-2.1612	0.06321
1.28	-2.1549	0.06321
1.28	-2.1487	0.06321
1.28	-2.1427	0.06321
1.28	-2.1367	0.06321
1.28	-2.1308	0.06321
1.28	-2.1249	0.06321
1.28	-2.1192	0.06321
1.28	-2.1135	0.06321
1.28	-2.1079	0.06321
1.28	-2.1024	0.06321
1.28	-2.0969	0.06321
1.28	-2.0915	0.06321
1.28	-2.0862	0.06321
1.28	-2.0809	0.06221
1.28	-2.0757	0.06221
1.28	-2.0706	0.06221
1.28	-2.0655	0.06221
1.28	-2.0605	0.06221
1.28	-2.0555	0.06221
1.28	-2.0506	0.06221
1.28	-2.0458	0.06221
1.28	-2.041	0.06221
1.28	-2.0362	0.06221
1.28	-2.0315	0.06221
1.28	-2.0269	0.06221
1.28	-2.0223	0.06221
1.28	-2.0177	0.06221
1.28	-2.0132	0.06221
1.28	-2.0088	0.06221
1.28	-2.0044	0.06221
1.28	-2	0.06221
1.29	-4	0.213
1.29	-3.699	0.17067
1.29	-3.5229	0.1566
1.29	-3.3979	0.13412
1.29	-3.301	0.11912
1.29	-3.2218	0.10912
1.29	-3.1549	0.10212
1.29	-3.0969	0.097116
1.29	-3.0458	0.093116
1.29	-3	0.090116
1.29	-2.9586	0.087116
1.29	-2.9208	0.084116
1.29	-2.8861	0.083116
1.29	-2.8539	0.080116
1.29	-2.8239	0.079116
1.29	-2.7959	0.078116
1.29	-2.7696	0.077116
1.29	-2.7447	0.076116
1.29	-2.7212	0.075116
1.29	-2.699	0.074116
1.29	-2.6778	0.073116
1.29	-2.6576	0.073116
1.29	-2.6383	0.072116
1.29	-2.6198	0.072116
1.29	-2.6021	0.071116
1.29	-2.585	0.070116
1.29	-2.5686	0.070116
1.29	-2.5528	0.069116
1.29	-2.5376	0.069116
1.29	-2.5229	0.069116
1.29	-2.5086	0.069116
1.29	-2.4949	0.068116
1.29	-2.4815	0.068116
1.29	-2.4685	0.068116
1.29	-2.4559	0.068116
1.29	-2.4437	0.066116
1.29	-2.4318	0.066116
1.29	-2.4202	0.066116
1.29	-2.4089	0.066116
1.29	-2.3979	0.066116
1.29	-2.3872	0.066116
1.29	-2.3768	0.065116
1.29	-2.3665	0.065116
1.29	-2.3565	0.065116
1.29	-2.3468	0.065116
1.29	-2.3372	0.065116
1.29	-2.3279	0.065116
1.29	-2.3188	0.065116
1.29	-2.3098	0.065116
1.29	-2.301	0.065116
1.29	-2.2924	0.064116
1.29	-2.284	0.064116
1.29	-2.2757	0.064116
1.29	-2.2676	0.064116
1.29	-2.2596	0.064116
1.29	-2.2518	0.063116
1.29	-2.2441	0.063116
1.29	-2.2366	0.063116
1.29	-2.2291	0.063116
1.29	-2.2218	0.063116
1.29	-2.2147	0.063116
1.29	-2.2076	0.063116
1.29	-2.2007	0.062116
1.29	-2.1938	0.062116
1.29	-2.1871	0.062116
1.29	-2.1805	0.062116
1.29	-2.1739	0.062116
1.29	-2.1675	0.062116
1.29	-2.1612	0.062116
1.29	-2.1549	0.062116
1.29	-2.1487	0.062116
1.29	-2.1427	0.062116
1.29	-2.1367	0.062116
1.29	-2.1308	0.062116
1.29	-2.1249	0.062116
1.29	-2.1192	0.062116
1.29	-2.1135	0.062116
1.29	-2.1079	0.062116
1.29	-2.1024	0.062116
1.29	-2.0969	0.062116
1.29	-2.0915	0.062116
1.29	-2.0862	0.061116
1.29	-2.0809	0.061116
1.29	-2.0757	0.061116
1.29	-2.0706	0.061116
1.29	-2.0655	0.061116
1.29	-2.0605	0.061116
1.29	-2.0555	0.061116
1.29	-2.0506	0.061116
1.29	-2.0458	0.061116
1.29	-2.041	0.061116
1.29	-2.0362	0.061116
1.29	-2.0315	0.061116
1.29	-2.0269	0.061116
1.29	-2.0223	0.061116
1.29	-2.0177	0.061116
1.29	-2.0132	0.061116
1.29	-2.0088	0.061116
1.29	-2.0044	0.061116
1.29	-2	0.061116
1.3	-4	0.21683
1.3	-3.699	0.17461
1.3	-3.5229	0.15888
1.3	-3.3979	0.13388
1.3	-3.301	0.11888
1.3	-3.2218	0.10888
1.3	-3.1549	0.10188
1.3	-3.0969	0.096877
1.3	-3.0458	0.092877
1.3	-3	0.088877
1.3	-2.9586	0.086877
1.3	-2.9208	0.083877
1.3	-2.8861	0.081877
1.3	-2.8539	0.079877
1.3	-2.8239	0.078877
1.3	-2.7959	0.077877
1.3	-2.7696	0.075877
1.3	-2.7447	0.075877
1.3	-2.7212	0.074877
1.3	-2.699	0.072877
1.3	-2.6778	0.072877
1.3	-2.6576	0.071877
1.3	-2.6383	0.071877
1.3	-2.6198	0.071877
1.3	-2.6021	0.070877
1.3	-2.585	0.069877
1.3	-2.5686	0.069877
1.3	-2.5528	0.068877
1.3	-2.5376	0.068877
1.3	-2.5229	0.068877
1.3	-2.5086	0.067877
1.3	-2.4949	0.067877
1.3	-2.4815	0.067877
1.3	-2.4685	0.067877
1.3	-2.4559	0.067877
1.3	-2.4437	0.065877
1.3	-2.4318	0.065877
1.3	-2.4202	0.065877
1.3	-2.4089	0.065877
1.3	-2.3979	0.065877
1.3	-2.3872	0.065877
1.3	-2.3768	0.064877
1.3	-2.3665	0.064877
1.3	-2.3565	0.064877
1.3	-2.3468	0.064877
1.3	-2.3372	0.064877
1.3	-2.3279	0.064877
1.3	-2.3188	0.064877
1.3	-2.3098	0.064877
1.3	-2.301	0.063877
1.3	-2.2924	0.063877
1.3	-2.284	0.063877
1.3	-2.2757	0.063877
1.3	-2.2676	0.063877
1.3	-2.2596	0.063877
1.3	-2.2518	0.062877
1.3	-2.2441	0.062877
1.3	-2.2366	0.062877
1.3	-2.2291	0.062877
1.3	-2.2218	0.062877
1.3	-2.2147	0.062877
1.3	-2.2076	0.061877
1.3	-2.2007	0.061877
1.3	-2.1938	0.061877
1.3	-2.1871	0.061877
1.3	-2.1805	0.061877
1.3	-2.1739	0.061877
1.3	-2.1675	0.061877
1.3	-2.1612	0.061877
1.3	-2.1549	0.061877
1.3	-2.1487	0.061877
1.3	-2.1427	0.061877
1.3	-2.1367	0.061877
1.3	-2.1308	0.061877
1.3	-2.1249	0.061877
1.3	-2.1192	0.061877
1.3	-2.1135	0.061877
1.3	-2.1079	0.061877
1.3	-2.1024	0.061877
1.3	-2.0969	0.060877
1.3	-2.0915	0.060877
1.3	-2.0862	0.060877
1.3	-2.0809	0.060877
1.3	-2.0757	0.060877
1.3	-2.0706	0.060877
1.3	-2.0655	0.060877
1.3	-2.0605	0.060877
1.3	-2.0555	0.060877
1.3	-2.0506	0.060877
1.3	-2.0458	0.060877
1.3	-2.041	0.060877
1.3	-2.0362	0.060877
1.3	-2.0315	0.060877
1.3	-2.0269	0.060877
1.3	-2.0223	0.060877
1.3	-2.0177	0.060877
1.3	-2.0132	0.060877
1.3	-2.0088	0.060877
1.3	-2.0044	0.060877
1.3	-2	0.060877
1.31	-4	0.22065
1.31	-3.699	0.17855
1.31	-3.5229	0.15749
1.31	-3.3979	0.13249
1.31	-3.301	0.11849
1.31	-3.2218	0.10849
1.31	-3.1549	0.10049
1.31	-3.0969	0.096487
1.31	-3.0458	0.092487
1.31	-3	0.088487
1.31	-2.9586	0.085487
1.31	-2.9208	0.083487
1.31	-2.8861	0.081487
1.31	-2.8539	0.079487
1.31	-2.8239	0.078487
1.31	-2.7959	0.077487
1.31	-2.7696	0.075487
1.31	-2.7447	0.075487
1.31	-2.7212	0.074487
1.31	-2.699	0.072487
1.31	-2.6778	0.072487
1.31	-2.6576	0.071487
1.31	-2.6383	0.071487
1.31	-2.6198	0.070487
1.31	-2.6021	0.070487
1.31	-2.585	0.069487
1.31	-2.5686	0.068487
1.31	-2.5528	0.068487
1.31	-2.5376	0.068487
1.31	-2.5229	0.068487
1.31	-2.5086	0.067487
1.31	-2.4949	0.067487
1.31	-2.4815	0.067487
1.31	-2.4685	0.067487
1.31	-2.4559	0.065487
1.31	-2.4437	0.065487
1.31	-2.4318	0.065487
1.31	-2.4202	0.065487
1.31	-2.4089	0.065487
1.31	-2.3979	0.065487
1.31	-2.3872	0.064487
1.31	-2.3768	0.064487
1.31	-2.3665	0.064487
1.31	-2.3565	0.064487
1.31	-2.3468	0.064487
1.31	-2.3372	0.064487
1.31	-2.3279	0.064487
1.31	-2.3188	0.064487
1.31	-2.3098	0.063487
1.31	-2.301	0.063487
1.31	-2.2924	0.063487
1.31	-2.284	0.063487
1.31	-2.2757	0.063487
1.31	-2.2676	0.063487
1.31	-2.2596	0.063487
1.31	-2.2518	0.062487
1.31	-2.2441	0.062487
1.31	-2.2366	0.062487
1.31	-2.2291	0.062487
1.31	-2.2218	0.062487
1.31	-2.2147	0.061487
1.31	-2.2076	0.061487
1.31	-2.2007	0.061487
1.31	-2.1938	0.061487
1.31	-2.1871	0.061487
1.31	-2.1805	0.061487
1.31	-2.1739	0.061487
1.31	-2.1675	0.061487
1.31	-2.1612	0.061487
1.31	-2.1549	0.061487
1.31	-2.1487	0.061487
1.31	-2.1427	0.061487
1.31	-2.1367	0.061487
1.31	-2.1308	0.061487
1.31	-2.1249	0.061487
1.31	-2.1192	0.061487
1.31	-2.1135	0.061487
1.31	-2.1079	0.061487
1.31	-2.1024	0.060487
1.31	-2.0969	0.060487
1.31	-2.0915	0.060487
1.31	-2.0862	0.060487
1.31	-2.0809	0.060487
1.31	-2.0757	0.060487
1.31	-2.0706	0.060487
1.31	-2.0655	0.060487
1.31	-2.0605	0.060487
1.31	-2.0555	0.060487
1.31	-2.0506	0.060487
1.31	-2.0458	0.060487
1.31	-2.041	0.060487
1.31	-2.0362	0.060487
1.31	-2.0315	0.060487
1.31	-2.0269	0.060487
1.31	-2.0223	0.060487
1.31	-2.0177	0.060487
1.31	-2.0132	0.060487
1.31	-2.0088	0.060487
1.31	-2.0044	0.060487
1.31	-2	0.060487
1.32	-4	0.22348
1.32	-3.699	0.18149
1.32	-3.5229	0.15494
1.32	-3.3979	0.13094
1.32	-3.301	0.11594
1.32	-3.2218	0.10594
1.32	-3.1549	0.09894
1.32	-3.0969	0.09394
1.32	-3.0458	0.08994
1.32	-3	0.08694
1.32	-2.9586	0.08394
1.32	-2.9208	0.08094
1.32	-2.8861	0.07994
1.32	-2.8539	0.07794
1.32	-2.8239	0.07694
1.32	-2.7959	0.07594
1.32	-2.7696	0.07394
1.32	-2.7447	0.07294
1.32	-2.7212	0.07294
1.32	-2.699	0.07094
1.32	-2.6778	0.07094
1.32	-2.6576	0.06994
1.32	-2.6383	0.06994
1.32	-2.6198	0.06894
1.32	-2.6021	0.06894
1.32	-2.585	0.06794
1.32	-2.5686	0.06694
1.32	-2.5528	0.06694
1.32	-2.5376	0.06694
1.32	-2.5229	0.06594
1.32	-2.5086	0.06594
1.32	-2.4949	0.06594
1.32	-2.4815	0.06594
1.32	-2.4685	0.06594
1.32	-2.4559	0.06494
1.32	-2.4437	0.06394
1.32	-2.4318	0.06394
1.32	-2.4202	0.06394
1.32	-2.4089	0.06394
1.32	-2.3979	0.06394
1.32	-2.3872	0.06294
1.32	-2.3768	0.06294
1.32	-2.3665	0.06294
1.32	-2.3565	0.06294
1.32	-2.3468	0.06294
1.32	-2.3372	0.06294
1.32	-2.3279	0.06294
1.32	-2.3188	0.06294
1.32	-2.3098	0.06194
1.32	-2.301	0.06194
1.32	-2.2924	0.06194
1.32	-2.284	0.06194
1.32	-2.2757	0.06194
1.32	-2.2676	0.06194
1.32	-2.2596	0.06194
1.32	-2.2518	0.06094
1.32	-2.2441	0.06094
1.32	-2.2366	0.06094
1.32	-2.2291	0.06094
1.32	-2.2218	0.05994
1.32	-2.2147	0.05994
1.32	-2.2076	0.05994
1.32	-2.2007	0.05994
1.32	-2.1938	0.05994
1.32	-2.1871	0.05994
1.32	-2.1805	0.05994
1.32	-2.1739	0.05994
1.32	-2.1675	0.05994
1.32	-2.1612	0.05994
1.32	-2.1549	0.05994
1.32	-2.1487	0.05994
1.32	-2.1427	0.05994
1.32	-2.1367	0.05994
1.32	-2.1308	0.05994
1.32	-2.1249	0.05994
1.32	-2.1192	0.05994
1.32	-2.1135	0.05994
1.32	-2.1079	0.05894
1.32	-2.1024	0.05894
1.32	-2.0969	0.05894
1.32	-2.0915	0.05894
1.32	-2.0862	0.05894
1.32	-2.0809	0.05894
1.32	-2.0757	0.05894
1.32	-2.0706	0.05894
1.32	-2.0655	0.05894
1.32	-2.0605	0.05894
1.32	-2.0555	0.05894
1.32	-2.0506	0.05894
1.32	-2.0458	0.05894
1.32	-2.041	0.05894
1.32	-2.0362	0.05894
1.32	-2.0315	0.05894
1.32	-2.0269	0.05894
1.32	-2.0223	0.05894
1.32	-2.0177	0.05894
1.32	-2.0132	0.05894
1.32	-2.0088	0.05894
1.32	-2.0044	0.05894
1.32	-2	0.05894
1.33	-4	0.2283
1.33	-3.699	0.18543
1.33	-3.5229	0.15423
1.33	-3.3979	0.12923
1.33	-3.301	0.11523
1.33	-3.2218	0.10523
1.33	-3.1549	0.098231
1.33	-3.0969	0.093231
1.33	-3.0458	0.089231
1.33	-3	0.086231
1.33	-2.9586	0.083231
1.33	-2.9208	0.080231
1.33	-2.8861	0.079231
1.33	-2.8539	0.077231
1.33	-2.8239	0.076231
1.33	-2.7959	0.075231
1.33	-2.7696	0.073231
1.33	-2.7447	0.072231
1.33	-2.7212	0.072231
1.33	-2.699	0.070231
1.33	-2.6778	0.070231
1.33	-2.6576	0.069231
1.33	-2.6383	0.069231
1.33	-2.6198	0.068231
1.33	-2.6021	0.068231
1.33	-2.585	0.067231
1.33	-2.5686	0.066231
1.33	-2.5528	0.066231
1.33	-2.5376	0.066231
1.33	-2.5229	0.065231
1.33	-2.5086	0.065231
1.33	-2.4949	0.065231
1.33	-2.4815	0.065231
1.33	-2.4685	0.064231
1.33	-2.4559	0.064231
1.33	-2.4437	0.063231
1.33	-2.4318	0.063231
1.33	-2.4202	0.063231
1.33	-2.4089	0.063231
1.33	-2.3979	0.062231
1.33	-2.3872	0.062231
1.33	-2.3768	0.062231
1.33	-2.3665	0.062231
1.33	-2.3565	0.062231
1.33	-2.3468	0.062231
1.33	-2.3372	0.062231
1.33	-2.3279	0.062231
1.33	-2.3188	0.061231
1.33	-2.3098	0.061231
1.33	-2.301	0.061231
1.33	-2.2924	0.061231
1.33	-2.284	0.061231
1.33	-2.2757	0.061231
1.33	-2.2676	0.061231
1.33	-2.2596	0.061231
1.33	-2.2518	0.060231
1.33	-2.2441	0.060231
1.33	-2.2366	0.060231
1.33	-2.2291	0.059231
1.33	-2.2218	0.059231
1.33	-2.2147	0.059231
1.33	-2.2076	0.059231
1.33	-2.2007	0.059231
1.33	-2.1938	0.059231
1.33	-2.1871	0.059231
1.33	-2.1805	0.059231
1.33	-2.1739	0.059231
1.33	-2.1675	0.059231
1.33	-2.1612	0.059231
1.33	-2.1549	0.059231
1.33	-2.1487	0.059231
1.33	-2.1427	0.059231
1.33	-2.1367	0.059231
1.33	-2.1308	0.059231
1.33	-2.1249	0.059231
1.33	-2.1192	0.058231
1.33	-2.1135	0.058231
1.33	-2.1079	0.058231
1.33	-2.1024	0.058231
1.33	-2.0969	0.058231
1.33	-2.0915	0.058231
1.33	-2.0862	0.058231
1.33	-2.0809	0.058231
1.33	-2.0757	0.058231
1.33	-2.0706	0.058231
1.33	-2.0655	0.058231
1.33	-2.0605	0.058231
1.33	-2.0555	0.058231
1.33	-2.0506	0.058231
1.33	-2.0458	0.058231
1.33	-2.041	0.058231
1.33	-2.0362	0.058231
1.33	-2.0315	0.058231
1.33	-2.0269	0.058231
1.33	-2.0223	0.058231
1.33	-2.0177	0.058231
1.33	-2.0132	0.058231
1.33	-2.0088	0.058231
1.33	-2.0044	0.058231
1.33	-2	0.058231
1.34	-4	0.23322
1.34	-3.699	0.1909
1.34	-3.5229	0.15336
1.34	-3.3979	0.12935
1.34	-3.301	0.11535
1.34	-3.2218	0.10535
1.34	-3.1549	0.098355
1.34	-3.0969	0.093355
1.34	-3.0458	0.089355
1.34	-3	0.086355
1.34	-2.9586	0.083355
1.34	-2.9208	0.080355
1.34	-2.8861	0.079355
1.34	-2.8539	0.077355
1.34	-2.8239	0.076355
1.34	-2.7959	0.075355
1.34	-2.7696	0.073355
1.34	-2.7447	0.072355
1.34	-2.7212	0.072355
1.34	-2.699	0.070355
1.34	-2.6778	0.069355
1.34	-2.6576	0.069355
1.34	-2.6383	0.069355
1.34	-2.6198	0.068355
1.34	-2.6021	0.068355
1.34	-2.585	0.066355
1.34	-2.5686	0.066355
1.34	-2.5528	0.066355
1.34	-2.5376	0.066355
1.34	-2.5229	0.065355
1.34	-2.5086	0.065355
1.34	-2.4949	0.065355
1.34	-2.4815	0.065355
1.34	-2.4685	0.064355
1.34	-2.4559	0.063355
1.34	-2.4437	0.063355
1.34	-2.4318	0.063355
1.34	-2.4202	0.063355
1.34	-2.4089	0.063355
1.34	-2.3979	0.062355
1.34	-2.3872	0.062355
1.34	-2.3768	0.062355
1.34	-2.3665	0.062355
1.34	-2.3565	0.062355
1.34	-2.3468	0.062355
1.34	-2.3372	0.062355
1.34	-2.3279	0.061355
1.34	-2.3188	0.061355
1.34	-2.3098	0.061355
1.34	-2.301	0.061355
1.34	-2.2924	0.061355
1.34	-2.284	0.061355
1.34	-2.2757	0.061355
1.34	-2.2676	0.061355
1.34	-2.2596	0.061355
1.34	-2.2518	0.060355
1.34	-2.2441	0.060355
1.34	-2.2366	0.059355
1.34	-2.2291	0.059355
1.34	-2.2218	0.059355
1.34	-2.2147	0.059355
1.34	-2.2076	0.059355
1.34	-2.2007	0.059355
1.34	-2.1938	0.059355
1.34	-2.1871	0.059355
1.34	-2.1805	0.059355
1.34	-2.1739	0.059355
1.34	-2.1675	0.059355
1.34	-2.1612	0.059355
1.34	-2.1549	0.059355
1.34	-2.1487	0.059355
1.34	-2.1427	0.059355
1.34	-2.1367	0.059355
1.34	-2.1308	0.059355
1.34	-2.1249	0.058355
1.34	-2.1192	0.058355
1.34	-2.1135	0.058355
1.34	-2.1079	0.058355
1.34	-2.1024	0.058355
1.34	-2.0969	0.058355
1.34	-2.0915	0.058355
1.34	-2.0862	0.058355
1.34	-2.0809	0.058355
1.34	-2.0757	0.058355
1.34	-2.0706	0.058355
1.34	-2.0655	0.058355
1.34	-2.0605	0.058355
1.34	-2.0555	0.058355
1.34	-2.0506	0.058355
1.34	-2.0458	0.058355
1.34	-2.041	0.058355
1.34	-2.0362	0.058355
1.34	-2.0315	0.058355
1.34	-2.0269	0.058355
1.34	-2.0223	0.058355
1.34	-2.0177	0.058355
1.34	-2.0132	0.058355
1.34	-2.0088	0.058355
1.34	-2.0044	0.058355
1.34	-2	0.058355
1.35	-4	0.23704
1.35	-3.699	0.19484
1.35	-3.5229	0.15231
1.35	-3.3979	0.12831
1.35	-3.301	0.11331
1.35	-3.2218	0.10331
1.35	-3.1549	0.09631
1.35	-3.0969	0.09231
1.35	-3.0458	0.08831
1.35	-3	0.08431
1.35	-2.9586	0.08231
1.35	-2.9208	0.07931
1.35	-2.8861	0.07831
1.35	-2.8539	0.07531
1.35	-2.8239	0.07431
1.35	-2.7959	0.07431
1.35	-2.7696	0.07231
1.35	-2.7447	0.07131
1.35	-2.7212	0.07031
1.35	-2.699	0.06931
1.35	-2.6778	0.06831
1.35	-2.6576	0.06831
1.35	-2.6383	0.06731
1.35	-2.6198	0.06731
1.35	-2.6021	0.06731
1.35	-2.585	0.06531
1.35	-2.5686	0.06531
1.35	-2.5528	0.06531
1.35	-2.5376	0.06431
1.35	-2.5229	0.06431
1.35	-2.5086	0.06431
1.35	-2.4949	0.06431
1.35	-2.4815	0.06431
1.35	-2.4685	0.06331
1.35	-2.4559	0.06331
1.35	-2.4437	0.06231
1.35	-2.4318	0.06231
1.35	-2.4202	0.06231
1.35	-2.4089	0.06131
1.35	-2.3979	0.06131
1.35	-2.3872	0.06131
1.35	-2.3768	0.06131
1.35	-2.3665	0.06131
1.35	-2.3565	0.06131
1.35	-2.3468	0.06131
1.35	-2.3372	0.06131
1.35	-2.3279	0.06031
1.35	-2.3188	0.06031
1.35	-2.3098	0.06031
1.35	-2.301	0.06031
1.35	-2.2924	0.06031
1.35	-2.284	0.06031
1.35	-2.2757	0.06031
1.35	-2.2676	0.06031
1.35	-2.2596	0.06031
1.35	-2.2518	0.05931
1.35	-2.2441	0.05931
1.35	-2.2366	0.05831
1.35	-2.2291	0.05831
1.35	-2.2218	0.05831
1.35	-2.2147	0.05831
1.35	-2.2076	0.05831
1.35	-2.2007	0.05831
1.35	-2.1938	0.05831
1.35	-2.1871	0.05831
1.35	-2.1805	0.05831
1.35	-2.1739	0.05831
1.35	-2.1675	0.05831
1.35	-2.1612	0.05831
1.35	-2.1549	0.05831
1.35	-2.1487	0.05831
1.35	-2.1427	0.05831
1.35	-2.1367	0.05831
1.35	-2.1308	0.05731
1.35	-2.1249	0.05731
1.35	-2.1192	0.05731
1.35	-2.1135	0.05731
1.35	-2.1079	0.05731
1.35	-2.1024	0.05731
1.35	-2.0969	0.05731
1.35	-2.0915	0.05731
1.35	-2.0862	0.05731
1.35	-2.0809	0.05731
1.35	-2.0757	0.05731
1.35	-2.0706	0.05731
1.35	-2.0655	0.05731
1.35	-2.0605	0.05731
1.35	-2.0555	0.05731
1.35	-2.0506	0.05731
1.35	-2.0458	0.05731
1.35	-2.041	0.05731
1.35	-2.0362	0.05731
1.35	-2.0315	0.05731
1.35	-2.0269	0.05731
1.35	-2.0223	0.05731
1.35	-2.0177	0.05731
1.35	-2.0132	0.05731
1.35	-2.0088	0.05731
1.35	-2.0044	0.05731
1.35	-2	0.05731
1.36	-4	0.24187
1.36	-3.699	0.19908
1.36	-3.5229	0.15108
1.36	-3.3979	0.12708
1.36	-3.301	0.11308
1.36	-3.2218	0.10308
1.36	-3.1549	0.09608
1.36	-3.0969	0.09108
1.36	-3.0458	0.08808
1.36	-3	0.08408
1.36	-2.9586	0.08108
1.36	-2.9208	0.07908
1.36	-2.8861	0.07708
1.36	-2.8539	0.07508
1.36	-2.8239	0.07408
1.36	-2.7959	0.07308
1.36	-2.7696	0.07208
1.36	-2.7447	0.07108
1.36	-2.7212	0.07008
1.36	-2.699	0.06908
1.36	-2.6778	0.06808
1.36	-2.6576	0.06808
1.36	-2.6383	0.06708
1.36	-2.6198	0.06708
1.36	-2.6021	0.06708
1.36	-2.585	0.06508
1.36	-2.5686	0.06508
1.36	-2.5528	0.06508
1.36	-2.5376	0.06408
1.36	-2.5229	0.06408
1.36	-2.5086	0.06408
1.36	-2.4949	0.06408
1.36	-2.4815	0.06308
1.36	-2.4685	0.06308
1.36	-2.4559	0.06208
1.36	-2.4437	0.06208
1.36	-2.4318	0.06208
1.36	-2.4202	0.06108
1.36	-2.4089	0.06108
1.36	-2.3979	0.06108
1.36	-2.3872	0.06108
1.36	-2.3768	0.06108
1.36	-2.3665	0.06108
1.36	-2.3565	0.06108
1.36	-2.3468	0.06108
1.36	-2.3372	0.06008
1.36	-2.3279	0.06008
1.36	-2.3188	0.06008
1.36	-2.3098	0.06008
1.36	-2.301	0.06008
1.36	-2.2924	0.06008
1.36	-2.284	0.06008
1.36	-2.2757	0.06008
1.36	-2.2676	0.06008
1.36	-2.2596	0.06008
1.36	-2.2518	0.05908
1.36	-2.2441	0.05808
1.36	-2.2366	0.05808
1.36	-2.2291	0.05808
1.36	-2.2218	0.05808
1.36	-2.2147	0.05808
1.36	-2.2076	0.05808
1.36	-2.2007	0.05808
1.36	-2.1938	0.05808
1.36	-2.1871	0.05808
1.36	-2.1805	0.05808
1.36	-2.1739	0.05808
1.36	-2.1675	0.05808
1.36	-2.1612	0.05808
1.36	-2.1549	0.05808
1.36	-2.1487	0.05808
1.36	-2.1427	0.05808
1.36	-2.1367	0.05708
1.36	-2.1308	0.05708
1.36	-2.1249	0.05708
1.36	-2.1192	0.05708
1.36	-2.1135	0.05708
1.36	-2.1079	0.05708
1.36	-2.1024	0.05708
1.36	-2.0969	0.05708
1.36	-2.0915	0.05708
1.36	-2.0862	0.05708
1.36	-2.0809	0.05708
1.36	-2.0757	0.05708
1.36	-2.0706	0.05708
1.36	-2.0655	0.05708
1.36	-2.0605	0.05708
1.36	-2.0555	0.05708
1.36	-2.0506	0.05708
1.36	-2.0458	0.05708
1.36	-2.041	0.05708
1.36	-2.0362	0.05708
1.36	-2.0315	0.05708
1.36	-2.0269	0.05708
1.36	-2.0223	0.05708
1.36	-2.0177	0.05708
1.36	-2.0132	0.05708
1.36	-2.0088	0.05708
1.36	-2.0044	0.05708
1.36	-2	0.05608
1.37	-4	0.24578
1.37	-3.699	0.19766
1.37	-3.5229	0.14966
1.37	-3.3979	0.12566
1.37	-3.301	0.11166
1.37	-3.2218	0.10166
1.37	-3.1549	0.09466
1.37	-3.0969	0.08966
1.37	-3.0458	0.08566
1.37	-3	0.08266
1.37	-2.9586	0.07966
1.37	-2.9208	0.07766
1.37	-2.8861	0.07566
1.37	-2.8539	0.07366
1.37	-2.8239	0.07266
1.37	-2.7959	0.07166
1.37	-2.7696	0.07066
1.37	-2.7447	0.06966
1.37	-2.7212	0.06866
1.37	-2.699	0.06766
1.37	-2.6778	0.06666
1.37	-2.6576	0.06666
1.37	-2.6383	0.06566
1.37	-2.6198	0.06566
1.37	-2.6021	0.06566
1.37	-2.585	0.06366
1.37	-2.5686	0.06366
1.37	-2.5528	0.06366
1.37	-2.5376	0.06266
1.37	-2.5229	0.06266
1.37	-2.5086	0.06266
1.37	-2.4949	0.06266
1.37	-2.4815	0.06166
1.37	-2.4685	0.06166
1.37	-2.4559	0.06166
1.37	-2.4437	0.06066
1.37	-2.4318	0.06066
1.37	-2.4202	0.05966
1.37	-2.4089	0.05966
1.37	-2.3979	0.05966
1.37	-2.3872	0.05966
1.37	-2.3768	0.05966
1.37	-2.3665	0.05966
1.37	-2.3565	0.05966
1.37	-2.3468	0.05966
1.37	-2.3372	0.05866
1.37	-2.3279	0.05866
1.37	-2.3188	0.05866
1.37	-2.3098	0.05866
1.37	-2.301	0.05866
1.37	-2.2924	0.05866
1.37	-2.284	0.05866
1.37	-2.2757	0.05866
1.37	-2.2676	0.05866
1.37	-2.2596	0.05866
1.37	-2.2518	0.05666
1.37	-2.2441	0.05666
1.37	-2.2366	0.05666
1.37	-2.2291	0.05666
1.37	-2.2218	0.05666
1.37	-2.2147	0.05666
1.37	-2.2076	0.05666
1.37	-2.2007	0.05666
1.37	-2.1938	0.05666
1.37	-2.1871	0.05666
1.37	-2.1805	0.05666
1.37	-2.1739	0.05666
1.37	-2.1675	0.05666
1.37	-2.1612	0.05666
1.37	-2.1549	0.05666
1.37	-2.1487	0.05666
1.37	-2.1427	0.05566
1.37	-2.1367	0.05566
1.37	-2.1308	0.05566
1.37	-2.1249	0.05566
1.37	-2.1192	0.05566
1.37	-2.1135	0.05566
1.37	-2.1079	0.05566
1.37	-2.1024	0.05566
1.37	-2.0969	0.05566
1.37	-2.0915	0.05566
1.37	-2.0862	0.05566
1.37	-2.0809	0.05566
1.37	-2.0757	0.05566
1.37	-2.0706	0.05566
1.37	-2.0655	0.05566
1.37	-2.0605	0.05566
1.37	-2.0555	0.05566
1.37	-2.0506	0.05566
1.37	-2.0458	0.05566
1.37	-2.041	0.05566
1.37	-2.0362	0.05566
1.37	-2.0315	0.05566
1.37	-2.0269	0.05566
1.37	-2.0223	0.05566
1.37	-2.0177	0.05566
1.37	-2.0132	0.05566
1.37	-2.0088	0.05566
1.37	-2.0044	0.05466
1.37	-2	0.05466
1.38	-4	0.25061
1.38	-3.699	0.19605
1.38	-3.5229	0.14805
1.38	-3.3979	0.12405
1.38	-3.301	0.11005
1.38	-3.2218	0.10005
1.38	-3.1549	0.09405
1.38	-3.0969	0.08905
1.38	-3.0458	0.08505
1.38	-3	0.08205
1.38	-2.9586	0.07905
1.38	-2.9208	0.07605
1.38	-2.8861	0.07505
1.38	-2.8539	0.07305
1.38	-2.8239	0.07205
1.38	-2.7959	0.07105
1.38	-2.7696	0.06905
1.38	-2.7447	0.06905
1.38	-2.7212	0.06805
1.38	-2.699	0.06705
1.38	-2.6778	0.06605
1.38	-2.6576	0.06605
1.38	-2.6383	0.06505
1.38	-2.6198	0.06505
1.38	-2.6021	0.06405
1.38	-2.585	0.06305
1.38	-2.5686	0.06305
1.38	-2.5528	0.06205
1.38	-2.5376	0.06205
1.38	-2.5229	0.06205
1.38	-2.5086	0.06205
1.38	-2.4949	0.06105
1.38	-2.4815	0.06105
1.38	-2.4685	0.06105
1.38	-2.4559	0.06105
1.38	-2.4437	0.06005
1.38	-2.4318	0.06005
1.38	-2.4202	0.05905
1.38	-2.4089	0.05905
1.38	-2.3979	0.05905
1.38	-2.3872	0.05905
1.38	-2.3768	0.05905
1.38	-2.3665	0.05905
1.38	-2.3565	0.05905
1.38	-2.3468	0.05805
1.38	-2.3372	0.05805
1.38	-2.3279	0.05805
1.38	-2.3188	0.05805
1.38	-2.3098	0.05805
1.38	-2.301	0.05805
1.38	-2.2924	0.05805
1.38	-2.284	0.05805
1.38	-2.2757	0.05805
1.38	-2.2676	0.05805
1.38	-2.2596	0.05705
1.38	-2.2518	0.05605
1.38	-2.2441	0.05605
1.38	-2.2366	0.05605
1.38	-2.2291	0.05605
1.38	-2.2218	0.05605
1.38	-2.2147	0.05605
1.38	-2.2076	0.05605
1.38	-2.2007	0.05605
1.38	-2.1938	0.05605
1.38	-2.1871	0.05605
1.38	-2.1805	0.05605
1.38	-2.1739	0.05605
1.38	-2.1675	0.05605
1.38	-2.1612	0.05605
1.38	-2.1549	0.05605
1.38	-2.1487	0.05505
1.38	-2.1427	0.05505
1.38	-2.1367	0.05505
1.38	-2.1308	0.05505
1.38	-2.1249	0.05505
1.38	-2.1192	0.05505
1.38	-2.1135	0.05505
1.38	-2.1079	0.05505
1.38	-2.1024	0.05505
1.38	-2.0969	0.05505
1.38	-2.0915	0.05505
1.38	-2.0862	0.05505
1.38	-2.0809	0.05505
1.38	-2.0757	0.05505
1.38	-2.0706	0.05505
1.38	-2.0655	0.05505
1.38	-2.0605	0.05505
1.38	-2.0555	0.05505
1.38	-2.0506	0.05505
1.38	-2.0458	0.05505
1.38	-2.041	0.05505
1.38	-2.0362	0.05505
1.38	-2.0315	0.05505
1.38	-2.0269	0.05505
1.38	-2.0223	0.05505
1.38	-2.0177	0.05505
1.38	-2.0132	0.05405
1.38	-2.0088	0.05405
1.38	-2.0044	0.05405
1.38	-2	0.05405
1.39	-4	0.25644
1.39	-3.699	0.19524
1.39	-3.5229	0.14724
1.39	-3.3979	0.12424
1.39	-3.301	0.11024
1.39	-3.2218	0.10024
1.39	-3.1549	0.09324
1.39	-3.0969	0.08924
1.39	-3.0458	0.08524
1.39	-3	0.08224
1.39	-2.9586	0.07924
1.39	-2.9208	0.07624
1.39	-2.8861	0.07524
1.39	-2.8539	0.07324
1.39	-2.8239	0.07224
1.39	-2.7959	0.07124
1.39	-2.7696	0.06924
1.39	-2.7447	0.06924
1.39	-2.7212	0.06824
1.39	-2.699	0.06624
1.39	-2.6778	0.06624
1.39	-2.6576	0.06524
1.39	-2.6383	0.06524
1.39	-2.6198	0.06524
1.39	-2.6021	0.06424
1.39	-2.585	0.06324
1.39	-2.5686	0.06324
1.39	-2.5528	0.06224
1.39	-2.5376	0.06224
1.39	-2.5229	0.06224
1.39	-2.5086	0.06224
1.39	-2.4949	0.06124
1.39	-2.4815	0.06124
1.39	-2.4685	0.06124
1.39	-2.4559	0.06124
1.39	-2.4437	0.06024
1.39	-2.4318	0.05924
1.39	-2.4202	0.05924
1.39	-2.4089	0.05924
1.39	-2.3979	0.05924
1.39	-2.3872	0.05924
1.39	-2.3768	0.05924
1.39	-2.3665	0.05924
1.39	-2.3565	0.05824
1.39	-2.3468	0.05824
1.39	-2.3372	0.05824
1.39	-2.3279	0.05824
1.39	-2.3188	0.05824
1.39	-2.3098	0.05824
1.39	-2.301	0.05824
1.39	-2.2924	0.05824
1.39	-2.284	0.05824
1.39	-2.2757	0.05824
1.39	-2.2676	0.05724
1.39	-2.2596	0.05724
1.39	-2.2518	0.05624
1.39	-2.2441	0.05624
1.39	-2.2366	0.05624
1.39	-2.2291	0.05624
1.39	-2.2218	0.05624
1.39	-2.2147	0.05624
1.39	-2.2076	0.05624
1.39	-2.2007	0.05624
1.39	-2.1938	0.05624
1.39	-2.1871	0.05624
1.39	-2.1805	0.05624
1.39	-2.1739	0.05624
1.39	-2.1675	0.05624
1.39	-2.1612	0.05524
1.39	-2.1549	0.05524
1.39	-2.1487	0.05524
1.39	-2.1427	0.05524
1.39	-2.1367	0.05524
1.39	-2.1308	0.05524
1.39	-2.1249	0.05524
1.39	-2.1192	0.05524
1.39	-2.1135	0.05524
1.39	-2.1079	0.05524
1.39	-2.1024	0.05524
1.39	-2.0969	0.05524
1.39	-2.0915	0.05524
1.39	-2.0862	0.05524
1.39	-2.0809	0.05524
1.39	-2.0757	0.05524
1.39	-2.0706	0.05524
1.39	-2.0655	0.05524
1.39	-2.0605	0.05524
1.39	-2.0555	0.05524
1.39	-2.0506	0.05524
1.39	-2.0458	0.05524
1.39	-2.041	0.05524
1.39	-2.0362	0.05524
1.39	-2.0315	0.05524
1.39	-2.0269	0.05524
1.39	-2.0223	0.05424
1.39	-2.0177	0.05424
1.39	-2.0132	0.05424
1.39	-2.0088	0.05424
1.39	-2.0044	0.05424
1.39	-2	0.05424
1.4	-4	0.26135
1.4	-3.699	0.19323
1.4	-3.5229	0.14623
1.4	-3.3979	0.12323
1.4	-3.301	0.10923
1.4	-3.2218	0.09923
1.4	-3.1549	0.09223
1.4	-3.0969	0.08823
1.4	-3.0458	0.08423
1.4	-3	0.08123
1.4	-2.9586	0.07823
1.4	-2.9208	0.07523
1.4	-2.8861	0.07423
1.4	-2.8539	0.07223
1.4	-2.8239	0.07123
1.4	-2.7959	0.07023
1.4	-2.7696	0.06823
1.4	-2.7447	0.06723
1.4	-2.7212	0.06723
1.4	-2.699	0.06523
1.4	-2.6778	0.06523
1.4	-2.6576	0.06423
1.4	-2.6383	0.06423
1.4	-2.6198	0.06423
1.4	-2.6021	0.06323
1.4	-2.585	0.06223
1.4	-2.5686	0.06223
1.4	-2.5528	0.06123
1.4	-2.5376	0.06123
1.4	-2.5229	0.06123
1.4	-2.5086	0.06123
1.4	-2.4949	0.06023
1.4	-2.4815	0.06023
1.4	-2.4685	0.06023
1.4	-2.4559	0.06023
1.4	-2.4437	0.05923
1.4	-2.4318	0.05823
1.4	-2.4202	0.05823
1.4	-2.4089	0.05823
1.4	-2.3979	0.05823
1.4	-2.3872	0.05823
1.4	-2.3768	0.05823
1.4	-2.3665	0.05823
1.4	-2.3565	0.05723
1.4	-2.3468	0.05723
1.4	-2.3372	0.05723
1.4	-2.3279	0.05723
1.4	-2.3188	0.05723
1.4	-2.3098	0.05723
1.4	-2.301	0.05723
1.4	-2.2924	0.05723
1.4	-2.284	0.05723
1.4	-2.2757	0.05723
1.4	-2.2676	0.05623
1.4	-2.2596	0.05623
1.4	-2.2518	0.05523
1.4	-2.2441	0.05523
1.4	-2.2366	0.05523
1.4	-2.2291	0.05523
1.4	-2.2218	0.05523
1.4	-2.2147	0.05523
1.4	-2.2076	0.05523
1.4	-2.2007	0.05523
1.4	-2.1938	0.05523
1.4	-2.1871	0.05523
1.4	-2.1805	0.05523
1.4	-2.1739	0.05523
1.4	-2.1675	0.05523
1.4	-2.1612	0.05423
1.4	-2.1549	0.05423
1.4	-2.1487	0.05423
1.4	-2.1427	0.05423
1.4	-2.1367	0.05423
1.4	-2.1308	0.05423
1.4	-2.1249	0.05423
1.4	-2.1192	0.05423
1.4	-2.1135	0.05423
1.4	-2.1079	0.05423
1.4	-2.1024	0.05423
1.4	-2.0969	0.05423
1.4	-2.0915	0.05423
1.4	-2.0862	0.05423
1.4	-2.0809	0.05423
1.4	-2.0757	0.05423
1.4	-2.0706	0.05423
1.4	-2.0655	0.05423
1.4	-2.0605	0.05423
1.4	-2.0555	0.05423
1.4	-2.0506	0.05423
1.4	-2.0458	0.05423
1.4	-2.041	0.05423
1.4	-2.0362	0.05423
1.4	-2.0315	0.05423
1.4	-2.0269	0.05323
1.4	-2.0223	0.05323
1.4	-2.0177	0.05323
1.4	-2.0132	0.05323
1.4	-2.0088	0.05323
1.4	-2.0044	0.05323
1.4	-2	0.05323
1.41	-4	0.26817
1.41	-3.699	0.19199
1.41	-3.5229	0.14499
1.41	-3.3979	0.12199
1.41	-3.301	0.10799
1.41	-3.2218	0.09899
1.41	-3.1549	0.09199
1.41	-3.0969	0.08699
1.41	-3.0458	0.08399
1.41	-3	0.07999
1.41	-2.9586	0.07699
1.41	-2.9208	0.07499
1.41	-2.8861	0.07399
1.41	-2.8539	0.07199
1.41	-2.8239	0.07099
1.41	-2.7959	0.06999
1.41	-2.7696	0.06799
1.41	-2.7447	0.06699
1.41	-2.7212	0.06699
1.41	-2.699	0.06499
1.41	-2.6778	0.06499
1.41	-2.6576	0.06399
1.41	-2.6383	0.06399
1.41	-2.6198	0.06299
1.41	-2.6021	0.06299
1.41	-2.585	0.06199
1.41	-2.5686	0.06099
1.41	-2.5528	0.06099
1.41	-2.5376	0.06099
1.41	-2.5229	0.06099
1.41	-2.5086	0.05999
1.41	-2.4949	0.05999
1.41	-2.4815	0.05999
1.41	-2.4685	0.05999
1.41	-2.4559	0.05999
1.41	-2.4437	0.05799
1.41	-2.4318	0.05799
1.41	-2.4202	0.05799
1.41	-2.4089	0.05799
1.41	-2.3979	0.05799
1.41	-2.3872	0.05799
1.41	-2.3768	0.05799
1.41	-2.3665	0.05699
1.41	-2.3565	0.05699
1.41	-2.3468	0.05699
1.41	-2.3372	0.05699
1.41	-2.3279	0.05699
1.41	-2.3188	0.05699
1.41	-2.3098	0.05699
1.41	-2.301	0.05699
1.41	-2.2924	0.05699
1.41	-2.284	0.05699
1.41	-2.2757	0.05599
1.41	-2.2676	0.05599
1.41	-2.2596	0.05599
1.41	-2.2518	0.05499
1.41	-2.2441	0.05499
1.41	-2.2366	0.05499
1.41	-2.2291	0.05499
1.41	-2.2218	0.05499
1.41	-2.2147	0.05499
1.41	-2.2076	0.05499
1.41	-2.2007	0.05499
1.41	-2.1938	0.05499
1.41	-2.1871	0.05499
1.41	-2.1805	0.05499
1.41	-2.1739	0.05499
1.41	-2.1675	0.05399
1.41	-2.1612	0.05399
1.41	-2.1549	0.05399
1.41	-2.1487	0.05399
1.41	-2.1427	0.05399
1.41	-2.1367	0.05399
1.41	-2.1308	0.05399
1.41	-2.1249	0.05399
1.41	-2.1192	0.05399
1.41	-2.1135	0.05399
1.41	-2.1079	0.05399
1.41	-2.1024	0.05399
1.41	-2.0969	0.05399
1.41	-2.0915	0.05399
1.41	-2.0862	0.05399
1.41	-2.0809	0.05399
1.41	-2.0757	0.05399
1.41	-2.0706	0.05399
1.41	-2.0655	0.05399
1.41	-2.0605	0.05399
1.41	-2.0555	0.05399
1.41	-2.0506	0.05399
1.41	-2.0458	0.05399
1.41	-2.041	0.05399
1.41	-2.0362	0.05299
1.41	-2.0315	0.05299
1.41	-2.0269	0.05299
1.41	-2.0223	0.05299
1.41	-2.0177	0.05299
1.41	-2.0132	0.05299
1.41	-2.0088	0.05299
1.41	-2.0044	0.05299
1.41	-2	0.05299
1.42	-4	0.27409
1.42	-3.699	0.19154
1.42	-3.5229	0.14454
1.42	-3.3979	0.12154
1.42	-3.301	0.10754
1.42	-3.2218	0.09754
1.42	-3.1549	0.09154
1.42	-3.0969	0.08654
1.42	-3.0458	0.08254
1.42	-3	0.07954
1.42	-2.9586	0.07654
1.42	-2.9208	0.07454
1.42	-2.8861	0.07354
1.42	-2.8539	0.07054
1.42	-2.8239	0.07054
1.42	-2.7959	0.06954
1.42	-2.7696	0.06754
1.42	-2.7447	0.06654
1.42	-2.7212	0.06654
1.42	-2.699	0.06454
1.42	-2.6778	0.06454
1.42	-2.6576	0.06354
1.42	-2.6383	0.06354
1.42	-2.6198	0.06254
1.42	-2.6021	0.06254
1.42	-2.585	0.06154
1.42	-2.5686	0.06054
1.42	-2.5528	0.06054
1.42	-2.5376	0.06054
1.42	-2.5229	0.06054
1.42	-2.5086	0.05954
1.42	-2.4949	0.05954
1.42	-2.4815	0.05954
1.42	-2.4685	0.05954
1.42	-2.4559	0.05954
1.42	-2.4437	0.05754
1.42	-2.4318	0.05754
1.42	-2.4202	0.05754
1.42	-2.4089	0.05754
1.42	-2.3979	0.05754
1.42	-2.3872	0.05754
1.42	-2.3768	0.05754
1.42	-2.3665	0.05654
1.42	-2.3565	0.05654
1.42	-2.3468	0.05654
1.42	-2.3372	0.05654
1.42	-2.3279	0.05654
1.42	-2.3188	0.05654
1.42	-2.3098	0.05654
1.42	-2.301	0.05654
1.42	-2.2924	0.05654
1.42	-2.284	0.05554
1.42	-2.2757	0.05554
1.42	-2.2676	0.05554
1.42	-2.2596	0.05554
1.42	-2.2518	0.05454
1.42	-2.2441	0.05454
1.42	-2.2366	0.05454
1.42	-2.2291	0.05454
1.42	-2.2218	0.05454
1.42	-2.2147	0.05454
1.42	-2.2076	0.05454
1.42	-2.2007	0.05454
1.42	-2.1938	0.05454
1.42	-2.1871	0.05454
1.42	-2.1805	0.05454
1.42	-2.1739	0.05354
1.42	-2.1675	0.05354
1.42	-2.1612	0.05354
1.42	-2.1549	0.05354
1.42	-2.1487	0.05354
1.42	-2.1427	0.05354
1.42	-2.1367	0.05354
1.42	-2.1308	0.05354
1.42	-2.1249	0.05354
1.42	-2.1192	0.05354
1.42	-2.1135	0.05354
1.42	-2.1079	0.05354
1.42	-2.1024	0.05354
1.42	-2.0969	0.05354
1.42	-2.0915	0.05354
1.42	-2.0862	0.05354
1.42	-2.0809	0.05354
1.42	-2.0757	0.05354
1.42	-2.0706	0.05354
1.42	-2.0655	0.05354
1.42	-2.0605	0.05354
1.42	-2.0555	0.05354
1.42	-2.0506	0.05354
1.42	-2.0458	0.05354
1.42	-2.041	0.05254
1.42	-2.0362	0.05254
1.42	-2.0315	0.05254
1.42	-2.0269	0.05254
1.42	-2.0223	0.05254
1.42	-2.0177	0.05254
1.42	-2.0132	0.05254
1.42	-2.0088	0.05254
1.42	-2.0044	0.05254
1.42	-2	0.05254
1.43	-4	0.27991
1.43	-3.699	0.18986
1.43	-3.5229	0.14386
1.43	-3.3979	0.11986
1.43	-3.301	0.10686
1.43	-3.2218	0.09686
1.43	-3.1549	0.08986
1.43	-3.0969	0.08586
1.43	-3.0458	0.08186
1.43	-3	0.07886
1.43	-2.9586	0.07586
1.43	-2.9208	0.07386
1.43	-2.8861	0.07186
1.43	-2.8539	0.06986
1.43	-2.8239	0.06886
1.43	-2.7959	0.06886
1.43	-2.7696	0.06686
1.43	-2.7447	0.06586
1.43	-2.7212	0.06586
1.43	-2.699	0.06386
1.43	-2.6778	0.06286
1.43	-2.6576	0.06286
1.43	-2.6383	0.06286
1.43	-2.6198	0.06186
1.43	-2.6021	0.06186
1.43	-2.585	0.06086
1.43	-2.5686	0.05986
1.43	-2.5528	0.05986
1.43	-2.5376	0.05986
1.43	-2.5229	0.05986
1.43	-2.5086	0.05886
1.43	-2.4949	0.05886
1.43	-2.4815	0.05886
1.43	-2.4685	0.05886
1.43	-2.4559	0.05786
1.43	-2.4437	0.05686
1.43	-2.4318	0.05686
1.43	-2.4202	0.05686
1.43	-2.4089	0.05686
1.43	-2.3979	0.05686
1.43	-2.3872	0.05686
1.43	-2.3768	0.05586
1.43	-2.3665	0.05586
1.43	-2.3565	0.05586
1.43	-2.3468	0.05586
1.43	-2.3372	0.05586
1.43	-2.3279	0.05586
1.43	-2.3188	0.05586
1.43	-2.3098	0.05586
1.43	-2.301	0.05586
1.43	-2.2924	0.05586
1.43	-2.284	0.05486
1.43	-2.2757	0.05486
1.43	-2.2676	0.05486
1.43	-2.2596	0.05486
1.43	-2.2518	0.05386
1.43	-2.2441	0.05386
1.43	-2.2366	0.05386
1.43	-2.2291	0.05386
1.43	-2.2218	0.05386
1.43	-2.2147	0.05386
1.43	-2.2076	0.05386
1.43	-2.2007	0.05386
1.43	-2.1938	0.05386
1.43	-2.1871	0.05386
1.43	-2.1805	0.05286
1.43	-2.1739	0.05286
1.43	-2.1675	0.05286
1.43	-2.1612	0.05286
1.43	-2.1549	0.05286
1.43	-2.1487	0.05286
1.43	-2.1427	0.05286
1.43	-2.1367	0.05286
1.43	-2.1308	0.05286
1.43	-2.1249	0.05286
1.43	-2.1192	0.05286
1.43	-2.1135	0.05286
1.43	-2.1079	0.05286
1.43	-2.1024	0.05286
1.43	-2.0969	0.05286
1.43	-2.0915	0.05286
1.43	-2.0862	0.05286
1.43	-2.0809	0.05286
1.43	-2.0757	0.05286
1.43	-2.0706	0.05286
1.43	-2.0655	0.05286
1.43	-2.0605	0.05286
1.43	-2.0555	0.05286
1.43	-2.0506	0.05186
1.43	-2.0458	0.05186
1.43	-2.041	0.05186
1.43	-2.0362	0.05186
1.43	-2.0315	0.05186
1.43	-2.0269	0.05186
1.43	-2.0223	0.05186
1.43	-2.0177	0.05186
1.43	-2.0132	0.05186
1.43	-2.0088	0.05186
1.43	-2.0044	0.05186
1.43	-2	0.05186
1.44	-4	0.28683
1.44	-3.699	0.18894
1.44	-3.5229	0.14294
1.44	-3.3979	0.11994
1.44	-3.301	0.10594
1.44	-3.2218	0.09694
1.44	-3.1549	0.08994
1.44	-3.0969	0.08594
1.44	-3.0458	0.08194
1.44	-3	0.07894
1.44	-2.9586	0.07594
1.44	-2.9208	0.07394
1.44	-2.8861	0.07194
1.44	-2.8539	0.06994
1.44	-2.8239	0.06894
1.44	-2.7959	0.06794
1.44	-2.7696	0.06694
1.44	-2.7447	0.06594
1.44	-2.7212	0.06494
1.44	-2.699	0.06394
1.44	-2.6778	0.06294
1.44	-2.6576	0.06294
1.44	-2.6383	0.06294
1.44	-2.6198	0.06194
1.44	-2.6021	0.06194
1.44	-2.585	0.06094
1.44	-2.5686	0.05994
1.44	-2.5528	0.05994
1.44	-2.5376	0.05994
1.44	-2.5229	0.05894
1.44	-2.5086	0.05894
1.44	-2.4949	0.05894
1.44	-2.4815	0.05894
1.44	-2.4685	0.05894
1.44	-2.4559	0.05794
1.44	-2.4437	0.05694
1.44	-2.4318	0.05694
1.44	-2.4202	0.05694
1.44	-2.4089	0.05694
1.44	-2.3979	0.05694
1.44	-2.3872	0.05694
1.44	-2.3768	0.05594
1.44	-2.3665	0.05594
1.44	-2.3565	0.05594
1.44	-2.3468	0.05594
1.44	-2.3372	0.05594
1.44	-2.3279	0.05594
1.44	-2.3188	0.05594
1.44	-2.3098	0.05594
1.44	-2.301	0.05594
1.44	-2.2924	0.05494
1.44	-2.284	0.05494
1.44	-2.2757	0.05494
1.44	-2.2676	0.05494
1.44	-2.2596	0.05494
1.44	-2.2518	0.05394
1.44	-2.2441	0.05394
1.44	-2.2366	0.05394
1.44	-2.2291	0.05394
1.44	-2.2218	0.05394
1.44	-2.2147	0.05394
1.44	-2.2076	0.05394
1.44	-2.2007	0.05394
1.44	-2.1938	0.05394
1.44	-2.1871	0.05294
1.44	-2.1805	0.05294
1.44	-2.1739	0.05294
1.44	-2.1675	0.05294
1.44	-2.1612	0.05294
1.44	-2.1549	0.05294
1.44	-2.1487	0.05294
1.44	-2.1427	0.05294
1.44	-2.1367	0.05294
1.44	-2.1308	0.05294
1.44	-2.1249	0.05294
1.44	-2.1192	0.05294
1.44	-2.1135	0.05294
1.44	-2.1079	0.05294
1.44	-2.1024	0.05294
1.44	-2.0969	0.05294
1.44	-2.0915	0.05294
1.44	-2.0862	0.05294
1.44	-2.0809	0.05294
1.44	-2.0757	0.05294
1.44	-2.0706	0.05294
1.44	-2.0655	0.05294
1.44	-2.0605	0.05294
1.44	-2.0555	0.05194
1.44	-2.0506	0.05194
1.44	-2.0458	0.05194
1.44	-2.041	0.05194
1.44	-2.0362	0.05194
1.44	-2.0315	0.05194
1.44	-2.0269	0.05194
1.44	-2.0223	0.05194
1.44	-2.0177	0.05194
1.44	-2.0132	0.05194
1.44	-2.0088	0.05194
1.44	-2.0044	0.05194
1.44	-2	0.05194
1.45	-4	0.29265
1.45	-3.699	0.18777
1.45	-3.5229	0.14177
1.45	-3.3979	0.11877
1.45	-3.301	0.10477
1.45	-3.2218	0.09577
1.45	-3.1549	0.08877
1.45	-3.0969	0.08477
1.45	-3.0458	0.08077
1.45	-3	0.07777
1.45	-2.9586	0.07477
1.45	-2.9208	0.07177
1.45	-2.8861	0.07077
1.45	-2.8539	0.06877
1.45	-2.8239	0.06777
1.45	-2.7959	0.06677
1.45	-2.7696	0.06577
1.45	-2.7447	0.06477
1.45	-2.7212	0.06377
1.45	-2.699	0.06277
1.45	-2.6778	0.06177
1.45	-2.6576	0.06177
1.45	-2.6383	0.06077
1.45	-2.6198	0.06077
1.45	-2.6021	0.06077
1.45	-2.585	0.05877
1.45	-2.5686	0.05877
1.45	-2.5528	0.05877
1.45	-2.5376	0.05877
1.45	-2.5229	0.05777
1.45	-2.5086	0.05777
1.45	-2.4949	0.05777
1.45	-2.4815	0.05777
1.45	-2.4685	0.05777
1.45	-2.4559	0.05677
1.45	-2.4437	0.05577
1.45	-2.4318	0.05577
1.45	-2.4202	0.05577
1.45	-2.4089	0.05577
1.45	-2.3979	0.05577
1.45	-2.3872	0.05477
1.45	-2.3768	0.05477
1.45	-2.3665	0.05477
1.45	-2.3565	0.05477
1.45	-2.3468	0.05477
1.45	-2.3372	0.05477
1.45	-2.3279	0.05477
1.45	-2.3188	0.05477
1.45	-2.3098	0.05477
1.45	-2.301	0.05377
1.45	-2.2924	0.05377
1.45	-2.284	0.05377
1.45	-2.2757	0.05377
1.45	-2.2676	0.05377
1.45	-2.2596	0.05377
1.45	-2.2518	0.05277
1.45	-2.2441	0.05277
1.45	-2.2366	0.05277
1.45	-2.2291	0.05277
1.45	-2.2218	0.05277
1.45	-2.2147	0.05277
1.45	-2.2076	0.05277
1.45	-2.2007	0.05277
1.45	-2.1938	0.05177
1.45	-2.1871	0.05177
1.45	-2.1805	0.05177
1.45	-2.1739	0.05177
1.45	-2.1675	0.05177
1.45	-2.1612	0.05177
1.45	-2.1549	0.05177
1.45	-2.1487	0.05177
1.45	-2.1427	0.05177
1.45	-2.1367	0.05177
1.45	-2.1308	0.05177
1.45	-2.1249	0.05177
1.45	-2.1192	0.05177
1.45	-2.1135	0.05177
1.45	-2.1079	0.05177
1.45	-2.1024	0.05177
1.45	-2.0969	0.05177
1.45	-2.0915	0.05177
1.45	-2.0862	0.05177
1.45	-2.0809	0.05177
1.45	-2.0757	0.05177
1.45	-2.0706	0.05177
1.45	-2.0655	0.05177
1.45	-2.0605	0.05077
1.45	-2.0555	0.05077
1.45	-2.0506	0.05077
1.45	-2.0458	0.05077
1.45	-2.041	0.05077
1.45	-2.0362	0.05077
1.45	-2.0315	0.05077
1.45	-2.0269	0.05077
1.45	-2.0223	0.05077
1.45	-2.0177	0.05077
1.45	-2.0132	0.05077
1.45	-2.0088	0.05077
1.45	-2.0044	0.05077
1.45	-2	0.05077
1.46	-4	0.30057
1.46	-3.699	0.18735
1.46	-3.5229	0.14135
1.46	-3.3979	0.11835
1.46	-3.301	0.10535
1.46	-3.2218	0.09535
1.46	-3.1549	0.08935
1.46	-3.0969	0.08435
1.46	-3.0458	0.08135
1.46	-3	0.07835
1.46	-2.9586	0.07535
1.46	-2.9208	0.07235
1.46	-2.8861	0.07135
1.46	-2.8539	0.06935
1.46	-2.8239	0.06835
1.46	-2.7959	0.06735
1.46	-2.7696	0.06535
1.46	-2.7447	0.06535
1.46	-2.7212	0.06435
1.46	-2.699	0.06335
1.46	-2.6778	0.06235
1.46	-2.6576	0.06235
1.46	-2.6383	0.06135
1.46	-2.6198	0.06135
1.46	-2.6021	0.06135
1.46	-2.585	0.05935
1.46	-2.5686	0.05935
1.46	-2.5528	0.05935
1.46	-2.5376	0.05935
1.46	-2.5229	0.05835
1.46	-2.5086	0.05835
1.46	-2.4949	0.05835
1.46	-2.4815	0.05835
1.46	-2.4685	0.05735
1.46	-2.4559	0.05635
1.46	-2.4437	0.05635
1.46	-2.4318	0.05635
1.46	-2.4202	0.05635
1.46	-2.4089	0.05635
1.46	-2.3979	0.05635
1.46	-2.3872	0.05535
1.46	-2.3768	0.05535
1.46	-2.3665	0.05535
1.46	-2.3565	0.05535
1.46	-2.3468	0.05535
1.46	-2.3372	0.05535
1.46	-2.3279	0.05535
1.46	-2.3188	0.05535
1.46	-2.3098	0.05535
1.46	-2.301	0.05435
1.46	-2.2924	0.05435
1.46	-2.284	0.05435
1.46	-2.2757	0.05435
1.46	-2.2676	0.05435
1.46	-2.2596	0.05435
1.46	-2.2518	0.05335
1.46	-2.2441	0.05335
1.46	-2.2366	0.05335
1.46	-2.2291	0.05335
1.46	-2.2218	0.05335
1.46	-2.2147	0.05335
1.46	-2.2076	0.05335
1.46	-2.2007	0.05235
1.46	-2.1938	0.05235
1.46	-2.1871	0.05235
1.46	-2.1805	0.05235
1.46	-2.1739	0.05235
1.46	-2.1675	0.05235
1.46	-2.1612	0.05235
1.46	-2.1549	0.05235
1.46	-2.1487	0.05235
1.46	-2.1427	0.05235
1.46	-2.1367	0.05235
1.46	-2.1308	0.05235
1.46	-2.1249	0.05235
1.46	-2.1192	0.05235
1.46	-2.1135	0.05235
1.46	-2.1079	0.05235
1.46	-2.1024	0.05235
1.46	-2.0969	0.05235
1.46	-2.0915	0.05235
1.46	-2.0862	0.05235
1.46	-2.0809	0.05235
1.46	-2.0757	0.05235
1.46	-2.0706	0.05235
1.46	-2.0655	0.05135
1.46	-2.0605	0.05135
1.46	-2.0555	0.05135
1.46	-2.0506	0.05135
1.46	-2.0458	0.05135
1.46	-2.041	0.05135
1.46	-2.0362	0.05135
1.46	-2.0315	0.05135
1.46	-2.0269	0.05135
1.46	-2.0223	0.05135
1.46	-2.0177	0.05135
1.46	-2.0132	0.05135
1.46	-2.0088	0.05135
1.46	-2.0044	0.05135
1.46	-2	0.05135
1.47	-4	0.30739
1.47	-3.699	0.18567
1.47	-3.5229	0.14067
1.47	-3.3979	0.11767
1.47	-3.301	0.10367
1.47	-3.2218	0.09467
1.47	-3.1549	0.08767
1.47	-3.0969	0.08367
1.47	-3.0458	0.07967
1.47	-3	0.07667
1.47	-2.9586	0.07467
1.47	-2.9208	0.07167
1.47	-2.8861	0.07067
1.47	-2.8539	0.06867
1.47	-2.8239	0.06767
1.47	-2.7959	0.06667
1.47	-2.7696	0.06467
1.47	-2.7447	0.06467
1.47	-2.7212	0.06367
1.47	-2.699	0.06267
1.47	-2.6778	0.06167
1.47	-2.6576	0.06167
1.47	-2.6383	0.06067
1.47	-2.6198	0.06067
1.47	-2.6021	0.06067
1.47	-2.585	0.05867
1.47	-2.5686	0.05867
1.47	-2.5528	0.05867
1.47	-2.5376	0.05767
1.47	-2.5229	0.05767
1.47	-2.5086	0.05767
1.47	-2.4949	0.05767
1.47	-2.4815	0.05767
1.47	-2.4685	0.05667
1.47	-2.4559	0.05667
1.47	-2.4437	0.05567
1.47	-2.4318	0.05567
1.47	-2.4202	0.05567
1.47	-2.4089	0.05567
1.47	-2.3979	0.05467
1.47	-2.3872	0.05467
1.47	-2.3768	0.05467
1.47	-2.3665	0.05467
1.47	-2.3565	0.05467
1.47	-2.3468	0.05467
1.47	-2.3372	0.05467
1.47	-2.3279	0.05467
1.47	-2.3188	0.05467
1.47	-2.3098	0.05367
1.47	-2.301	0.05367
1.47	-2.2924	0.05367
1.47	-2.284	0.05367
1.47	-2.2757	0.05367
1.47	-2.2676	0.05367
1.47	-2.2596	0.05367
1.47	-2.2518	0.05267
1.47	-2.2441	0.05267
1.47	-2.2366	0.05267
1.47	-2.2291	0.05267
1.47	-2.2218	0.05267
1.47	-2.2147	0.05267
1.47	-2.2076	0.05167
1.47	-2.2007	0.05167
1.47	-2.1938	0.05167
1.47	-2.1871	0.05167
1.47	-2.1805	0.05167
1.47	-2.1739	0.05167
1.47	-2.1675	0.05167
1.47	-2.1612	0.05167
1.47	-2.1549	0.05167
1.47	-2.1487	0.05167
1.47	-2.1427	0.05167
1.47	-2.1367	0.05167
1.47	-2.1308	0.05167
1.47	-2.1249	0.05167
1.47	-2.1192	0.05167
1.47	-2.1135	0.05167
1.47	-2.1079	0.05167
1.47	-2.1024	0.05167
1.47	-2.0969	0.05167
1.47	-2.0915	0.05167
1.47	-2.0862	0.05167
1.47	-2.0809	0.05167
1.47	-2.0757	0.05067
1.47	-2.0706	0.05067
1.47	-2.0655	0.05067
1.47	-2.0605	0.05067
1.47	-2.0555	0.05067
1.47	-2.0506	0.05067
1.47	-2.0458	0.05067
1.47	-2.041	0.05067
1.47	-2.0362	0.05067
1.47	-2.0315	0.05067
1.47	-2.0269	0.05067
1.47	-2.0223	0.05067
1.47	-2.0177	0.05067
1.47	-2.0132	0.05067
1.47	-2.0088	0.05067
1.47	-2.0044	0.05067
1.47	-2	0.05067
1.48	-4	0.31531
1.48	-3.699	0.18571
1.48	-3.5229	0.13971
1.48	-3.3979	0.11771
1.48	-3.301	0.10371
1.48	-3.2218	0.09471
1.48	-3.1549	0.08771
1.48	-3.0969	0.08371
1.48	-3.0458	0.07971
1.48	-3	0.07671
1.48	-2.9586	0.07371
1.48	-2.9208	0.07171
1.48	-2.8861	0.07071
1.48	-2.8539	0.06871
1.48	-2.8239	0.06771
1.48	-2.7959	0.06671
1.48	-2.7696	0.06471
1.48	-2.7447	0.06471
1.48	-2.7212	0.06371
1.48	-2.699	0.06171
1.48	-2.6778	0.06171
1.48	-2.6576	0.06171
1.48	-2.6383	0.06071
1.48	-2.6198	0.06071
1.48	-2.6021	0.05971
1.48	-2.585	0.05871
1.48	-2.5686	0.05871
1.48	-2.5528	0.05871
1.48	-2.5376	0.05771
1.48	-2.5229	0.05771
1.48	-2.5086	0.05771
1.48	-2.4949	0.05771
1.48	-2.4815	0.05771
1.48	-2.4685	0.05671
1.48	-2.4559	0.05571
1.48	-2.4437	0.05571
1.48	-2.4318	0.05571
1.48	-2.4202	0.05571
1.48	-2.4089	0.05571
1.48	-2.3979	0.05471
1.48	-2.3872	0.05471
1.48	-2.3768	0.05471
1.48	-2.3665	0.05471
1.48	-2.3565	0.05471
1.48	-2.3468	0.05471
1.48	-2.3372	0.05471
1.48	-2.3279	0.05471
1.48	-2.3188	0.05371
1.48	-2.3098	0.05371
1.48	-2.301	0.05371
1.48	-2.2924	0.05371
1.48	-2.284	0.05371
1.48	-2.2757	0.05371
1.48	-2.2676	0.05371
1.48	-2.2596	0.05371
1.48	-2.2518	0.05271
1.48	-2.2441	0.05271
1.48	-2.2366	0.05271
1.48	-2.2291	0.05271
1.48	-2.2218	0.05271
1.48	-2.2147	0.05271
1.48	-2.2076	0.05171
1.48	-2.2007	0.05171
1.48	-2.1938	0.05171
1.48	-2.1871	0.05171
1.48	-2.1805	0.05171
1.48	-2.1739	0.05171
1.48	-2.1675	0.05171
1.48	-2.1612	0.05171
1.48	-2.1549	0.05171
1.48	-2.1487	0.05171
1.48	-2.1427	0.05171
1.48	-2.1367	0.05171
1.48	-2.1308	0.05171
1.48	-2.1249	0.05171
1.48	-2.1192	0.05171
1.48	-2.1135	0.05171
1.48	-2.1079	0.05171
1.48	-2.1024	0.05171
1.48	-2.0969	0.05171
1.48	-2.0915	0.05171
1.48	-2.0862	0.05171
1.48	-2.0809	0.05071
1.48	-2.0757	0.05071
1.48	-2.0706	0.05071
1.48	-2.0655	0.05071
1.48	-2.0605	0.05071
1.48	-2.0555	0.05071
1.48	-2.0506	0.05071
1.48	-2.0458	0.05071
1.48	-2.041	0.05071
1.48	-2.0362	0.05071
1.48	-2.0315	0.05071
1.48	-2.0269	0.05071
1.48	-2.0223	0.05071
1.48	-2.0177	0.05071
1.48	-2.0132	0.05071
1.48	-2.0088	0.05071
1.48	-2.0044	0.05071
1.48	-2	0.05071
1.49	-4	0.31846
1.49	-3.699	0.18346
1.49	-3.5229	0.13846
1.49	-3.3979	0.11546
1.49	-3.301	0.10246
1.49	-3.2218	0.09346
1.49	-3.1549	0.08646
1.49	-3.0969	0.08246
1.49	-3.0458	0.07846
1.49	-3	0.07546
1.49	-2.9586	0.07246
1.49	-2.9208	0.07046
1.49	-2.8861	0.06946
1.49	-2.8539	0.06746
1.49	-2.8239	0.06646
1.49	-2.7959	0.06546
1.49	-2.7696	0.06346
1.49	-2.7447	0.06246
1.49	-2.7212	0.06246
1.49	-2.699	0.06046
1.49	-2.6778	0.06046
1.49	-2.6576	0.05946
1.49	-2.6383	0.05946
1.49	-2.6198	0.05946
1.49	-2.6021	0.05846
1.49	-2.585	0.05746
1.49	-2.5686	0.05746
1.49	-2.5528	0.05746
1.49	-2.5376	0.05646
1.49	-2.5229	0.05646
1.49	-2.5086	0.05646
1.49	-2.4949	0.05646
1.49	-2.4815	0.05546
1.49	-2.4685	0.05546
1.49	-2.4559	0.05546
1.49	-2.4437	0.05446
1.49	-2.4318	0.05446
1.49	-2.4202	0.05446
1.49	-2.4089	0.05346
1.49	-2.3979	0.05346
1.49	-2.3872	0.05346
1.49	-2.3768	0.05346
1.49	-2.3665	0.05346
1.49	-2.3565	0.05346
1.49	-2.3468	0.05346
1.49	-2.3372	0.05346
1.49	-2.3279	0.05346
1.49	-2.3188	0.05246
1.49	-2.3098	0.05246
1.49	-2.301	0.05246
1.49	-2.2924	0.05246
1.49	-2.284	0.05246
1.49	-2.2757	0.05246
1.49	-2.2676	0.05246
1.49	-2.2596	0.05246
1.49	-2.2518	0.05146
1.49	-2.2441	0.05146
1.49	-2.2366	0.05146
1.49	-2.2291	0.05146
1.49	-2.2218	0.05146
1.49	-2.2147	0.05046
1.49	-2.2076	0.05046
1.49	-2.2007	0.05046
1.49	-2.1938	0.05046
1.49	-2.1871	0.05046
1.49	-2.1805	0.05046
1.49	-2.1739	0.05046
1.49	-2.1675	0.05046
1.49	-2.1612	0.05046
1.49	-2.1549	0.05046
1.49	-2.1487	0.05046
1.49	-2.1427	0.05046
1.49	-2.1367	0.05046
1.49	-2.1308	0.05046
1.49	-2.1249	0.05046
1.49	-2.1192	0.05046
1.49	-2.1135	0.05046
1.49	-2.1079	0.05046
1.49	-2.1024	0.05046
1.49	-2.0969	0.05046
1.49	-2.0915	0.04946
1.49	-2.0862	0.04946
1.49	-2.0809	0.04946
1.49	-2.0757	0.04946
1.49	-2.0706	0.04946
1.49	-2.0655	0.04946
1.49	-2.0605	0.04946
1.49	-2.0555	0.04946
1.49	-2.0506	0.04946
1.49	-2.0458	0.04946
1.49	-2.041	0.04946
1.49	-2.0362	0.04946
1.49	-2.0315	0.04946
1.49	-2.0269	0.04946
1.49	-2.0223	0.04946
1.49	-2.0177	0.04946
1.49	-2.0132	0.04946
1.49	-2.0088	0.04946
1.49	-2.0044	0.04946
1.49	-2	0.04946
1.5	-4	0.31793
1.5	-3.699	0.18293
1.5	-3.5229	0.13793
1.5	-3.3979	0.11593
1.5	-3.301	0.10293
1.5	-3.2218	0.09293
1.5	-3.1549	0.08693
1.5	-3.0969	0.08293
1.5	-3.0458	0.07893
1.5	-3	0.07593
1.5	-2.9586	0.07293
1.5	-2.9208	0.07093
1.5	-2.8861	0.06893
1.5	-2.8539	0.06693
1.5	-2.8239	0.06693
1.5	-2.7959	0.06593
1.5	-2.7696	0.06393
1.5	-2.7447	0.06293
1.5	-2.7212	0.06293
1.5	-2.699	0.06093
1.5	-2.6778	0.06093
1.5	-2.6576	0.05993
1.5	-2.6383	0.05993
1.5	-2.6198	0.05993
1.5	-2.6021	0.05893
1.5	-2.585	0.05793
1.5	-2.5686	0.05793
1.5	-2.5528	0.05693
1.5	-2.5376	0.05693
1.5	-2.5229	0.05693
1.5	-2.5086	0.05693
1.5	-2.4949	0.05693
1.5	-2.4815	0.05593
1.5	-2.4685	0.05593
1.5	-2.4559	0.05593
1.5	-2.4437	0.05493
1.5	-2.4318	0.05493
1.5	-2.4202	0.05493
1.5	-2.4089	0.05393
1.5	-2.3979	0.05393
1.5	-2.3872	0.05393
1.5	-2.3768	0.05393
1.5	-2.3665	0.05393
1.5	-2.3565	0.05393
1.5	-2.3468	0.05393
1.5	-2.3372	0.05393
1.5	-2.3279	0.05293
1.5	-2.3188	0.05293
1.5	-2.3098	0.05293
1.5	-2.301	0.05293
1.5	-2.2924	0.05293
1.5	-2.284	0.05293
1.5	-2.2757	0.05293
1.5	-2.2676	0.05293
1.5	-2.2596	0.05293
1.5	-2.2518	0.05193
1.5	-2.2441	0.05193
1.5	-2.2366	0.05193
1.5	-2.2291	0.05193
1.5	-2.2218	0.05093
1.5	-2.2147	0.05093
1.5	-2.2076	0.05093
1.5	-2.2007	0.05093
1.5	-2.1938	0.05093
1.5	-2.1871	0.05093
1.5	-2.1805	0.05093
1.5	-2.1739	0.05093
1.5	-2.1675	0.05093
1.5	-2.1612	0.05093
1.5	-2.1549	0.05093
1.5	-2.1487	0.05093
1.5	-2.1427	0.05093
1.5	-2.1367	0.05093
1.5	-2.1308	0.05093
1.5	-2.1249	0.05093
1.5	-2.1192	0.05093
1.5	-2.1135	0.05093
1.5	-2.1079	0.05093
1.5	-2.1024	0.05093
1.5	-2.0969	0.04993
1.5	-2.0915	0.04993
1.5	-2.0862	0.04993
1.5	-2.0809	0.04993
1.5	-2.0757	0.04993
1.5	-2.0706	0.04993
1.5	-2.0655	0.04993
1.5	-2.0605	0.04993
1.5	-2.0555	0.04993
1.5	-2.0506	0.04993
1.5	-2.0458	0.04993
1.5	-2.041	0.04993
1.5	-2.0362	0.04993
1.5	-2.0315	0.04993
1.5	-2.0269	0.04993
1.5	-2.0223	0.04993
1.5	-2.0177	0.04993
1.5	-2.0132	0.04993
1.5	-2.0088	0.04993
1.5	-2.0044	0.04993
1.5	-2	0.04993


==> tikz_figs/upper_bound_dist.csv <==
1.01,0.0001,0.00972
1.01,0.0002,0.00971
1.01,0.0003,0.00996
1.01,0.0004,0.01004
1.01,0.0005,0.01005
1.01,0.0006,0.01003
1.01,0.0007,0.01043
1.01,0.0008,0.00996
1.01,0.0009,0.00991
1.01,0.001,0.00986
1.01,0.0011,0.00953
1.01,0.0012,0.00975
1.01,0.0013,0.0094
1.01,0.0014,0.01037
1.01,0.0015,0.0096
1.01,0.0016,0.00905
1.01,0.0017,0.00968
1.01,0.0018,0.00946
1.01,0.0019,0.00936
1.01,0.002,0.01037
1.01,0.0021,0.01047
1.01,0.0022,0.00964
1.01,0.0023,0.00989
1.01,0.0024,0.0092
1.01,0.0025,0.00956
1.01,0.0026,0.00996
1.01,0.0027,0.01041
1.01,0.0028,0.0099
1.01,0.0029,0.00942
1.01,0.003,0.00997
1.01,0.0031,0.00955
1.01,0.0032,0.00915
1.01,0.0033,0.00977
1.01,0.0034,0.00942
1.01,0.0035,0.01009
1.01,0.0036,0.00977
1.01,0.0037,0.01047
1.01,0.0038,0.01018
1.01,0.0039,0.00991
1.01,0.004,0.00965
1.01,0.0041,0.0094
1.01,0.0042,0.01016
1.01,0.0043,0.00994
1.01,0.0044,0.00972
1.01,0.0045,0.00951
1.01,0.0046,0.00931
1.01,0.0047,0.00912
1.01,0.0048,0.00993
1.01,0.0049,0.00975
1.01,0.005,0.00958
1.01,0.0051,0.00942
1.01,0.0052,0.00926
1.01,0.0053,0.00911
1.01,0.0054,0.00896
1.01,0.0055,0.00881
1.01,0.0056,0.01067
1.01,0.0057,0.01054
1.01,0.0058,0.01041
1.01,0.0059,0.01028
1.01,0.006,0.01016
1.01,0.0061,0.01004
1.01,0.0062,0.00993
1.01,0.0063,0.00982
1.01,0.0064,0.00971
1.01,0.0065,0.0096
1.01,0.0066,0.0095
1.01,0.0067,0.0104
1.01,0.0068,0.0103
1.01,0.0069,0.01021
1.01,0.007,0.01011
1.01,0.0071,0.01002
1.01,0.0072,0.00994
1.01,0.0073,0.00985
1.01,0.0074,0.00977
1.01,0.0075,0.00968
1.01,0.0076,0.0096
1.01,0.0077,0.00953
1.01,0.0078,0.00945
1.01,0.0079,0.00938
1.01,0.008,0.0093
1.01,0.0081,0.00923
1.01,0.0082,0.00916
1.01,0.0083,0.01009
1.01,0.0084,0.01003
1.01,0.0085,0.00996
1.01,0.0086,0.0099
1.01,0.0087,0.00984
1.01,0.0088,0.00978
1.01,0.0089,0.00972
1.01,0.009,0.00966
1.01,0.0091,0.0096
1.01,0.0092,0.00954
1.01,0.0093,0.00949
1.01,0.0094,0.00943
1.01,0.0095,0.00938
1.01,0.0096,0.00933
1.01,0.0097,0.00927
1.01,0.0098,0.00922
1.01,0.0099,0.00917
1.01,0.01,0.00912
1.02,0.0001,0.01158
1.02,0.0002,0.0119
1.02,0.0003,0.0116
1.02,0.0004,0.0119
1.02,0.0005,0.01204
1.02,0.0006,0.01211
1.02,0.0007,0.01157
1.02,0.0008,0.01115
1.02,0.0009,0.01114
1.02,0.001,0.01112
1.02,0.0011,0.01182
1.02,0.0012,0.01206
1.02,0.0013,0.01072
1.02,0.0014,0.0117
1.02,0.0015,0.01095
1.02,0.0016,0.01041
1.02,0.0017,0.01105
1.02,0.0018,0.01084
1.02,0.0019,0.01075
1.02,0.002,0.01176
1.02,0.0021,0.01187
1.02,0.0022,0.01105
1.02,0.0023,0.0113
1.02,0.0024,0.01062
1.02,0.0025,0.01098
1.02,0.0026,0.01139
1.02,0.0027,0.01184
1.02,0.0028,0.01133
1.02,0.0029,0.01186
1.02,0.003,0.01141
1.02,0.0031,0.01099
1.02,0.0032,0.0106
1.02,0.0033,0.01123
1.02,0.0034,0.01087
1.02,0.0035,0.01054
1.02,0.0036,0.01223
1.02,0.0037,0.01193
1.02,0.0038,0.01164
1.02,0.0039,0.01137
1.02,0.004,0.01112
1.02,0.0041,0.01187
1.02,0.0042,0.01163
1.02,0.0043,0.01141
1.02,0.0044,0.01119
1.02,0.0045,0.01099
1.02,0.0046,0.01079
1.02,0.0047,0.0116
1.02,0.0048,0.01141
1.02,0.0049,0.01124
1.02,0.005,0.01107
1.02,0.0051,0.0109
1.02,0.0052,0.01075
1.02,0.0053,0.01059
1.02,0.0054,0.01045
1.02,0.0055,0.0113
1.02,0.0056,0.01217
1.02,0.0057,0.01203
1.02,0.0058,0.0119
1.02,0.0059,0.01178
1.02,0.006,0.01166
1.02,0.0061,0.01154
1.02,0.0062,0.01142
1.02,0.0063,0.01131
1.02,0.0064,0.0112
1.02,0.0065,0.0111
1.02,0.0066,0.012
1.02,0.0067,0.0119
1.02,0.0068,0.0118
1.02,0.0069,0.01171
1.02,0.007,0.01162
1.02,0.0071,0.01153
1.02,0.0072,0.01144
1.02,0.0073,0.01135
1.02,0.0074,0.01127
1.02,0.0075,0.01119
1.02,0.0076,0.01111
1.02,0.0077,0.01103
1.02,0.0078,0.01096
1.02,0.0079,0.01088
1.02,0.008,0.01081
1.02,0.0081,0.01174
1.02,0.0082,0.01167
1.02,0.0083,0.0116
1.02,0.0084,0.01154
1.02,0.0085,0.01147
1.02,0.0086,0.01141
1.02,0.0087,0.01135
1.02,0.0088,0.01129
1.02,0.0089,0.01123
1.02,0.009,0.01117
1.02,0.0091,0.01111
1.02,0.0092,0.01106
1.02,0.0093,0.011
1.02,0.0094,0.01095
1.02,0.0095,0.01089
1.02,0.0096,0.01084
1.02,0.0097,0.01079
1.02,0.0098,0.01074
1.02,0.0099,0.01069
1.02,0.01,0.01064
1.03,0.0001,0.0125
1.03,0.0002,0.01215
1.03,0.0003,0.01229
1.03,0.0004,0.01281
1.03,0.0005,0.01209
1.03,0.0006,0.01225
1.03,0.0007,0.01277
1.03,0.0008,0.01139
1.03,0.0009,0.01142
1.03,0.001,0.01143
1.03,0.0011,0.01216
1.03,0.0012,0.01242
1.03,0.0013,0.0121
1.03,0.0014,0.0121
1.03,0.0015,0.01236
1.03,0.0016,0.01183
1.03,0.0017,0.01248
1.03,0.0018,0.01228
1.03,0.0019,0.01119
1.03,0.002,0.01222
1.03,0.0021,0.01233
1.03,0.0022,0.01252
1.03,0.0023,0.01177
1.03,0.0024,0.01209
1.03,0.0025,0.01146
1.03,0.0026,0.01288
1.03,0.0027,0.01233
1.03,0.0028,0.01183
1.03,0.0029,0.01235
1.03,0.003,0.01191
1.03,0.0031,0.0115
1.03,0.0032,0.0121
1.03,0.0033,0.01174
1.03,0.0034,0.01139
1.03,0.0035,0.01106
1.03,0.0036,0.01274
1.03,0.0037,0.01245
1.03,0.0038,0.01217
1.03,0.0039,0.0119
1.03,0.004,0.01264
1.03,0.0041,0.0124
1.03,0.0042,0.01216
1.03,0.0043,0.01194
1.03,0.0044,0.01173
1.03,0.0045,0.01152
1.03,0.0046,0.01232
1.03,0.0047,0.01213
1.03,0.0048,0.01195
1.03,0.0049,0.01178
1.03,0.005,0.01161
1.03,0.0051,0.01144
1.03,0.0052,0.01129
1.03,0.0053,0.01114
1.03,0.0054,0.01199
1.03,0.0055,0.01185
1.03,0.0056,0.01271
1.03,0.0057,0.01258
1.03,0.0058,0.01245
1.03,0.0059,0.01233
1.03,0.006,0.01221
1.03,0.0061,0.01209
1.03,0.0062,0.01198
1.03,0.0063,0.01187
1.03,0.0064,0.01176
1.03,0.0065,0.01265
1.03,0.0066,0.01255
1.03,0.0067,0.01245
1.03,0.0068,0.01236
1.03,0.0069,0.01226
1.03,0.007,0.01217
1.03,0.0071,0.01208
1.03,0.0072,0.012
1.03,0.0073,0.01191
1.03,0.0074,0.01183
1.03,0.0075,0.01175
1.03,0.0076,0.01167
1.03,0.0077,0.0116
1.03,0.0078,0.01152
1.03,0.0079,0.01145
1.03,0.008,0.01238
1.03,0.0081,0.01231
1.03,0.0082,0.01224
1.03,0.0083,0.01217
1.03,0.0084,0.0121
1.03,0.0085,0.01204
1.03,0.0086,0.01198
1.03,0.0087,0.01192
1.03,0.0088,0.01186
1.03,0.0089,0.0118
1.03,0.009,0.01174
1.03,0.0091,0.01168
1.03,0.0092,0.01163
1.03,0.0093,0.01157
1.03,0.0094,0.01152
1.03,0.0095,0.01146
1.03,0.0096,0.01141
1.03,0.0097,0.01136
1.03,0.0098,0.01131
1.03,0.0099,0.01126
1.03,0.01,0.01121
1.04,0.0001,0.01348
1.04,0.0002,0.01445
1.04,0.0003,0.01404
1.04,0.0004,0.01378
1.04,0.0005,0.01419
1.04,0.0006,0.01444
1.04,0.0007,0.01403
1.04,0.0008,0.0137
1.04,0.0009,0.01377
1.04,0.001,0.01381
1.04,0.0011,0.01356
1.04,0.0012,0.01384
1.04,0.0013,0.01353
1.04,0.0014,0.01355
1.04,0.0015,0.01382
1.04,0.0016,0.01331
1.04,0.0017,0.01397
1.04,0.0018,0.01377
1.04,0.0019,0.0137
1.04,0.002,0.01373
1.04,0.0021,0.01385
1.04,0.0022,0.01404
1.04,0.0023,0.0133
1.04,0.0024,0.01363
1.04,0.0025,0.013
1.04,0.0026,0.01442
1.04,0.0027,0.01388
1.04,0.0028,0.01338
1.04,0.0029,0.01391
1.04,0.003,0.01347
1.04,0.0031,0.01306
1.04,0.0032,0.01367
1.04,0.0033,0.0133
1.04,0.0034,0.01296
1.04,0.0035,0.01363
1.04,0.0036,0.01432
1.04,0.0037,0.01403
1.04,0.0038,0.01375
1.04,0.0039,0.01348
1.04,0.004,0.01422
1.04,0.0041,0.01398
1.04,0.0042,0.01375
1.04,0.0043,0.01353
1.04,0.0044,0.01332
1.04,0.0045,0.01311
1.04,0.0046,0.01392
1.04,0.0047,0.01373
1.04,0.0048,0.01355
1.04,0.0049,0.01337
1.04,0.005,0.01321
1.04,0.0051,0.01305
1.04,0.0052,0.01289
1.04,0.0053,0.01374
1.04,0.0054,0.01359
1.04,0.0055,0.01345
1.04,0.0056,0.01432
1.04,0.0057,0.01419
1.04,0.0058,0.01406
1.04,0.0059,0.01394
1.04,0.006,0.01382
1.04,0.0061,0.0137
1.04,0.0062,0.01359
1.04,0.0063,0.01448
1.04,0.0064,0.01437
1.04,0.0065,0.01427
1.04,0.0066,0.01417
1.04,0.0067,0.01407
1.04,0.0068,0.01397
1.04,0.0069,0.01388
1.04,0.007,0.01379
1.04,0.0071,0.0137
1.04,0.0072,0.01362
1.04,0.0073,0.01353
1.04,0.0074,0.01345
1.04,0.0075,0.01337
1.04,0.0076,0.01329
1.04,0.0077,0.01322
1.04,0.0078,0.01414
1.04,0.0079,0.01407
1.04,0.008,0.014
1.04,0.0081,0.01393
1.04,0.0082,0.01386
1.04,0.0083,0.0138
1.04,0.0084,0.01373
1.04,0.0085,0.01367
1.04,0.0086,0.0136
1.04,0.0087,0.01354
1.04,0.0088,0.01348
1.04,0.0089,0.01342
1.04,0.009,0.01337
1.04,0.0091,0.01331
1.04,0.0092,0.01325
1.04,0.0093,0.0132
1.04,0.0094,0.01315
1.04,0.0095,0.01309
1.04,0.0096,0.01304
1.04,0.0097,0.01299
1.04,0.0098,0.01294
1.04,0.0099,0.01289
1.04,0.01,0.01385
1.05,0.0001,0.01452
1.05,0.0002,0.01482
1.05,0.0003,0.01485
1.05,0.0004,0.01481
1.05,0.0005,0.01436
1.05,0.0006,0.0147
1.05,0.0007,0.01535
1.05,0.0008,0.01407
1.05,0.0009,0.01417
1.05,0.001,0.01424
1.05,0.0011,0.01402
1.05,0.0012,0.01532
1.05,0.0013,0.01403
1.05,0.0014,0.01506
1.05,0.0015,0.01435
1.05,0.0016,0.01385
1.05,0.0017,0.01452
1.05,0.0018,0.01433
1.05,0.0019,0.01426
1.05,0.002,0.0153
1.05,0.0021,0.01442
1.05,0.0022,0.01463
1.05,0.0023,0.0139
1.05,0.0024,0.01422
1.05,0.0025,0.0136
1.05,0.0026,0.01503
1.05,0.0027,0.01449
1.05,0.0028,0.01499
1.05,0.0029,0.01453
1.05,0.003,0.01409
1.05,0.0031,0.01468
1.05,0.0032,0.0143
1.05,0.0033,0.01393
1.05,0.0034,0.01359
1.05,0.0035,0.01426
1.05,0.0036,0.01496
1.05,0.0037,0.01466
1.05,0.0038,0.01439
1.05,0.0039,0.01512
1.05,0.004,0.01487
1.05,0.0041,0.01463
1.05,0.0042,0.0144
1.05,0.0043,0.01418
1.05,0.0044,0.01397
1.05,0.0045,0.01476
1.05,0.0046,0.01457
1.05,0.0047,0.01438
1.05,0.0048,0.0142
1.05,0.0049,0.01403
1.05,0.005,0.01387
1.05,0.0051,0.01371
1.05,0.0052,0.01455
1.05,0.0053,0.0144
1.05,0.0054,0.01426
1.05,0.0055,0.01412
1.05,0.0056,0.01498
1.05,0.0057,0.01485
1.05,0.0058,0.01473
1.05,0.0059,0.0146
1.05,0.006,0.01449
1.05,0.0061,0.01437
1.05,0.0062,0.01526
1.05,0.0063,0.01515
1.05,0.0064,0.01504
1.05,0.0065,0.01494
1.05,0.0066,0.01484
1.05,0.0067,0.01475
1.05,0.0068,0.01465
1.05,0.0069,0.01456
1.05,0.007,0.01447
1.05,0.0071,0.01438
1.05,0.0072,0.0143
1.05,0.0073,0.01421
1.05,0.0074,0.01413
1.05,0.0075,0.01405
1.05,0.0076,0.01498
1.05,0.0077,0.0149
1.05,0.0078,0.01483
1.05,0.0079,0.01475
1.05,0.008,0.01468
1.05,0.0081,0.01461
1.05,0.0082,0.01455
1.05,0.0083,0.01448
1.05,0.0084,0.01442
1.05,0.0085,0.01435
1.05,0.0086,0.01429
1.05,0.0087,0.01423
1.05,0.0088,0.01417
1.05,0.0089,0.01411
1.05,0.009,0.01406
1.05,0.0091,0.014
1.05,0.0092,0.01394
1.05,0.0093,0.01389
1.05,0.0094,0.01384
1.05,0.0095,0.01379
1.05,0.0096,0.01373
1.05,0.0097,0.01368
1.05,0.0098,0.01464
1.05,0.0099,0.01459
1.05,0.01,0.01454
1.06,0.0001,0.01562
1.06,0.0002,0.01525
1.06,0.0003,0.01572
1.06,0.0004,0.01591
1.06,0.0005,0.01559
1.06,0.0006,0.01602
1.06,0.0007,0.01573
1.06,0.0008,0.0155
1.06,0.0009,0.01464
1.06,0.001,0.01474
1.06,0.0011,0.01554
1.06,0.0012,0.01586
1.06,0.0013,0.01559
1.06,0.0014,0.01564
1.06,0.0015,0.01494
1.06,0.0016,0.01445
1.06,0.0017,0.01513
1.06,0.0018,0.01495
1.06,0.0019,0.01489
1.06,0.002,0.01593
1.06,0.0021,0.01507
1.06,0.0022,0.01527
1.06,0.0023,0.01555
1.06,0.0024,0.01488
1.06,0.0025,0.01526
1.06,0.0026,0.01569
1.06,0.0027,0.01516
1.06,0.0028,0.01567
1.06,0.0029,0.01521
1.06,0.003,0.01577
1.06,0.0031,0.01537
1.06,0.0032,0.01498
1.06,0.0033,0.01462
1.06,0.0034,0.01528
1.06,0.0035,0.01496
1.06,0.0036,0.01565
1.06,0.0037,0.01536
1.06,0.0038,0.01609
1.06,0.0039,0.01583
1.06,0.004,0.01558
1.06,0.0041,0.01534
1.06,0.0042,0.01511
1.06,0.0043,0.01489
1.06,0.0044,0.01568
1.06,0.0045,0.01548
1.06,0.0046,0.01529
1.06,0.0047,0.0151
1.06,0.0048,0.01492
1.06,0.0049,0.01475
1.06,0.005,0.01459
1.06,0.0051,0.01543
1.06,0.0052,0.01528
1.06,0.0053,0.01513
1.06,0.0054,0.01499
1.06,0.0055,0.01485
1.06,0.0056,0.01571
1.06,0.0057,0.01558
1.06,0.0058,0.01546
1.06,0.0059,0.01534
1.06,0.006,0.01522
1.06,0.0061,0.0161
1.06,0.0062,0.01599
1.06,0.0063,0.01589
1.06,0.0064,0.01578
1.06,0.0065,0.01568
1.06,0.0066,0.01558
1.06,0.0067,0.01548
1.06,0.0068,0.01539
1.06,0.0069,0.0153
1.06,0.007,0.01521
1.06,0.0071,0.01512
1.06,0.0072,0.01504
1.06,0.0073,0.01496
1.06,0.0074,0.01488
1.06,0.0075,0.0158
1.06,0.0076,0.01572
1.06,0.0077,0.01565
1.06,0.0078,0.01557
1.06,0.0079,0.0155
1.06,0.008,0.01543
1.06,0.0081,0.01536
1.06,0.0082,0.0153
1.06,0.0083,0.01523
1.06,0.0084,0.01517
1.06,0.0085,0.0151
1.06,0.0086,0.01504
1.06,0.0087,0.01498
1.06,0.0088,0.01492
1.06,0.0089,0.01486
1.06,0.009,0.01481
1.06,0.0091,0.01475
1.06,0.0092,0.0147
1.06,0.0093,0.01464
1.06,0.0094,0.01459
1.06,0.0095,0.01554
1.06,0.0096,0.01549
1.06,0.0097,0.01544
1.06,0.0098,0.01539
1.06,0.0099,0.01534
1.06,0.01,0.0153
1.07,0.0001,0.0167
1.07,0.0002,0.01622
1.07,0.0003,0.01698
1.07,0.0004,0.01632
1.07,0.0005,0.01609
1.07,0.0006,0.01658
1.07,0.0007,0.01633
1.07,0.0008,0.01613
1.07,0.0009,0.0163
1.07,0.001,0.01642
1.07,0.0011,0.01623
1.07,0.0012,0.01657
1.07,0.0013,0.01631
1.07,0.0014,0.01637
1.07,0.0015,0.01568
1.07,0.0016,0.01619
1.07,0.0017,0.01688
1.07,0.0018,0.01571
1.07,0.0019,0.01565
1.07,0.002,0.0167
1.07,0.0021,0.01684
1.07,0.0022,0.01605
1.07,0.0023,0.01633
1.07,0.0024,0.01567
1.07,0.0025,0.01605
1.07,0.0026,0.01648
1.07,0.0027,0.01696
1.07,0.0028,0.01646
1.07,0.0029,0.016
1.07,0.003,0.01657
1.07,0.0031,0.01617
1.07,0.0032,0.01579
1.07,0.0033,0.01543
1.07,0.0034,0.01609
1.07,0.0035,0.01677
1.07,0.0036,0.01647
1.07,0.0037,0.01618
1.07,0.0038,0.0169
1.07,0.0039,0.01664
1.07,0.004,0.01639
1.07,0.0041,0.01616
1.07,0.0042,0.01593
1.07,0.0043,0.01671
1.07,0.0044,0.0165
1.07,0.0045,0.0163
1.07,0.0046,0.01611
1.07,0.0047,0.01593
1.07,0.0048,0.01575
1.07,0.0049,0.01558
1.07,0.005,0.01642
1.07,0.0051,0.01626
1.07,0.0052,0.01611
1.07,0.0053,0.01596
1.07,0.0054,0.01582
1.07,0.0055,0.01568
1.07,0.0056,0.01655
1.07,0.0057,0.01642
1.07,0.0058,0.01629
1.07,0.0059,0.01617
1.07,0.006,0.01705
1.07,0.0061,0.01694
1.07,0.0062,0.01683
1.07,0.0063,0.01672
1.07,0.0064,0.01662
1.07,0.0065,0.01652
1.07,0.0066,0.01642
1.07,0.0067,0.01632
1.07,0.0068,0.01623
1.07,0.0069,0.01614
1.07,0.007,0.01605
1.07,0.0071,0.01596
1.07,0.0072,0.01588
1.07,0.0073,0.0158
1.07,0.0074,0.01672
1.07,0.0075,0.01664
1.07,0.0076,0.01656
1.07,0.0077,0.01649
1.07,0.0078,0.01641
1.07,0.0079,0.01634
1.07,0.008,0.01627
1.07,0.0081,0.01621
1.07,0.0082,0.01614
1.07,0.0083,0.01607
1.07,0.0084,0.01601
1.07,0.0085,0.01595
1.07,0.0086,0.01589
1.07,0.0087,0.01583
1.07,0.0088,0.01577
1.07,0.0089,0.01571
1.07,0.009,0.01565
1.07,0.0091,0.0156
1.07,0.0092,0.01554
1.07,0.0093,0.01549
1.07,0.0094,0.01644
1.07,0.0095,0.01639
1.07,0.0096,0.01634
1.07,0.0097,0.01629
1.07,0.0098,0.01624
1.07,0.0099,0.01619
1.07,0.01,0.01614
1.08,0.0001,0.01693
1.08,0.0002,0.01778
1.08,0.0003,0.01799
1.08,0.0004,0.01755
1.08,0.0005,0.01745
1.08,0.0006,0.01803
1.08,0.0007,0.01785
1.08,0.0008,0.0167
1.08,0.0009,0.0169
1.08,0.001,0.01705
1.08,0.0011,0.01689
1.08,0.0012,0.01725
1.08,0.0013,0.017
1.08,0.0014,0.01708
1.08,0.0015,0.0174
1.08,0.0016,0.01693
1.08,0.0017,0.01762
1.08,0.0018,0.01746
1.08,0.0019,0.01641
1.08,0.002,0.01747
1.08,0.0021,0.01761
1.08,0.0022,0.01683
1.08,0.0023,0.01712
1.08,0.0024,0.01646
1.08,0.0025,0.01685
1.08,0.0026,0.01729
1.08,0.0027,0.01776
1.08,0.0028,0.01727
1.08,0.0029,0.01682
1.08,0.003,0.01739
1.08,0.0031,0.01699
1.08,0.0032,0.01661
1.08,0.0033,0.01725
1.08,0.0034,0.01692
1.08,0.0035,0.0176
1.08,0.0036,0.0173
1.08,0.0037,0.01801
1.08,0.0038,0.01774
1.08,0.0039,0.01748
1.08,0.004,0.01723
1.08,0.0041,0.017
1.08,0.0042,0.01777
1.08,0.0043,0.01756
1.08,0.0044,0.01735
1.08,0.0045,0.01715
1.08,0.0046,0.01696
1.08,0.0047,0.01678
1.08,0.0048,0.0166
1.08,0.0049,0.01743
1.08,0.005,0.01727
1.08,0.0051,0.01711
1.08,0.0052,0.01696
1.08,0.0053,0.01682
1.08,0.0054,0.01668
1.08,0.0055,0.01654
1.08,0.0056,0.01741
1.08,0.0057,0.01728
1.08,0.0058,0.01716
1.08,0.0059,0.01804
1.08,0.006,0.01792
1.08,0.0061,0.01781
1.08,0.0062,0.0177
1.08,0.0063,0.01759
1.08,0.0064,0.01749
1.08,0.0065,0.01739
1.08,0.0066,0.01729
1.08,0.0067,0.01719
1.08,0.0068,0.0171
1.08,0.0069,0.01701
1.08,0.007,0.01692
1.08,0.0071,0.01684
1.08,0.0072,0.01775
1.08,0.0073,0.01767
1.08,0.0074,0.01759
1.08,0.0075,0.01752
1.08,0.0076,0.01744
1.08,0.0077,0.01737
1.08,0.0078,0.01729
1.08,0.0079,0.01722
1.08,0.008,0.01715
1.08,0.0081,0.01709
1.08,0.0082,0.01702
1.08,0.0083,0.01696
1.08,0.0084,0.01689
1.08,0.0085,0.01683
1.08,0.0086,0.01677
1.08,0.0087,0.01671
1.08,0.0088,0.01665
1.08,0.0089,0.01659
1.08,0.009,0.01654
1.08,0.0091,0.01648
1.08,0.0092,0.01743
1.08,0.0093,0.01738
1.08,0.0094,0.01732
1.08,0.0095,0.01727
1.08,0.0096,0.01722
1.08,0.0097,0.01718
1.08,0.0098,0.01713
1.08,0.0099,0.01708
1.08,0.01,0.01703
1.09,0.0001,0.01924
1.09,0.0002,0.01941
1.09,0.0003,0.02007
1.09,0.0004,0.01985
1.09,0.0005,0.01988
1.09,0.0006,0.01955
1.09,0.0007,0.01943
1.09,0.0008,0.01933
1.09,0.0009,0.01857
1.09,0.001,0.01875
1.09,0.0011,0.01961
1.09,0.0012,0.01999
1.09,0.0013,0.01877
1.09,0.0014,0.01985
1.09,0.0015,0.01919
1.09,0.0016,0.01873
1.09,0.0017,0.01944
1.09,0.0018,0.01928
1.09,0.0019,0.01925
1.09,0.002,0.01931
1.09,0.0021,0.01946
1.09,0.0022,0.01968
1.09,0.0023,0.01897
1.09,0.0024,0.01932
1.09,0.0025,0.01871
1.09,0.0026,0.01916
1.09,0.0027,0.01964
1.09,0.0028,0.01915
1.09,0.0029,0.0197
1.09,0.003,0.01927
1.09,0.0031,0.01888
1.09,0.0032,0.0185
1.09,0.0033,0.01915
1.09,0.0034,0.01881
1.09,0.0035,0.0185
1.09,0.0036,0.0192
1.09,0.0037,0.01992
1.09,0.0038,0.01965
1.09,0.0039,0.01939
1.09,0.004,0.01914
1.09,0.0041,0.01891
1.09,0.0042,0.01969
1.09,0.0043,0.01947
1.09,0.0044,0.01927
1.09,0.0045,0.01907
1.09,0.0046,0.01888
1.09,0.0047,0.0187
1.09,0.0048,0.01853
1.09,0.0049,0.01936
1.09,0.005,0.0192
1.09,0.0051,0.01904
1.09,0.0052,0.01889
1.09,0.0053,0.01875
1.09,0.0054,0.01861
1.09,0.0055,0.01847
1.09,0.0056,0.01934
1.09,0.0057,0.01921
1.09,0.0058,0.02009
1.09,0.0059,0.01997
1.09,0.006,0.01986
1.09,0.0061,0.01974
1.09,0.0062,0.01963
1.09,0.0063,0.01953
1.09,0.0064,0.01943
1.09,0.0065,0.01933
1.09,0.0066,0.01923
1.09,0.0067,0.01914
1.09,0.0068,0.01904
1.09,0.0069,0.01895
1.09,0.007,0.01887
1.09,0.0071,0.01978
1.09,0.0072,0.0197
1.09,0.0073,0.01962
1.09,0.0074,0.01954
1.09,0.0075,0.01946
1.09,0.0076,0.01939
1.09,0.0077,0.01931
1.09,0.0078,0.01924
1.09,0.0079,0.01917
1.09,0.008,0.0191
1.09,0.0081,0.01904
1.09,0.0082,0.01897
1.09,0.0083,0.01891
1.09,0.0084,0.01884
1.09,0.0085,0.01878
1.09,0.0086,0.01872
1.09,0.0087,0.01866
1.09,0.0088,0.0186
1.09,0.0089,0.01855
1.09,0.009,0.01949
1.09,0.0091,0.01944
1.09,0.0092,0.01938
1.09,0.0093,0.01933
1.09,0.0094,0.01928
1.09,0.0095,0.01923
1.09,0.0096,0.01918
1.09,0.0097,0.01913
1.09,0.0098,0.01908
1.09,0.0099,0.01904
1.09,0.01,0.01899
1.1,0.0001,0.02053
1.1,0.0002,0.02059
1.1,0.0003,0.02054
1.1,0.0004,0.02047
1.1,0.0005,0.02059
1.1,0.0006,0.02032
1.1,0.0007,0.02124
1.1,0.0008,0.02017
1.1,0.0009,0.02044
1.1,0.001,0.01964
1.1,0.0011,0.02052
1.1,0.0012,0.02091
1.1,0.0013,0.0197
1.1,0.0014,0.02079
1.1,0.0015,0.02014
1.1,0.0016,0.01968
1.1,0.0017,0.0204
1.1,0.0018,0.02025
1.1,0.0019,0.02022
1.1,0.002,0.02129
1.1,0.0021,0.02044
1.1,0.0022,0.02067
1.1,0.0023,0.01996
1.1,0.0024,0.02031
1.1,0.0025,0.01971
1.1,0.0026,0.02116
1.1,0.0027,0.02064
1.1,0.0028,0.02016
1.1,0.0029,0.02071
1.1,0.003,0.02028
1.1,0.0031,0.01989
1.1,0.0032,0.02052
1.1,0.0033,0.02016
1.1,0.0034,0.01983
1.1,0.0035,0.01952
1.1,0.0036,0.02122
1.1,0.0037,0.02094
1.1,0.0038,0.02067
1.1,0.0039,0.02041
1.1,0.004,0.02017
1.1,0.0041,0.02094
1.1,0.0042,0.02071
1.1,0.0043,0.0205
1.1,0.0044,0.0203
1.1,0.0045,0.0201
1.1,0.0046,0.01991
1.1,0.0047,0.01973
1.1,0.0048,0.02056
1.1,0.0049,0.02039
1.1,0.005,0.02023
1.1,0.0051,0.02008
1.1,0.0052,0.01993
1.1,0.0053,0.01979
1.1,0.0054,0.01965
1.1,0.0055,0.01951
1.1,0.0056,0.02038
1.1,0.0057,0.02125
1.1,0.0058,0.02113
1.1,0.0059,0.02101
1.1,0.006,0.0209
1.1,0.0061,0.02079
1.1,0.0062,0.02068
1.1,0.0063,0.02057
1.1,0.0064,0.02047
1.1,0.0065,0.02037
1.1,0.0066,0.02028
1.1,0.0067,0.02018
1.1,0.0068,0.02009
1.1,0.0069,0.02
1.1,0.007,0.02092
1.1,0.0071,0.02083
1.1,0.0072,0.02075
1.1,0.0073,0.02067
1.1,0.0074,0.02059
1.1,0.0075,0.02051
1.1,0.0076,0.02044
1.1,0.0077,0.02037
1.1,0.0078,0.02029
1.1,0.0079,0.02022
1.1,0.008,0.02016
1.1,0.0081,0.02009
1.1,0.0082,0.02002
1.1,0.0083,0.01996
1.1,0.0084,0.0199
1.1,0.0085,0.01984
1.1,0.0086,0.01978
1.1,0.0087,0.01972
1.1,0.0088,0.02066
1.1,0.0089,0.0206
1.1,0.009,0.02055
1.1,0.0091,0.0205
1.1,0.0092,0.02044
1.1,0.0093,0.02039
1.1,0.0094,0.02034
1.1,0.0095,0.02029
1.1,0.0096,0.02024
1.1,0.0097,0.02019
1.1,0.0098,0.02014
1.1,0.0099,0.0201
1.1,0.01,0.02005
1.11,0.0001,0.02098
1.11,0.0002,0.02137
1.11,0.0003,0.02076
1.11,0.0004,0.02091
1.11,0.0005,0.02117
1.11,0.0006,0.02098
1.11,0.0007,0.02097
1.11,0.0008,0.02095
1.11,0.0009,0.02025
1.11,0.001,0.02048
1.11,0.0011,0.02039
1.11,0.0012,0.0208
1.11,0.0013,0.02061
1.11,0.0014,0.02072
1.11,0.0015,0.02008
1.11,0.0016,0.01964
1.11,0.0017,0.02036
1.11,0.0018,0.02022
1.11,0.0019,0.0202
1.11,0.002,0.02127
1.11,0.0021,0.02043
1.11,0.0022,0.02067
1.11,0.0023,0.01997
1.11,0.0024,0.02032
1.11,0.0025,0.01973
1.11,0.0026,0.02117
1.11,0.0027,0.02066
1.11,0.0028,0.02118
1.11,0.0029,0.02074
1.11,0.003,0.02032
1.11,0.0031,0.01992
1.11,0.0032,0.02055
1.11,0.0033,0.02021
1.11,0.0034,0.01988
1.11,0.0035,0.02057
1.11,0.0036,0.02127
1.11,0.0037,0.02099
1.11,0.0038,0.02072
1.11,0.0039,0.02047
1.11,0.004,0.02123
1.11,0.0041,0.021
1.11,0.0042,0.02078
1.11,0.0043,0.02056
1.11,0.0044,0.02036
1.11,0.0045,0.02017
1.11,0.0046,0.01998
1.11,0.0047,0.0208
1.11,0.0048,0.02063
1.11,0.0049,0.02047
1.11,0.005,0.02031
1.11,0.0051,0.02015
1.11,0.0052,0.02
1.11,0.0053,0.01986
1.11,0.0054,0.01972
1.11,0.0055,0.01959
1.11,0.0056,0.02146
1.11,0.0057,0.02134
1.11,0.0058,0.02121
1.11,0.0059,0.0211
1.11,0.006,0.02098
1.11,0.0061,0.02087
1.11,0.0062,0.02076
1.11,0.0063,0.02066
1.11,0.0064,0.02056
1.11,0.0065,0.02046
1.11,0.0066,0.02037
1.11,0.0067,0.02027
1.11,0.0068,0.02118
1.11,0.0069,0.02109
1.11,0.007,0.02101
1.11,0.0071,0.02092
1.11,0.0072,0.02084
1.11,0.0073,0.02076
1.11,0.0074,0.02068
1.11,0.0075,0.02061
1.11,0.0076,0.02053
1.11,0.0077,0.02046
1.11,0.0078,0.02039
1.11,0.0079,0.02032
1.11,0.008,0.02025
1.11,0.0081,0.02019
1.11,0.0082,0.02012
1.11,0.0083,0.02006
1.11,0.0084,0.02
1.11,0.0085,0.01994
1.11,0.0086,0.02088
1.11,0.0087,0.02082
1.11,0.0088,0.02076
1.11,0.0089,0.02071
1.11,0.009,0.02065
1.11,0.0091,0.0206
1.11,0.0092,0.02054
1.11,0.0093,0.02049
1.11,0.0094,0.02044
1.11,0.0095,0.02039
1.11,0.0096,0.02034
1.11,0.0097,0.0203
1.11,0.0098,0.02025
1.11,0.0099,0.0202
1.11,0.01,0.02016
1.12,0.0001,0.02242
1.12,0.0002,0.0217
1.12,0.0003,0.02238
1.12,0.0004,0.02268
1.12,0.0005,0.02203
1.12,0.0006,0.0219
1.12,0.0007,0.02194
1.12,0.0008,0.02195
1.12,0.0009,0.02127
1.12,0.001,0.02152
1.12,0.0011,0.02145
1.12,0.0012,0.02187
1.12,0.0013,0.02169
1.12,0.0014,0.02181
1.12,0.0015,0.02218
1.12,0.0016,0.02174
1.12,0.0017,0.02247
1.12,0.0018,0.02134
1.12,0.0019,0.02132
1.12,0.002,0.0224
1.12,0.0021,0.02157
1.12,0.0022,0.02181
1.12,0.0023,0.02211
1.12,0.0024,0.02147
1.12,0.0025,0.02188
1.12,0.0026,0.02233
1.12,0.0027,0.02182
1.12,0.0028,0.02234
1.12,0.0029,0.0219
1.12,0.003,0.02148
1.12,0.0031,0.02209
1.12,0.0032,0.02172
1.12,0.0033,0.02138
1.12,0.0034,0.02105
1.12,0.0035,0.02174
1.12,0.0036,0.02244
1.12,0.0037,0.02216
1.12,0.0038,0.0219
1.12,0.0039,0.02165
1.12,0.004,0.02241
1.12,0.0041,0.02218
1.12,0.0042,0.02196
1.12,0.0043,0.02175
1.12,0.0044,0.02155
1.12,0.0045,0.02135
1.12,0.0046,0.02217
1.12,0.0047,0.02199
1.12,0.0048,0.02182
1.12,0.0049,0.02165
1.12,0.005,0.0215
1.12,0.0051,0.02134
1.12,0.0052,0.0212
1.12,0.0053,0.02105
1.12,0.0054,0.02092
1.12,0.0055,0.02178
1.12,0.0056,0.02265
1.12,0.0057,0.02253
1.12,0.0058,0.02241
1.12,0.0059,0.02229
1.12,0.006,0.02218
1.12,0.0061,0.02207
1.12,0.0062,0.02196
1.12,0.0063,0.02186
1.12,0.0064,0.02176
1.12,0.0065,0.02166
1.12,0.0066,0.02157
1.12,0.0067,0.02247
1.12,0.0068,0.02238
1.12,0.0069,0.02229
1.12,0.007,0.02221
1.12,0.0071,0.02213
1.12,0.0072,0.02204
1.12,0.0073,0.02196
1.12,0.0074,0.02189
1.12,0.0075,0.02181
1.12,0.0076,0.02174
1.12,0.0077,0.02167
1.12,0.0078,0.0216
1.12,0.0079,0.02153
1.12,0.008,0.02146
1.12,0.0081,0.02139
1.12,0.0082,0.02133
1.12,0.0083,0.02127
1.12,0.0084,0.0212
1.12,0.0085,0.02214
1.12,0.0086,0.02209
1.12,0.0087,0.02203
1.12,0.0088,0.02197
1.12,0.0089,0.02191
1.12,0.009,0.02186
1.12,0.0091,0.02181
1.12,0.0092,0.02175
1.12,0.0093,0.0217
1.12,0.0094,0.02165
1.12,0.0095,0.0216
1.12,0.0096,0.02155
1.12,0.0097,0.02151
1.12,0.0098,0.02146
1.12,0.0099,0.02141
1.12,0.01,0.02137
1.13,0.0001,0.02303
1.13,0.0002,0.02364
1.13,0.0003,0.02377
1.13,0.0004,0.02329
1.13,0.0005,0.02377
1.13,0.0006,0.02373
1.13,0.0007,0.02383
1.13,0.0008,0.02288
1.13,0.0009,0.02325
1.13,0.001,0.02253
1.13,0.0011,0.02348
1.13,0.0012,0.02393
1.13,0.0013,0.02276
1.13,0.0014,0.0239
1.13,0.0015,0.02328
1.13,0.0016,0.02285
1.13,0.0017,0.02359
1.13,0.0018,0.02347
1.13,0.0019,0.02246
1.13,0.002,0.02355
1.13,0.0021,0.02372
1.13,0.0022,0.02296
1.13,0.0023,0.02327
1.13,0.0024,0.02264
1.13,0.0025,0.02305
1.13,0.0026,0.0235
1.13,0.0027,0.023
1.13,0.0028,0.02353
1.13,0.0029,0.02308
1.13,0.003,0.02267
1.13,0.0031,0.02328
1.13,0.0032,0.02292
1.13,0.0033,0.02257
1.13,0.0034,0.02325
1.13,0.0035,0.02294
1.13,0.0036,0.02365
1.13,0.0037,0.02337
1.13,0.0038,0.02311
1.13,0.0039,0.02386
1.13,0.004,0.02362
1.13,0.0041,0.02339
1.13,0.0042,0.02318
1.13,0.0043,0.02297
1.13,0.0044,0.02277
1.13,0.0045,0.02358
1.13,0.0046,0.02339
1.13,0.0047,0.02322
1.13,0.0048,0.02305
1.13,0.0049,0.02288
1.13,0.005,0.02273
1.13,0.0051,0.02258
1.13,0.0052,0.02243
1.13,0.0053,0.02229
1.13,0.0054,0.02315
1.13,0.0055,0.02302
1.13,0.0056,0.02389
1.13,0.0057,0.02377
1.13,0.0058,0.02365
1.13,0.0059,0.02353
1.13,0.006,0.02342
1.13,0.0061,0.02331
1.13,0.0062,0.02321
1.13,0.0063,0.0231
1.13,0.0064,0.023
1.13,0.0065,0.02291
1.13,0.0066,0.02381
1.13,0.0067,0.02372
1.13,0.0068,0.02363
1.13,0.0069,0.02354
1.13,0.007,0.02346
1.13,0.0071,0.02338
1.13,0.0072,0.02329
1.13,0.0073,0.02322
1.13,0.0074,0.02314
1.13,0.0075,0.02306
1.13,0.0076,0.02299
1.13,0.0077,0.02292
1.13,0.0078,0.02285
1.13,0.0079,0.02278
1.13,0.008,0.02271
1.13,0.0081,0.02265
1.13,0.0082,0.02259
1.13,0.0083,0.02352
1.13,0.0084,0.02346
1.13,0.0085,0.0234
1.13,0.0086,0.02334
1.13,0.0087,0.02329
1.13,0.0088,0.02323
1.13,0.0089,0.02317
1.13,0.009,0.02312
1.13,0.0091,0.02307
1.13,0.0092,0.02302
1.13,0.0093,0.02296
1.13,0.0094,0.02291
1.13,0.0095,0.02287
1.13,0.0096,0.02282
1.13,0.0097,0.02277
1.13,0.0098,0.02272
1.13,0.0099,0.02268
1.13,0.01,0.02263
1.14,0.0001,0.02464
1.14,0.0002,0.02513
1.14,0.0003,0.02455
1.14,0.0004,0.02522
1.14,0.0005,0.02479
1.14,0.0006,0.02482
1.14,0.0007,0.02495
1.14,0.0008,0.02404
1.14,0.0009,0.02443
1.14,0.001,0.02473
1.14,0.0011,0.0247
1.14,0.0012,0.02516
1.14,0.0013,0.024
1.14,0.0014,0.02515
1.14,0.0015,0.02454
1.14,0.0016,0.02412
1.14,0.0017,0.02487
1.14,0.0018,0.02475
1.14,0.0019,0.02475
1.14,0.002,0.02484
1.14,0.0021,0.02502
1.14,0.0022,0.02427
1.14,0.0023,0.02458
1.14,0.0024,0.02395
1.14,0.0025,0.02436
1.14,0.0026,0.02482
1.14,0.0027,0.02532
1.14,0.0028,0.02485
1.14,0.0029,0.02441
1.14,0.003,0.025
1.14,0.0031,0.02461
1.14,0.0032,0.02425
1.14,0.0033,0.02391
1.14,0.0034,0.02458
1.14,0.0035,0.02428
1.14,0.0036,0.02499
1.14,0.0037,0.02471
1.14,0.0038,0.02445
1.14,0.0039,0.0252
1.14,0.004,0.02497
1.14,0.0041,0.02474
1.14,0.0042,0.02452
1.14,0.0043,0.02432
1.14,0.0044,0.02412
1.14,0.0045,0.02493
1.14,0.0046,0.02474
1.14,0.0047,0.02457
1.14,0.0048,0.0244
1.14,0.0049,0.02424
1.14,0.005,0.02408
1.14,0.0051,0.02393
1.14,0.0052,0.02378
1.14,0.0053,0.02464
1.14,0.0054,0.02451
1.14,0.0055,0.02438
1.14,0.0056,0.02525
1.14,0.0057,0.02513
1.14,0.0058,0.02501
1.14,0.0059,0.02489
1.14,0.006,0.02478
1.14,0.0061,0.02467
1.14,0.0062,0.02457
1.14,0.0063,0.02447
1.14,0.0064,0.02437
1.14,0.0065,0.02527
1.14,0.0066,0.02518
1.14,0.0067,0.02508
1.14,0.0068,0.025
1.14,0.0069,0.02491
1.14,0.007,0.02482
1.14,0.0071,0.02474
1.14,0.0072,0.02466
1.14,0.0073,0.02458
1.14,0.0074,0.02451
1.14,0.0075,0.02443
1.14,0.0076,0.02436
1.14,0.0077,0.02429
1.14,0.0078,0.02422
1.14,0.0079,0.02415
1.14,0.008,0.02408
1.14,0.0081,0.02402
1.14,0.0082,0.02496
1.14,0.0083,0.02489
1.14,0.0084,0.02483
1.14,0.0085,0.02477
1.14,0.0086,0.02472
1.14,0.0087,0.02466
1.14,0.0088,0.0246
1.14,0.0089,0.02455
1.14,0.009,0.02449
1.14,0.0091,0.02444
1.14,0.0092,0.02439
1.14,0.0093,0.02434
1.14,0.0094,0.02429
1.14,0.0095,0.02424
1.14,0.0096,0.02419
1.14,0.0097,0.02414
1.14,0.0098,0.0241
1.14,0.0099,0.02405
1.14,0.01,0.02401
1.15,0.0001,0.02542
1.15,0.0002,0.02524
1.15,0.0003,0.02511
1.15,0.0004,0.026
1.15,0.0005,0.0257
1.15,0.0006,0.02581
1.15,0.0007,0.02602
1.15,0.0008,0.02515
1.15,0.0009,0.02458
1.15,0.001,0.02491
1.15,0.0011,0.0249
1.15,0.0012,0.02538
1.15,0.0013,0.02524
1.15,0.0014,0.0254
1.15,0.0015,0.02481
1.15,0.0016,0.0244
1.15,0.0017,0.02516
1.15,0.0018,0.02505
1.15,0.0019,0.02506
1.15,0.002,0.02516
1.15,0.0021,0.02534
1.15,0.0022,0.02559
1.15,0.0023,0.02491
1.15,0.0024,0.02528
1.15,0.0025,0.0247
1.15,0.0026,0.02517
1.15,0.0027,0.02567
1.15,0.0028,0.0252
1.15,0.0029,0.02477
1.15,0.003,0.02536
1.15,0.0031,0.02498
1.15,0.0032,0.02462
1.15,0.0033,0.02528
1.15,0.0034,0.02496
1.15,0.0035,0.02565
1.15,0.0036,0.02537
1.15,0.0037,0.02509
1.15,0.0038,0.02583
1.15,0.0039,0.02559
1.15,0.004,0.02535
1.15,0.0041,0.02513
1.15,0.0042,0.02491
1.15,0.0043,0.02471
1.15,0.0044,0.02551
1.15,0.0045,0.02532
1.15,0.0046,0.02514
1.15,0.0047,0.02496
1.15,0.0048,0.0248
1.15,0.0049,0.02464
1.15,0.005,0.02448
1.15,0.0051,0.02433
1.15,0.0052,0.02519
1.15,0.0053,0.02505
1.15,0.0054,0.02491
1.15,0.0055,0.02478
1.15,0.0056,0.02566
1.15,0.0057,0.02554
1.15,0.0058,0.02542
1.15,0.0059,0.0253
1.15,0.006,0.02519
1.15,0.0061,0.02509
1.15,0.0062,0.02498
1.15,0.0063,0.02588
1.15,0.0064,0.02578
1.15,0.0065,0.02568
1.15,0.0066,0.02559
1.15,0.0067,0.0255
1.15,0.0068,0.02541
1.15,0.0069,0.02533
1.15,0.007,0.02524
1.15,0.0071,0.02516
1.15,0.0072,0.02508
1.15,0.0073,0.025
1.15,0.0074,0.02493
1.15,0.0075,0.02485
1.15,0.0076,0.02478
1.15,0.0077,0.02471
1.15,0.0078,0.02464
1.15,0.0079,0.02458
1.15,0.008,0.02551
1.15,0.0081,0.02545
1.15,0.0082,0.02538
1.15,0.0083,0.02532
1.15,0.0084,0.02526
1.15,0.0085,0.0252
1.15,0.0086,0.02514
1.15,0.0087,0.02509
1.15,0.0088,0.02503
1.15,0.0089,0.02498
1.15,0.009,0.02492
1.15,0.0091,0.02487
1.15,0.0092,0.02482
1.15,0.0093,0.02477
1.15,0.0094,0.02472
1.15,0.0095,0.02467
1.15,0.0096,0.02462
1.15,0.0097,0.02458
1.15,0.0098,0.02453
1.15,0.0099,0.02449
1.15,0.01,0.02444
1.16,0.0001,0.0272
1.16,0.0002,0.0269
1.16,0.0003,0.02707
1.16,0.0004,0.02711
1.16,0.0005,0.0269
1.16,0.0006,0.02707
1.16,0.0007,0.02732
1.16,0.0008,0.02649
1.16,0.0009,0.02594
1.16,0.001,0.02629
1.16,0.0011,0.02629
1.16,0.0012,0.02679
1.16,0.0013,0.02666
1.16,0.0014,0.02684
1.16,0.0015,0.02625
1.16,0.0016,0.02585
1.16,0.0017,0.02661
1.16,0.0018,0.02651
1.16,0.0019,0.02652
1.16,0.002,0.02763
1.16,0.0021,0.02682
1.16,0.0022,0.02707
1.16,0.0023,0.0264
1.16,0.0024,0.02677
1.16,0.0025,0.02619
1.16,0.0026,0.02666
1.16,0.0027,0.02716
1.16,0.0028,0.0267
1.16,0.0029,0.02727
1.16,0.003,0.02686
1.16,0.0031,0.02648
1.16,0.0032,0.02612
1.16,0.0033,0.02679
1.16,0.0034,0.02647
1.16,0.0035,0.02617
1.16,0.0036,0.02688
1.16,0.0037,0.02661
1.16,0.0038,0.02735
1.16,0.0039,0.0271
1.16,0.004,0.02687
1.16,0.0041,0.02665
1.16,0.0042,0.02643
1.16,0.0043,0.02723
1.16,0.0044,0.02703
1.16,0.0045,0.02684
1.16,0.0046,0.02666
1.16,0.0047,0.02649
1.16,0.0048,0.02633
1.16,0.0049,0.02616
1.16,0.005,0.02601
1.16,0.0051,0.02686
1.16,0.0052,0.02672
1.16,0.0053,0.02658
1.16,0.0054,0.02645
1.16,0.0055,0.02632
1.16,0.0056,0.02719
1.16,0.0057,0.02707
1.16,0.0058,0.02695
1.16,0.0059,0.02684
1.16,0.006,0.02673
1.16,0.0061,0.02662
1.16,0.0062,0.02752
1.16,0.0063,0.02742
1.16,0.0064,0.02732
1.16,0.0065,0.02722
1.16,0.0066,0.02713
1.16,0.0067,0.02704
1.16,0.0068,0.02695
1.16,0.0069,0.02687
1.16,0.007,0.02678
1.16,0.0071,0.0267
1.16,0.0072,0.02662
1.16,0.0073,0.02655
1.16,0.0074,0.02647
1.16,0.0075,0.0264
1.16,0.0076,0.02633
1.16,0.0077,0.02626
1.16,0.0078,0.02719
1.16,0.0079,0.02712
1.16,0.008,0.02706
1.16,0.0081,0.02699
1.16,0.0082,0.02693
1.16,0.0083,0.02687
1.16,0.0084,0.02681
1.16,0.0085,0.02675
1.16,0.0086,0.02669
1.16,0.0087,0.02663
1.16,0.0088,0.02658
1.16,0.0089,0.02653
1.16,0.009,0.02647
1.16,0.0091,0.02642
1.16,0.0092,0.02637
1.16,0.0093,0.02632
1.16,0.0094,0.02627
1.16,0.0095,0.02622
1.16,0.0096,0.02617
1.16,0.0097,0.02613
1.16,0.0098,0.02608
1.16,0.0099,0.02604
1.16,0.01,0.02599
1.17,0.0001,0.02707
1.17,0.0002,0.02766
1.17,0.0003,0.02813
1.17,0.0004,0.02831
1.17,0.0005,0.02719
1.17,0.0006,0.02742
1.17,0.0007,0.02771
1.17,0.0008,0.02691
1.17,0.0009,0.02739
1.17,0.001,0.02676
1.17,0.0011,0.02778
1.17,0.0012,0.02729
1.17,0.0013,0.02718
1.17,0.0014,0.02736
1.17,0.0015,0.02778
1.17,0.0016,0.02739
1.17,0.0017,0.02716
1.17,0.0018,0.02707
1.17,0.0019,0.02708
1.17,0.002,0.02819
1.17,0.0021,0.02738
1.17,0.0022,0.02765
1.17,0.0023,0.02697
1.17,0.0024,0.02735
1.17,0.0025,0.02678
1.17,0.0026,0.02824
1.17,0.0027,0.02775
1.17,0.0028,0.02729
1.17,0.0029,0.02786
1.17,0.003,0.02746
1.17,0.0031,0.02708
1.17,0.0032,0.02672
1.17,0.0033,0.02739
1.17,0.0034,0.02707
1.17,0.0035,0.02677
1.17,0.0036,0.02749
1.17,0.0037,0.02822
1.17,0.0038,0.02796
1.17,0.0039,0.02771
1.17,0.004,0.02748
1.17,0.0041,0.02726
1.17,0.0042,0.02705
1.17,0.0043,0.02784
1.17,0.0044,0.02765
1.17,0.0045,0.02746
1.17,0.0046,0.02728
1.17,0.0047,0.02711
1.17,0.0048,0.02695
1.17,0.0049,0.02679
1.17,0.005,0.02663
1.17,0.0051,0.02748
1.17,0.0052,0.02734
1.17,0.0053,0.0272
1.17,0.0054,0.02707
1.17,0.0055,0.02694
1.17,0.0056,0.02782
1.17,0.0057,0.0277
1.17,0.0058,0.02758
1.17,0.0059,0.02747
1.17,0.006,0.02736
1.17,0.0061,0.02825
1.17,0.0062,0.02815
1.17,0.0063,0.02805
1.17,0.0064,0.02795
1.17,0.0065,0.02786
1.17,0.0066,0.02776
1.17,0.0067,0.02767
1.17,0.0068,0.02759
1.17,0.0069,0.0275
1.17,0.007,0.02742
1.17,0.0071,0.02734
1.17,0.0072,0.02726
1.17,0.0073,0.02718
1.17,0.0074,0.02711
1.17,0.0075,0.02703
1.17,0.0076,0.02696
1.17,0.0077,0.02789
1.17,0.0078,0.02782
1.17,0.0079,0.02776
1.17,0.008,0.02769
1.17,0.0081,0.02763
1.17,0.0082,0.02757
1.17,0.0083,0.02751
1.17,0.0084,0.02745
1.17,0.0085,0.02739
1.17,0.0086,0.02733
1.17,0.0087,0.02727
1.17,0.0088,0.02722
1.17,0.0089,0.02717
1.17,0.009,0.02711
1.17,0.0091,0.02706
1.17,0.0092,0.02701
1.17,0.0093,0.02696
1.17,0.0094,0.02691
1.17,0.0095,0.02686
1.17,0.0096,0.02682
1.17,0.0097,0.02677
1.17,0.0098,0.02673
1.17,0.0099,0.02668
1.17,0.01,0.02664
1.18,0.0001,0.02913
1.18,0.0002,0.02905
1.18,0.0003,0.02996
1.18,0.0004,0.02936
1.18,0.0005,0.02938
1.18,0.0006,0.0297
1.18,0.0007,0.03005
1.18,0.0008,0.0293
1.18,0.0009,0.02881
1.18,0.001,0.02922
1.18,0.0011,0.02926
1.18,0.0012,0.02979
1.18,0.0013,0.0287
1.18,0.0014,0.02989
1.18,0.0015,0.02932
1.18,0.0016,0.02895
1.18,0.0017,0.02973
1.18,0.0018,0.02964
1.18,0.0019,0.02866
1.18,0.002,0.02978
1.18,0.0021,0.02898
1.18,0.0022,0.02925
1.18,0.0023,0.02858
1.18,0.0024,0.02896
1.18,0.0025,0.0284
1.18,0.0026,0.02987
1.18,0.0027,0.02938
1.18,0.0028,0.02892
1.18,0.0029,0.0295
1.18,0.003,0.0291
1.18,0.0031,0.02872
1.18,0.0032,0.02937
1.18,0.0033,0.02903
1.18,0.0034,0.02872
1.18,0.0035,0.02842
1.18,0.0036,0.03014
1.18,0.0037,0.02987
1.18,0.0038,0.02962
1.18,0.0039,0.02938
1.18,0.004,0.02914
1.18,0.0041,0.02892
1.18,0.0042,0.02971
1.18,0.0043,0.02951
1.18,0.0044,0.02932
1.18,0.0045,0.02913
1.18,0.0046,0.02896
1.18,0.0047,0.02879
1.18,0.0048,0.02862
1.18,0.0049,0.02846
1.18,0.005,0.02931
1.18,0.0051,0.02916
1.18,0.0052,0.02902
1.18,0.0053,0.02889
1.18,0.0054,0.02875
1.18,0.0055,0.02863
1.18,0.0056,0.0295
1.18,0.0057,0.02938
1.18,0.0058,0.02927
1.18,0.0059,0.02916
1.18,0.006,0.03005
1.18,0.0061,0.02994
1.18,0.0062,0.02984
1.18,0.0063,0.02974
1.18,0.0064,0.02964
1.18,0.0065,0.02955
1.18,0.0066,0.02946
1.18,0.0067,0.02937
1.18,0.0068,0.02928
1.18,0.0069,0.0292
1.18,0.007,0.02912
1.18,0.0071,0.02904
1.18,0.0072,0.02896
1.18,0.0073,0.02888
1.18,0.0074,0.02881
1.18,0.0075,0.02873
1.18,0.0076,0.02966
1.18,0.0077,0.02959
1.18,0.0078,0.02953
1.18,0.0079,0.02946
1.18,0.008,0.0294
1.18,0.0081,0.02933
1.18,0.0082,0.02927
1.18,0.0083,0.02921
1.18,0.0084,0.02915
1.18,0.0085,0.02909
1.18,0.0086,0.02904
1.18,0.0087,0.02898
1.18,0.0088,0.02893
1.18,0.0089,0.02887
1.18,0.009,0.02882
1.18,0.0091,0.02877
1.18,0.0092,0.02872
1.18,0.0093,0.02867
1.18,0.0094,0.02862
1.18,0.0095,0.02857
1.18,0.0096,0.02853
1.18,0.0097,0.02848
1.18,0.0098,0.02844
1.18,0.0099,0.02839
1.18,0.01,0.02935
1.19,0.0001,0.0302
1.19,0.0002,0.03001
1.19,0.0003,0.03021
1.19,0.0004,0.03076
1.19,0.0005,0.02987
1.19,0.0006,0.03025
1.19,0.0007,0.03064
1.19,0.0008,0.02992
1.19,0.0009,0.02946
1.19,0.001,0.02988
1.19,0.0011,0.02994
1.19,0.0012,0.03049
1.19,0.0013,0.0294
1.19,0.0014,0.03061
1.19,0.0015,0.03005
1.19,0.0016,0.02968
1.19,0.0017,0.03047
1.19,0.0018,0.03039
1.19,0.0019,0.02942
1.19,0.002,0.03054
1.19,0.0021,0.03074
1.19,0.0022,0.03002
1.19,0.0023,0.03035
1.19,0.0024,0.02974
1.19,0.0025,0.02917
1.19,0.0026,0.03065
1.19,0.0027,0.03016
1.19,0.0028,0.03071
1.19,0.0029,0.03028
1.19,0.003,0.02989
1.19,0.0031,0.02951
1.19,0.0032,0.03016
1.19,0.0033,0.02983
1.19,0.0034,0.02952
1.19,0.0035,0.02922
1.19,0.0036,0.03094
1.19,0.0037,0.03068
1.19,0.0038,0.03042
1.19,0.0039,0.03018
1.19,0.004,0.02995
1.19,0.0041,0.02973
1.19,0.0042,0.03052
1.19,0.0043,0.03032
1.19,0.0044,0.03013
1.19,0.0045,0.02995
1.19,0.0046,0.02977
1.19,0.0047,0.0296
1.19,0.0048,0.02944
1.19,0.0049,0.03028
1.19,0.005,0.03013
1.19,0.0051,0.02998
1.19,0.0052,0.02984
1.19,0.0053,0.02971
1.19,0.0054,0.02957
1.19,0.0055,0.02945
1.19,0.0056,0.03032
1.19,0.0057,0.03021
1.19,0.0058,0.03009
1.19,0.0059,0.03098
1.19,0.006,0.03087
1.19,0.0061,0.03077
1.19,0.0062,0.03066
1.19,0.0063,0.03057
1.19,0.0064,0.03047
1.19,0.0065,0.03038
1.19,0.0066,0.03028
1.19,0.0067,0.0302
1.19,0.0068,0.03011
1.19,0.0069,0.03003
1.19,0.007,0.02994
1.19,0.0071,0.02987
1.19,0.0072,0.02979
1.19,0.0073,0.02971
1.19,0.0074,0.03064
1.19,0.0075,0.03057
1.19,0.0076,0.0305
1.19,0.0077,0.03043
1.19,0.0078,0.03036
1.19,0.0079,0.03029
1.19,0.008,0.03023
1.19,0.0081,0.03017
1.19,0.0082,0.03011
1.19,0.0083,0.03004
1.19,0.0084,0.02999
1.19,0.0085,0.02993
1.19,0.0086,0.02987
1.19,0.0087,0.02982
1.19,0.0088,0.02976
1.19,0.0089,0.02971
1.19,0.009,0.02966
1.19,0.0091,0.02961
1.19,0.0092,0.02956
1.19,0.0093,0.02951
1.19,0.0094,0.02946
1.19,0.0095,0.02941
1.19,0.0096,0.02937
1.19,0.0097,0.02932
1.19,0.0098,0.03028
1.19,0.0099,0.03023
1.19,0.01,0.03019
1.2,0.0001,0.03137
1.2,0.0002,0.03106
1.2,0.0003,0.03156
1.2,0.0004,0.03127
1.2,0.0005,0.03146
1.2,0.0006,0.0319
1.2,0.0007,0.03133
1.2,0.0008,0.03065
1.2,0.0009,0.03121
1.2,0.001,0.03065
1.2,0.0011,0.03073
1.2,0.0012,0.03129
1.2,0.0013,0.03122
1.2,0.0014,0.03143
1.2,0.0015,0.03088
1.2,0.0016,0.03052
1.2,0.0017,0.03132
1.2,0.0018,0.03124
1.2,0.0019,0.03127
1.2,0.002,0.0314
1.2,0.0021,0.03161
1.2,0.0022,0.03089
1.2,0.0023,0.03123
1.2,0.0024,0.03062
1.2,0.0025,0.03105
1.2,0.0026,0.03153
1.2,0.0027,0.03105
1.2,0.0028,0.0316
1.2,0.0029,0.03117
1.2,0.003,0.03078
1.2,0.0031,0.03141
1.2,0.0032,0.03106
1.2,0.0033,0.03073
1.2,0.0034,0.03042
1.2,0.0035,0.03112
1.2,0.0036,0.03185
1.2,0.0037,0.03158
1.2,0.0038,0.03133
1.2,0.0039,0.03109
1.2,0.004,0.03086
1.2,0.0041,0.03164
1.2,0.0042,0.03144
1.2,0.0043,0.03124
1.2,0.0044,0.03104
1.2,0.0045,0.03086
1.2,0.0046,0.03069
1.2,0.0047,0.03052
1.2,0.0048,0.03135
1.2,0.0049,0.0312
1.2,0.005,0.03105
1.2,0.0051,0.0309
1.2,0.0052,0.03076
1.2,0.0053,0.03063
1.2,0.0054,0.0305
1.2,0.0055,0.03037
1.2,0.0056,0.03125
1.2,0.0057,0.03113
1.2,0.0058,0.03202
1.2,0.0059,0.03191
1.2,0.006,0.0318
1.2,0.0061,0.03169
1.2,0.0062,0.03159
1.2,0.0063,0.03149
1.2,0.0064,0.0314
1.2,0.0065,0.03131
1.2,0.0066,0.03122
1.2,0.0067,0.03113
1.2,0.0068,0.03104
1.2,0.0069,0.03096
1.2,0.007,0.03088
1.2,0.0071,0.0308
1.2,0.0072,0.03072
1.2,0.0073,0.03165
1.2,0.0074,0.03157
1.2,0.0075,0.0315
1.2,0.0076,0.03143
1.2,0.0077,0.03136
1.2,0.0078,0.03129
1.2,0.0079,0.03123
1.2,0.008,0.03117
1.2,0.0081,0.0311
1.2,0.0082,0.03104
1.2,0.0083,0.03098
1.2,0.0084,0.03092
1.2,0.0085,0.03087
1.2,0.0086,0.03081
1.2,0.0087,0.03076
1.2,0.0088,0.0307
1.2,0.0089,0.03065
1.2,0.009,0.0306
1.2,0.0091,0.03055
1.2,0.0092,0.0305
1.2,0.0093,0.03045
1.2,0.0094,0.0304
1.2,0.0095,0.03035
1.2,0.0096,0.03131
1.2,0.0097,0.03126
1.2,0.0098,0.03122
1.2,0.0099,0.03117
1.2,0.01,0.03113
1.21,0.0001,0.03265
1.21,0.0002,0.03223
1.21,0.0003,0.03302
1.21,0.0004,0.03288
1.21,0.0005,0.03216
1.21,0.0006,0.03265
1.21,0.0007,0.03213
1.21,0.0008,0.03248
1.21,0.0009,0.03207
1.21,0.001,0.03153
1.21,0.0011,0.03262
1.21,0.0012,0.0322
1.21,0.0013,0.03213
1.21,0.0014,0.03236
1.21,0.0015,0.03182
1.21,0.0016,0.03147
1.21,0.0017,0.03227
1.21,0.0018,0.0322
1.21,0.0019,0.03224
1.21,0.002,0.03237
1.21,0.0021,0.03258
1.21,0.0022,0.03186
1.21,0.0023,0.03221
1.21,0.0024,0.0316
1.21,0.0025,0.03204
1.21,0.0026,0.03252
1.21,0.0027,0.03204
1.21,0.0028,0.03259
1.21,0.0029,0.03217
1.21,0.003,0.03178
1.21,0.0031,0.03241
1.21,0.0032,0.03206
1.21,0.0033,0.03174
1.21,0.0034,0.03143
1.21,0.0035,0.03213
1.21,0.0036,0.03286
1.21,0.0037,0.03259
1.21,0.0038,0.03234
1.21,0.0039,0.0321
1.21,0.004,0.03288
1.21,0.0041,0.03266
1.21,0.0042,0.03245
1.21,0.0043,0.03226
1.21,0.0044,0.03207
1.21,0.0045,0.03188
1.21,0.0046,0.03171
1.21,0.0047,0.03154
1.21,0.0048,0.03238
1.21,0.0049,0.03222
1.21,0.005,0.03207
1.21,0.0051,0.03193
1.21,0.0052,0.03179
1.21,0.0053,0.03166
1.21,0.0054,0.03153
1.21,0.0055,0.0314
1.21,0.0056,0.03228
1.21,0.0057,0.03316
1.21,0.0058,0.03305
1.21,0.0059,0.03294
1.21,0.006,0.03283
1.21,0.0061,0.03273
1.21,0.0062,0.03263
1.21,0.0063,0.03253
1.21,0.0064,0.03243
1.21,0.0065,0.03234
1.21,0.0066,0.03225
1.21,0.0067,0.03216
1.21,0.0068,0.03208
1.21,0.0069,0.032
1.21,0.007,0.03192
1.21,0.0071,0.03184
1.21,0.0072,0.03276
1.21,0.0073,0.03269
1.21,0.0074,0.03261
1.21,0.0075,0.03254
1.21,0.0076,0.03247
1.21,0.0077,0.0324
1.21,0.0078,0.03234
1.21,0.0079,0.03227
1.21,0.008,0.03221
1.21,0.0081,0.03215
1.21,0.0082,0.03209
1.21,0.0083,0.03203
1.21,0.0084,0.03197
1.21,0.0085,0.03191
1.21,0.0086,0.03186
1.21,0.0087,0.0318
1.21,0.0088,0.03175
1.21,0.0089,0.03169
1.21,0.009,0.03164
1.21,0.0091,0.03159
1.21,0.0092,0.03154
1.21,0.0093,0.03149
1.21,0.0094,0.03145
1.21,0.0095,0.0324
1.21,0.0096,0.03235
1.21,0.0097,0.03231
1.21,0.0098,0.03226
1.21,0.0099,0.03222
1.21,0.01,0.03218
1.22,0.0001,0.03204
1.22,0.0002,0.0325
1.22,0.0003,0.03259
1.22,0.0004,0.03259
1.22,0.0005,0.03296
1.22,0.0006,0.03252
1.22,0.0007,0.03304
1.22,0.0008,0.03242
1.22,0.0009,0.03204
1.22,0.001,0.03252
1.22,0.0011,0.03263
1.22,0.0012,0.03321
1.22,0.0013,0.03216
1.22,0.0014,0.0324
1.22,0.0015,0.03187
1.22,0.0016,0.03152
1.22,0.0017,0.03233
1.22,0.0018,0.03227
1.22,0.0019,0.03231
1.22,0.002,0.03245
1.22,0.0021,0.03267
1.22,0.0022,0.03295
1.22,0.0023,0.0323
1.22,0.0024,0.03169
1.22,0.0025,0.03214
1.22,0.0026,0.03262
1.22,0.0027,0.03314
1.22,0.0028,0.0327
1.22,0.0029,0.03228
1.22,0.003,0.03289
1.22,0.0031,0.03252
1.22,0.0032,0.03218
1.22,0.0033,0.03185
1.22,0.0034,0.03154
1.22,0.0035,0.03325
1.22,0.0036,0.03298
1.22,0.0037,0.03272
1.22,0.0038,0.03247
1.22,0.0039,0.03223
1.22,0.004,0.033
1.22,0.0041,0.03279
1.22,0.0042,0.03258
1.22,0.0043,0.03239
1.22,0.0044,0.0322
1.22,0.0045,0.03202
1.22,0.0046,0.03184
1.22,0.0047,0.03268
1.22,0.0048,0.03251
1.22,0.0049,0.03236
1.22,0.005,0.03221
1.22,0.0051,0.03207
1.22,0.0052,0.03193
1.22,0.0053,0.0318
1.22,0.0054,0.03167
1.22,0.0055,0.03154
1.22,0.0056,0.03342
1.22,0.0057,0.0333
1.22,0.0058,0.03319
1.22,0.0059,0.03308
1.22,0.006,0.03298
1.22,0.0061,0.03287
1.22,0.0062,0.03277
1.22,0.0063,0.03267
1.22,0.0064,0.03258
1.22,0.0065,0.03249
1.22,0.0066,0.0324
1.22,0.0067,0.03231
1.22,0.0068,0.03223
1.22,0.0069,0.03215
1.22,0.007,0.03206
1.22,0.0071,0.03299
1.22,0.0072,0.03291
1.22,0.0073,0.03284
1.22,0.0074,0.03276
1.22,0.0075,0.03269
1.22,0.0076,0.03262
1.22,0.0077,0.03256
1.22,0.0078,0.03249
1.22,0.0079,0.03242
1.22,0.008,0.03236
1.22,0.0081,0.0323
1.22,0.0082,0.03224
1.22,0.0083,0.03218
1.22,0.0084,0.03212
1.22,0.0085,0.03207
1.22,0.0086,0.03201
1.22,0.0087,0.03196
1.22,0.0088,0.0319
1.22,0.0089,0.03185
1.22,0.009,0.0318
1.22,0.0091,0.03175
1.22,0.0092,0.0317
1.22,0.0093,0.03265
1.22,0.0094,0.0326
1.22,0.0095,0.03256
1.22,0.0096,0.03251
1.22,0.0097,0.03247
1.22,0.0098,0.03242
1.22,0.0099,0.03238
1.22,0.01,0.03234
1.23,0.0001,0.03354
1.23,0.0002,0.03389
1.23,0.0003,0.03428
1.23,0.0004,0.03443
1.23,0.0005,0.03389
1.23,0.0006,0.0345
1.23,0.0007,0.03407
1.23,0.0008,0.03348
1.23,0.0009,0.03312
1.23,0.001,0.03362
1.23,0.0011,0.03375
1.23,0.0012,0.03435
1.23,0.0013,0.03331
1.23,0.0014,0.03455
1.23,0.0015,0.03403
1.23,0.0016,0.03369
1.23,0.0017,0.03351
1.23,0.0018,0.03345
1.23,0.0019,0.0335
1.23,0.002,0.03464
1.23,0.0021,0.03386
1.23,0.0022,0.03415
1.23,0.0023,0.0335
1.23,0.0024,0.0339
1.23,0.0025,0.03335
1.23,0.0026,0.03384
1.23,0.0027,0.03436
1.23,0.0028,0.03392
1.23,0.0029,0.0335
1.23,0.003,0.03411
1.23,0.0031,0.03375
1.23,0.0032,0.03341
1.23,0.0033,0.03308
1.23,0.0034,0.03378
1.23,0.0035,0.03349
1.23,0.0036,0.03421
1.23,0.0037,0.03395
1.23,0.0038,0.03371
1.23,0.0039,0.03447
1.23,0.004,0.03425
1.23,0.0041,0.03403
1.23,0.0042,0.03383
1.23,0.0043,0.03363
1.23,0.0044,0.03344
1.23,0.0045,0.03326
1.23,0.0046,0.03409
1.23,0.0047,0.03392
1.23,0.0048,0.03376
1.23,0.0049,0.03361
1.23,0.005,0.03346
1.23,0.0051,0.03332
1.23,0.0052,0.03318
1.23,0.0053,0.03305
1.23,0.0054,0.03292
1.23,0.0055,0.0328
1.23,0.0056,0.03468
1.23,0.0057,0.03456
1.23,0.0058,0.03445
1.23,0.0059,0.03434
1.23,0.006,0.03423
1.23,0.0061,0.03413
1.23,0.0062,0.03403
1.23,0.0063,0.03393
1.23,0.0064,0.03384
1.23,0.0065,0.03375
1.23,0.0066,0.03366
1.23,0.0067,0.03357
1.23,0.0068,0.03349
1.23,0.0069,0.03341
1.23,0.007,0.03433
1.23,0.0071,0.03425
1.23,0.0072,0.03417
1.23,0.0073,0.0341
1.23,0.0074,0.03403
1.23,0.0075,0.03396
1.23,0.0076,0.03389
1.23,0.0077,0.03382
1.23,0.0078,0.03376
1.23,0.0079,0.03369
1.23,0.008,0.03363
1.23,0.0081,0.03357
1.23,0.0082,0.03351
1.23,0.0083,0.03345
1.23,0.0084,0.03339
1.23,0.0085,0.03333
1.23,0.0086,0.03328
1.23,0.0087,0.03323
1.23,0.0088,0.03317
1.23,0.0089,0.03312
1.23,0.009,0.03307
1.23,0.0091,0.03402
1.23,0.0092,0.03397
1.23,0.0093,0.03392
1.23,0.0094,0.03388
1.23,0.0095,0.03383
1.23,0.0096,0.03378
1.23,0.0097,0.03374
1.23,0.0098,0.0337
1.23,0.0099,0.03365
1.23,0.01,0.03361
1.24,0.0001,0.03417
1.24,0.0002,0.0344
1.24,0.0003,0.03508
1.24,0.0004,0.03438
1.24,0.0005,0.03493
1.24,0.0006,0.0346
1.24,0.0007,0.03421
1.24,0.0008,0.03365
1.24,0.0009,0.03432
1.24,0.001,0.03384
1.24,0.0011,0.03398
1.24,0.0012,0.03459
1.24,0.0013,0.03357
1.24,0.0014,0.03483
1.24,0.0015,0.03431
1.24,0.0016,0.03398
1.24,0.0017,0.0348
1.24,0.0018,0.03375
1.24,0.0019,0.03381
1.24,0.002,0.03495
1.24,0.0021,0.03418
1.24,0.0022,0.03447
1.24,0.0023,0.03383
1.24,0.0024,0.03423
1.24,0.0025,0.03368
1.24,0.0026,0.03417
1.24,0.0027,0.0347
1.24,0.0028,0.03426
1.24,0.0029,0.03384
1.24,0.003,0.03446
1.24,0.0031,0.03409
1.24,0.0032,0.03375
1.24,0.0033,0.03343
1.24,0.0034,0.03413
1.24,0.0035,0.03484
1.24,0.0036,0.03457
1.24,0.0037,0.03431
1.24,0.0038,0.03406
1.24,0.0039,0.03483
1.24,0.004,0.0346
1.24,0.0041,0.03439
1.24,0.0042,0.03419
1.24,0.0043,0.03399
1.24,0.0044,0.03381
1.24,0.0045,0.03463
1.24,0.0046,0.03446
1.24,0.0047,0.03429
1.24,0.0048,0.03413
1.24,0.0049,0.03398
1.24,0.005,0.03383
1.24,0.0051,0.03369
1.24,0.0052,0.03355
1.24,0.0053,0.03342
1.24,0.0054,0.03329
1.24,0.0055,0.03417
1.24,0.0056,0.03505
1.24,0.0057,0.03494
1.24,0.0058,0.03482
1.24,0.0059,0.03472
1.24,0.006,0.03461
1.24,0.0061,0.03451
1.24,0.0062,0.03441
1.24,0.0063,0.03431
1.24,0.0064,0.03422
1.24,0.0065,0.03413
1.24,0.0066,0.03404
1.24,0.0067,0.03395
1.24,0.0068,0.03487
1.24,0.0069,0.03479
1.24,0.007,0.03471
1.24,0.0071,0.03463
1.24,0.0072,0.03456
1.24,0.0073,0.03448
1.24,0.0074,0.03441
1.24,0.0075,0.03434
1.24,0.0076,0.03427
1.24,0.0077,0.03421
1.24,0.0078,0.03414
1.24,0.0079,0.03408
1.24,0.008,0.03401
1.24,0.0081,0.03395
1.24,0.0082,0.03389
1.24,0.0083,0.03384
1.24,0.0084,0.03378
1.24,0.0085,0.03372
1.24,0.0086,0.03367
1.24,0.0087,0.03361
1.24,0.0088,0.03356
1.24,0.0089,0.03451
1.24,0.009,0.03446
1.24,0.0091,0.03441
1.24,0.0092,0.03436
1.24,0.0093,0.03431
1.24,0.0094,0.03427
1.24,0.0095,0.03422
1.24,0.0096,0.03417
1.24,0.0097,0.03413
1.24,0.0098,0.03409
1.24,0.0099,0.03404
1.24,0.01,0.034
1.25,0.0001,0.036
1.25,0.0002,0.03656
1.25,0.0003,0.03568
1.25,0.0004,0.0362
1.25,0.0005,0.03589
1.25,0.0006,0.03665
1.25,0.0007,0.03632
1.25,0.0008,0.03581
1.25,0.0009,0.03551
1.25,0.001,0.03507
1.25,0.0011,0.03623
1.25,0.0012,0.03587
1.25,0.0013,0.03586
1.25,0.0014,0.03613
1.25,0.0015,0.03563
1.25,0.0016,0.03531
1.25,0.0017,0.03614
1.25,0.0018,0.0361
1.25,0.0019,0.03516
1.25,0.002,0.03632
1.25,0.0021,0.03555
1.25,0.0022,0.03585
1.25,0.0023,0.03521
1.25,0.0024,0.03562
1.25,0.0025,0.03507
1.25,0.0026,0.03657
1.25,0.0027,0.0361
1.25,0.0028,0.03566
1.25,0.0029,0.03625
1.25,0.003,0.03587
1.25,0.0031,0.03551
1.25,0.0032,0.03517
1.25,0.0033,0.03585
1.25,0.0034,0.03555
1.25,0.0035,0.03527
1.25,0.0036,0.036
1.25,0.0037,0.03574
1.25,0.0038,0.0365
1.25,0.0039,0.03626
1.25,0.004,0.03604
1.25,0.0041,0.03583
1.25,0.0042,0.03563
1.25,0.0043,0.03544
1.25,0.0044,0.03525
1.25,0.0045,0.03607
1.25,0.0046,0.0359
1.25,0.0047,0.03574
1.25,0.0048,0.03558
1.25,0.0049,0.03543
1.25,0.005,0.03528
1.25,0.0051,0.03514
1.25,0.0052,0.03501
1.25,0.0053,0.03488
1.25,0.0054,0.03575
1.25,0.0055,0.03563
1.25,0.0056,0.03651
1.25,0.0057,0.0364
1.25,0.0058,0.03628
1.25,0.0059,0.03618
1.25,0.006,0.03607
1.25,0.0061,0.03597
1.25,0.0062,0.03587
1.25,0.0063,0.03578
1.25,0.0064,0.03569
1.25,0.0065,0.0356
1.25,0.0066,0.03551
1.25,0.0067,0.03642
1.25,0.0068,0.03634
1.25,0.0069,0.03626
1.25,0.007,0.03618
1.25,0.0071,0.0361
1.25,0.0072,0.03603
1.25,0.0073,0.03596
1.25,0.0074,0.03588
1.25,0.0075,0.03582
1.25,0.0076,0.03575
1.25,0.0077,0.03568
1.25,0.0078,0.03562
1.25,0.0079,0.03555
1.25,0.008,0.03549
1.25,0.0081,0.03543
1.25,0.0082,0.03537
1.25,0.0083,0.03531
1.25,0.0084,0.03526
1.25,0.0085,0.0352
1.25,0.0086,0.03515
1.25,0.0087,0.03609
1.25,0.0088,0.03604
1.25,0.0089,0.03599
1.25,0.009,0.03594
1.25,0.0091,0.03589
1.25,0.0092,0.03584
1.25,0.0093,0.0358
1.25,0.0094,0.03575
1.25,0.0095,0.0357
1.25,0.0096,0.03566
1.25,0.0097,0.03561
1.25,0.0098,0.03557
1.25,0.0099,0.03553
1.25,0.01,0.03549
1.26,0.0001,0.03678
1.26,0.0002,0.03679
1.26,0.0003,0.03706
1.26,0.0004,0.03665
1.26,0.0005,0.03638
1.26,0.0006,0.03718
1.26,0.0007,0.03687
1.26,0.0008,0.03637
1.26,0.0009,0.03609
1.26,0.001,0.03665
1.26,0.0011,0.03683
1.26,0.0012,0.03647
1.26,0.0013,0.03646
1.26,0.0014,0.03674
1.26,0.0015,0.03624
1.26,0.0016,0.03593
1.26,0.0017,0.03676
1.26,0.0018,0.03672
1.26,0.0019,0.03579
1.26,0.002,0.03695
1.26,0.0021,0.03718
1.26,0.0022,0.03648
1.26,0.0023,0.03684
1.26,0.0024,0.03625
1.26,0.0025,0.03571
1.26,0.0026,0.03721
1.26,0.0027,0.03674
1.26,0.0028,0.0363
1.26,0.0029,0.0369
1.26,0.003,0.03651
1.26,0.0031,0.03616
1.26,0.0032,0.03582
1.26,0.0033,0.0365
1.26,0.0034,0.0362
1.26,0.0035,0.03592
1.26,0.0036,0.03665
1.26,0.0037,0.03639
1.26,0.0038,0.03715
1.26,0.0039,0.03692
1.26,0.004,0.03669
1.26,0.0041,0.03648
1.26,0.0042,0.03628
1.26,0.0043,0.03609
1.26,0.0044,0.03691
1.26,0.0045,0.03673
1.26,0.0046,0.03656
1.26,0.0047,0.0364
1.26,0.0048,0.03624
1.26,0.0049,0.03609
1.26,0.005,0.03594
1.26,0.0051,0.0358
1.26,0.0052,0.03567
1.26,0.0053,0.03654
1.26,0.0054,0.03641
1.26,0.0055,0.03629
1.26,0.0056,0.03717
1.26,0.0057,0.03706
1.26,0.0058,0.03695
1.26,0.0059,0.03684
1.26,0.006,0.03673
1.26,0.0061,0.03663
1.26,0.0062,0.03654
1.26,0.0063,0.03644
1.26,0.0064,0.03635
1.26,0.0065,0.03626
1.26,0.0066,0.03717
1.26,0.0067,0.03709
1.26,0.0068,0.037
1.26,0.0069,0.03692
1.26,0.007,0.03684
1.26,0.0071,0.03677
1.26,0.0072,0.03669
1.26,0.0073,0.03662
1.26,0.0074,0.03655
1.26,0.0075,0.03648
1.26,0.0076,0.03641
1.26,0.0077,0.03635
1.26,0.0078,0.03628
1.26,0.0079,0.03622
1.26,0.008,0.03616
1.26,0.0081,0.0361
1.26,0.0082,0.03604
1.26,0.0083,0.03598
1.26,0.0084,0.03592
1.26,0.0085,0.03587
1.26,0.0086,0.03681
1.26,0.0087,0.03676
1.26,0.0088,0.03671
1.26,0.0089,0.03666
1.26,0.009,0.03661
1.26,0.0091,0.03656
1.26,0.0092,0.03651
1.26,0.0093,0.03646
1.26,0.0094,0.03642
1.26,0.0095,0.03637
1.26,0.0096,0.03633
1.26,0.0097,0.03628
1.26,0.0098,0.03624
1.26,0.0099,0.0362
1.26,0.01,0.03616
1.27,0.0001,0.03779
1.27,0.0002,0.03768
1.27,0.0003,0.03724
1.27,0.0004,0.03799
1.27,0.0005,0.0378
1.27,0.0006,0.03766
1.27,0.0007,0.03739
1.27,0.0008,0.03693
1.27,0.0009,0.03667
1.27,0.001,0.03725
1.27,0.0011,0.03744
1.27,0.0012,0.0381
1.27,0.0013,0.03711
1.27,0.0014,0.03739
1.27,0.0015,0.0369
1.27,0.0016,0.0366
1.27,0.0017,0.03744
1.27,0.0018,0.0374
1.27,0.0019,0.03748
1.27,0.002,0.03764
1.27,0.0021,0.03788
1.27,0.0022,0.03718
1.27,0.0023,0.03755
1.27,0.0024,0.03696
1.27,0.0025,0.03642
1.27,0.0026,0.03792
1.27,0.0027,0.03746
1.27,0.0028,0.03702
1.27,0.0029,0.03762
1.27,0.003,0.03724
1.27,0.0031,0.03688
1.27,0.0032,0.03755
1.27,0.0033,0.03723
1.27,0.0034,0.03693
1.27,0.0035,0.03665
1.27,0.0036,0.03738
1.27,0.0037,0.03813
1.27,0.0038,0.03788
1.27,0.0039,0.03765
1.27,0.004,0.03743
1.27,0.0041,0.03723
1.27,0.0042,0.03703
1.27,0.0043,0.03683
1.27,0.0044,0.03765
1.27,0.0045,0.03747
1.27,0.0046,0.03731
1.27,0.0047,0.03714
1.27,0.0048,0.03699
1.27,0.0049,0.03684
1.27,0.005,0.03669
1.27,0.0051,0.03655
1.27,0.0052,0.03742
1.27,0.0053,0.03729
1.27,0.0054,0.03716
1.27,0.0055,0.03704
1.27,0.0056,0.03793
1.27,0.0057,0.03781
1.27,0.0058,0.0377
1.27,0.0059,0.0376
1.27,0.006,0.03749
1.27,0.0061,0.03739
1.27,0.0062,0.03729
1.27,0.0063,0.0372
1.27,0.0064,0.03711
1.27,0.0065,0.03802
1.27,0.0066,0.03793
1.27,0.0067,0.03785
1.27,0.0068,0.03777
1.27,0.0069,0.03769
1.27,0.007,0.03761
1.27,0.0071,0.03753
1.27,0.0072,0.03746
1.27,0.0073,0.03738
1.27,0.0074,0.03731
1.27,0.0075,0.03725
1.27,0.0076,0.03718
1.27,0.0077,0.03711
1.27,0.0078,0.03705
1.27,0.0079,0.03699
1.27,0.008,0.03692
1.27,0.0081,0.03686
1.27,0.0082,0.03681
1.27,0.0083,0.03675
1.27,0.0084,0.03669
1.27,0.0085,0.03764
1.27,0.0086,0.03758
1.27,0.0087,0.03753
1.27,0.0088,0.03748
1.27,0.0089,0.03743
1.27,0.009,0.03738
1.27,0.0091,0.03733
1.27,0.0092,0.03728
1.27,0.0093,0.03723
1.27,0.0094,0.03719
1.27,0.0095,0.03714
1.27,0.0096,0.0371
1.27,0.0097,0.03706
1.27,0.0098,0.03701
1.27,0.0099,0.03697
1.27,0.01,0.03693
1.28,0.0001,0.03792
1.28,0.0002,0.0387
1.28,0.0003,0.03857
1.28,0.0004,0.03845
1.28,0.0005,0.03836
1.28,0.0006,0.03827
1.28,0.0007,0.03905
1.28,0.0008,0.03862
1.28,0.0009,0.03838
1.28,0.001,0.03799
1.28,0.0011,0.0382
1.28,0.0012,0.03886
1.28,0.0013,0.03788
1.28,0.0014,0.03818
1.28,0.0015,0.0377
1.28,0.0016,0.0374
1.28,0.0017,0.03825
1.28,0.0018,0.03822
1.28,0.0019,0.0383
1.28,0.002,0.03847
1.28,0.0021,0.03871
1.28,0.0022,0.03802
1.28,0.0023,0.03839
1.28,0.0024,0.03781
1.28,0.0025,0.03827
1.28,0.0026,0.03877
1.28,0.0027,0.03831
1.28,0.0028,0.03888
1.28,0.0029,0.03847
1.28,0.003,0.0381
1.28,0.0031,0.03774
1.28,0.0032,0.03841
1.28,0.0033,0.0381
1.28,0.0034,0.0378
1.28,0.0035,0.03752
1.28,0.0036,0.03825
1.28,0.0037,0.039
1.28,0.0038,0.03876
1.28,0.0039,0.03853
1.28,0.004,0.03831
1.28,0.0041,0.0381
1.28,0.0042,0.0379
1.28,0.0043,0.03871
1.28,0.0044,0.03853
1.28,0.0045,0.03836
1.28,0.0046,0.03819
1.28,0.0047,0.03803
1.28,0.0048,0.03787
1.28,0.0049,0.03772
1.28,0.005,0.03758
1.28,0.0051,0.03744
1.28,0.0052,0.03831
1.28,0.0053,0.03818
1.28,0.0054,0.03805
1.28,0.0055,0.03793
1.28,0.0056,0.03882
1.28,0.0057,0.0387
1.28,0.0058,0.03859
1.28,0.0059,0.03849
1.28,0.006,0.03839
1.28,0.0061,0.03829
1.28,0.0062,0.03819
1.28,0.0063,0.0381
1.28,0.0064,0.039
1.28,0.0065,0.03892
1.28,0.0066,0.03883
1.28,0.0067,0.03874
1.28,0.0068,0.03866
1.28,0.0069,0.03858
1.28,0.007,0.03851
1.28,0.0071,0.03843
1.28,0.0072,0.03836
1.28,0.0073,0.03828
1.28,0.0074,0.03821
1.28,0.0075,0.03815
1.28,0.0076,0.03808
1.28,0.0077,0.03801
1.28,0.0078,0.03795
1.28,0.0079,0.03789
1.28,0.008,0.03783
1.28,0.0081,0.03777
1.28,0.0082,0.03771
1.28,0.0083,0.03865
1.28,0.0084,0.0386
1.28,0.0085,0.03854
1.28,0.0086,0.03849
1.28,0.0087,0.03843
1.28,0.0088,0.03838
1.28,0.0089,0.03833
1.28,0.009,0.03828
1.28,0.0091,0.03824
1.28,0.0092,0.03819
1.28,0.0093,0.03814
1.28,0.0094,0.0381
1.28,0.0095,0.03805
1.28,0.0096,0.03801
1.28,0.0097,0.03796
1.28,0.0098,0.03792
1.28,0.0099,0.03788
1.28,0.01,0.03784
1.29,0.0001,0.0392
1.29,0.0002,0.03987
1.29,0.0003,0.04003
1.29,0.0004,0.04006
1.29,0.0005,0.04006
1.29,0.0006,0.04003
1.29,0.0007,0.03985
1.29,0.0008,0.03945
1.29,0.0009,0.03924
1.29,0.001,0.03886
1.29,0.0011,0.03909
1.29,0.0012,0.03977
1.29,0.0013,0.0388
1.29,0.0014,0.04011
1.29,0.0015,0.03964
1.29,0.0016,0.03935
1.29,0.0017,0.0392
1.29,0.0018,0.03918
1.29,0.0019,0.03926
1.29,0.002,0.03944
1.29,0.0021,0.03968
1.29,0.0022,0.039
1.29,0.0023,0.03937
1.29,0.0024,0.03879
1.29,0.0025,0.03926
1.29,0.0026,0.03976
1.29,0.0027,0.0393
1.29,0.0028,0.03987
1.29,0.0029,0.03947
1.29,0.003,0.0391
1.29,0.0031,0.03875
1.29,0.0032,0.03941
1.29,0.0033,0.0391
1.29,0.0034,0.03881
1.29,0.0035,0.03853
1.29,0.0036,0.04026
1.29,0.0037,0.04001
1.29,0.0038,0.03977
1.29,0.0039,0.03955
1.29,0.004,0.03933
1.29,0.0041,0.03912
1.29,0.0042,0.03992
1.29,0.0043,0.03973
1.29,0.0044,0.03955
1.29,0.0045,0.03938
1.29,0.0046,0.03921
1.29,0.0047,0.03905
1.29,0.0048,0.0389
1.29,0.0049,0.03875
1.29,0.005,0.03861
1.29,0.0051,0.03947
1.29,0.0052,0.03934
1.29,0.0053,0.03921
1.29,0.0054,0.03908
1.29,0.0055,0.03896
1.29,0.0056,0.03985
1.29,0.0057,0.03974
1.29,0.0058,0.03963
1.29,0.0059,0.03952
1.29,0.006,0.03942
1.29,0.0061,0.03932
1.29,0.0062,0.03922
1.29,0.0063,0.04013
1.29,0.0064,0.04004
1.29,0.0065,0.03995
1.29,0.0066,0.03987
1.29,0.0067,0.03978
1.29,0.0068,0.0397
1.29,0.0069,0.03962
1.29,0.007,0.03955
1.29,0.0071,0.03947
1.29,0.0072,0.0394
1.29,0.0073,0.03933
1.29,0.0074,0.03926
1.29,0.0075,0.03919
1.29,0.0076,0.03912
1.29,0.0077,0.03906
1.29,0.0078,0.03899
1.29,0.0079,0.03893
1.29,0.008,0.03887
1.29,0.0081,0.03881
1.29,0.0082,0.03975
1.29,0.0083,0.0397
1.29,0.0084,0.03964
1.29,0.0085,0.03959
1.29,0.0086,0.03953
1.29,0.0087,0.03948
1.29,0.0088,0.03943
1.29,0.0089,0.03938
1.29,0.009,0.03933
1.29,0.0091,0.03928
1.29,0.0092,0.03924
1.29,0.0093,0.03919
1.29,0.0094,0.03914
1.29,0.0095,0.0391
1.29,0.0096,0.03905
1.29,0.0097,0.03901
1.29,0.0098,0.03897
1.29,0.0099,0.03893
1.29,0.01,0.03889
1.3,0.0001,0.03963
1.3,0.0002,0.04018
1.3,0.0003,0.03963
1.3,0.0004,0.03982
1.3,0.0005,0.0399
1.3,0.0006,0.03994
1.3,0.0007,0.0398
1.3,0.0008,0.03943
1.3,0.0009,0.03925
1.3,0.001,0.03989
1.3,0.0011,0.03913
1.3,0.0012,0.03983
1.3,0.0013,0.03987
1.3,0.0014,0.04019
1.3,0.0015,0.03972
1.3,0.0016,0.03944
1.3,0.0017,0.0403
1.3,0.0018,0.03929
1.3,0.0019,0.03937
1.3,0.002,0.04055
1.3,0.0021,0.0398
1.3,0.0022,0.04012
1.3,0.0023,0.0395
1.3,0.0024,0.03892
1.3,0.0025,0.03939
1.3,0.0026,0.0399
1.3,0.0027,0.03944
1.3,0.0028,0.04002
1.3,0.0029,0.03962
1.3,0.003,0.03924
1.3,0.0031,0.03989
1.3,0.0032,0.03957
1.3,0.0033,0.03925
1.3,0.0034,0.03896
1.3,0.0035,0.03868
1.3,0.0036,0.04042
1.3,0.0037,0.04017
1.3,0.0038,0.03993
1.3,0.0039,0.03971
1.3,0.004,0.03949
1.3,0.0041,0.03929
1.3,0.0042,0.04009
1.3,0.0043,0.0399
1.3,0.0044,0.03972
1.3,0.0045,0.03955
1.3,0.0046,0.03938
1.3,0.0047,0.03922
1.3,0.0048,0.03907
1.3,0.0049,0.03892
1.3,0.005,0.03978
1.3,0.0051,0.03964
1.3,0.0052,0.03951
1.3,0.0053,0.03938
1.3,0.0054,0.03926
1.3,0.0055,0.03914
1.3,0.0056,0.04003
1.3,0.0057,0.03991
1.3,0.0058,0.03981
1.3,0.0059,0.0397
1.3,0.006,0.0396
1.3,0.0061,0.0395
1.3,0.0062,0.04041
1.3,0.0063,0.04031
1.3,0.0064,0.04022
1.3,0.0065,0.04014
1.3,0.0066,0.04005
1.3,0.0067,0.03997
1.3,0.0068,0.03989
1.3,0.0069,0.03981
1.3,0.007,0.03973
1.3,0.0071,0.03966
1.3,0.0072,0.03958
1.3,0.0073,0.03951
1.3,0.0074,0.03944
1.3,0.0075,0.03938
1.3,0.0076,0.03931
1.3,0.0077,0.03924
1.3,0.0078,0.03918
1.3,0.0079,0.03912
1.3,0.008,0.04006
1.3,0.0081,0.04
1.3,0.0082,0.03994
1.3,0.0083,0.03989
1.3,0.0084,0.03983
1.3,0.0085,0.03978
1.3,0.0086,0.03972
1.3,0.0087,0.03967
1.3,0.0088,0.03962
1.3,0.0089,0.03957
1.3,0.009,0.03952
1.3,0.0091,0.03948
1.3,0.0092,0.03943
1.3,0.0093,0.03938
1.3,0.0094,0.03934
1.3,0.0095,0.03929
1.3,0.0096,0.03925
1.3,0.0097,0.03921
1.3,0.0098,0.03916
1.3,0.0099,0.03912
1.3,0.01,0.03908
1.31,0.0001,0.04021
1.31,0.0002,0.04064
1.31,0.0003,0.04039
1.31,0.0004,0.04073
1.31,0.0005,0.0399
1.31,0.0006,0.03999
1.31,0.0007,0.0409
1.31,0.0008,0.03956
1.31,0.0009,0.0394
1.31,0.001,0.04006
1.31,0.0011,0.04032
1.31,0.0012,0.04003
1.31,0.0013,0.04009
1.31,0.0014,0.04041
1.31,0.0015,0.03996
1.31,0.0016,0.03968
1.31,0.0017,0.04055
1.31,0.0018,0.03954
1.31,0.0019,0.03964
1.31,0.002,0.04082
1.31,0.0021,0.04007
1.31,0.0022,0.0404
1.31,0.0023,0.03978
1.31,0.0024,0.0402
1.31,0.0025,0.03968
1.31,0.0026,0.04019
1.31,0.0027,0.04073
1.31,0.0028,0.04031
1.31,0.0029,0.03991
1.31,0.003,0.03954
1.31,0.0031,0.04019
1.31,0.0032,0.03987
1.31,0.0033,0.03956
1.31,0.0034,0.03927
1.31,0.0035,0.04099
1.31,0.0036,0.04073
1.31,0.0037,0.04048
1.31,0.0038,0.04024
1.31,0.0039,0.04002
1.31,0.004,0.03981
1.31,0.0041,0.0406
1.31,0.0042,0.04041
1.31,0.0043,0.04022
1.31,0.0044,0.04004
1.31,0.0045,0.03987
1.31,0.0046,0.0397
1.31,0.0047,0.03954
1.31,0.0048,0.03939
1.31,0.0049,0.04025
1.31,0.005,0.0401
1.31,0.0051,0.03997
1.31,0.0052,0.03984
1.31,0.0053,0.03971
1.31,0.0054,0.03959
1.31,0.0055,0.03947
1.31,0.0056,0.04036
1.31,0.0057,0.04024
1.31,0.0058,0.04014
1.31,0.0059,0.04003
1.31,0.006,0.03993
1.31,0.0061,0.04083
1.31,0.0062,0.04074
1.31,0.0063,0.04065
1.31,0.0064,0.04056
1.31,0.0065,0.04047
1.31,0.0066,0.04039
1.31,0.0067,0.0403
1.31,0.0068,0.04022
1.31,0.0069,0.04014
1.31,0.007,0.04007
1.31,0.0071,0.03999
1.31,0.0072,0.03992
1.31,0.0073,0.03985
1.31,0.0074,0.03978
1.31,0.0075,0.03971
1.31,0.0076,0.03965
1.31,0.0077,0.03958
1.31,0.0078,0.03952
1.31,0.0079,0.04046
1.31,0.008,0.0404
1.31,0.0081,0.04034
1.31,0.0082,0.04028
1.31,0.0083,0.04023
1.31,0.0084,0.04017
1.31,0.0085,0.04012
1.31,0.0086,0.04007
1.31,0.0087,0.04002
1.31,0.0088,0.03997
1.31,0.0089,0.03992
1.31,0.009,0.03987
1.31,0.0091,0.03982
1.31,0.0092,0.03977
1.31,0.0093,0.03973
1.31,0.0094,0.03968
1.31,0.0095,0.03964
1.31,0.0096,0.03959
1.31,0.0097,0.03955
1.31,0.0098,0.03951
1.31,0.0099,0.03947
1.31,0.01,0.03943
1.32,0.0001,0.04194
1.32,0.0002,0.04226
1.32,0.0003,0.04231
1.32,0.0004,0.04179
1.32,0.0005,0.04205
1.32,0.0006,0.0422
1.32,0.0007,0.04215
1.32,0.0008,0.04185
1.32,0.0009,0.04171
1.32,0.001,0.04139
1.32,0.0011,0.04167
1.32,0.0012,0.04239
1.32,0.0013,0.04146
1.32,0.0014,0.0418
1.32,0.0015,0.04135
1.32,0.0016,0.04108
1.32,0.0017,0.04196
1.32,0.0018,0.04195
1.32,0.0019,0.04105
1.32,0.002,0.04224
1.32,0.0021,0.0415
1.32,0.0022,0.04183
1.32,0.0023,0.04121
1.32,0.0024,0.04164
1.32,0.0025,0.04112
1.32,0.0026,0.04163
1.32,0.0027,0.04218
1.32,0.0028,0.04176
1.32,0.0029,0.04137
1.32,0.003,0.042
1.32,0.0031,0.04165
1.32,0.0032,0.04133
1.32,0.0033,0.04102
1.32,0.0034,0.04073
1.32,0.0035,0.04145
1.32,0.0036,0.04219
1.32,0.0037,0.04195
1.32,0.0038,0.04171
1.32,0.0039,0.04149
1.32,0.004,0.04128
1.32,0.0041,0.04207
1.32,0.0042,0.04188
1.32,0.0043,0.04169
1.32,0.0044,0.04152
1.32,0.0045,0.04134
1.32,0.0046,0.04118
1.32,0.0047,0.04102
1.32,0.0048,0.04087
1.32,0.0049,0.04173
1.32,0.005,0.04159
1.32,0.0051,0.04145
1.32,0.0052,0.04132
1.32,0.0053,0.04119
1.32,0.0054,0.04107
1.32,0.0055,0.04095
1.32,0.0056,0.04184
1.32,0.0057,0.04173
1.32,0.0058,0.04162
1.32,0.0059,0.04152
1.32,0.006,0.04242
1.32,0.0061,0.04232
1.32,0.0062,0.04223
1.32,0.0063,0.04214
1.32,0.0064,0.04205
1.32,0.0065,0.04196
1.32,0.0066,0.04188
1.32,0.0067,0.04179
1.32,0.0068,0.04171
1.32,0.0069,0.04164
1.32,0.007,0.04156
1.32,0.0071,0.04149
1.32,0.0072,0.04142
1.32,0.0073,0.04135
1.32,0.0074,0.04128
1.32,0.0075,0.04121
1.32,0.0076,0.04114
1.32,0.0077,0.04108
1.32,0.0078,0.04202
1.32,0.0079,0.04196
1.32,0.008,0.0419
1.32,0.0081,0.04184
1.32,0.0082,0.04178
1.32,0.0083,0.04173
1.32,0.0084,0.04167
1.32,0.0085,0.04162
1.32,0.0086,0.04157
1.32,0.0087,0.04152
1.32,0.0088,0.04147
1.32,0.0089,0.04142
1.32,0.009,0.04137
1.32,0.0091,0.04132
1.32,0.0092,0.04127
1.32,0.0093,0.04123
1.32,0.0094,0.04118
1.32,0.0095,0.04114
1.32,0.0096,0.0411
1.32,0.0097,0.04105
1.32,0.0098,0.04101
1.32,0.0099,0.04097
1.32,0.01,0.04093
1.33,0.0001,0.04184
1.33,0.0002,0.04305
1.33,0.0003,0.04239
1.33,0.0004,0.04302
1.33,0.0005,0.04237
1.33,0.0006,0.04258
1.33,0.0007,0.04257
1.33,0.0008,0.0423
1.33,0.0009,0.04219
1.33,0.001,0.04189
1.33,0.0011,0.04218
1.33,0.0012,0.04292
1.33,0.0013,0.04199
1.33,0.0014,0.04234
1.33,0.0015,0.0419
1.33,0.0016,0.04164
1.33,0.0017,0.04253
1.33,0.0018,0.04253
1.33,0.0019,0.04163
1.33,0.002,0.04283
1.33,0.0021,0.04209
1.33,0.0022,0.04242
1.33,0.0023,0.04181
1.33,0.0024,0.04224
1.33,0.0025,0.04172
1.33,0.0026,0.04224
1.33,0.0027,0.04279
1.33,0.0028,0.04237
1.33,0.0029,0.04198
1.33,0.003,0.04261
1.33,0.0031,0.04227
1.33,0.0032,0.04195
1.33,0.0033,0.04164
1.33,0.0034,0.04235
1.33,0.0035,0.04208
1.33,0.0036,0.04282
1.33,0.0037,0.04258
1.33,0.0038,0.04234
1.33,0.0039,0.04212
1.33,0.004,0.04291
1.33,0.0041,0.04271
1.33,0.0042,0.04251
1.33,0.0043,0.04233
1.33,0.0044,0.04215
1.33,0.0045,0.04198
1.33,0.0046,0.04182
1.33,0.0047,0.04166
1.33,0.0048,0.04251
1.33,0.0049,0.04237
1.33,0.005,0.04223
1.33,0.0051,0.04209
1.33,0.0052,0.04196
1.33,0.0053,0.04184
1.33,0.0054,0.04172
1.33,0.0055,0.0416
1.33,0.0056,0.04249
1.33,0.0057,0.04238
1.33,0.0058,0.04227
1.33,0.0059,0.04317
1.33,0.006,0.04307
1.33,0.0061,0.04297
1.33,0.0062,0.04288
1.33,0.0063,0.04279
1.33,0.0064,0.0427
1.33,0.0065,0.04261
1.33,0.0066,0.04253
1.33,0.0067,0.04245
1.33,0.0068,0.04237
1.33,0.0069,0.04229
1.33,0.007,0.04222
1.33,0.0071,0.04214
1.33,0.0072,0.04207
1.33,0.0073,0.042
1.33,0.0074,0.04193
1.33,0.0075,0.04187
1.33,0.0076,0.0428
1.33,0.0077,0.04274
1.33,0.0078,0.04268
1.33,0.0079,0.04262
1.33,0.008,0.04256
1.33,0.0081,0.0425
1.33,0.0082,0.04244
1.33,0.0083,0.04239
1.33,0.0084,0.04233
1.33,0.0085,0.04228
1.33,0.0086,0.04223
1.33,0.0087,0.04218
1.33,0.0088,0.04213
1.33,0.0089,0.04208
1.33,0.009,0.04203
1.33,0.0091,0.04198
1.33,0.0092,0.04194
1.33,0.0093,0.04189
1.33,0.0094,0.04185
1.33,0.0095,0.0418
1.33,0.0096,0.04176
1.33,0.0097,0.04172
1.33,0.0098,0.04168
1.33,0.0099,0.04164
1.33,0.01,0.0416
1.34,0.0001,0.04181
1.34,0.0002,0.04246
1.34,0.0003,0.04295
1.34,0.0004,0.04266
1.34,0.0005,0.04205
1.34,0.0006,0.04229
1.34,0.0007,0.0423
1.34,0.0008,0.04205
1.34,0.0009,0.04195
1.34,0.001,0.04166
1.34,0.0011,0.04196
1.34,0.0012,0.04271
1.34,0.0013,0.04179
1.34,0.0014,0.04214
1.34,0.0015,0.04171
1.34,0.0016,0.04145
1.34,0.0017,0.04234
1.34,0.0018,0.04235
1.34,0.0019,0.04145
1.34,0.002,0.04265
1.34,0.0021,0.04292
1.34,0.0022,0.04225
1.34,0.0023,0.04164
1.34,0.0024,0.04207
1.34,0.0025,0.04155
1.34,0.0026,0.04307
1.34,0.0027,0.04262
1.34,0.0028,0.04221
1.34,0.0029,0.04182
1.34,0.003,0.04245
1.34,0.0031,0.04211
1.34,0.0032,0.04179
1.34,0.0033,0.04148
1.34,0.0034,0.04219
1.34,0.0035,0.04292
1.34,0.0036,0.04266
1.34,0.0037,0.04242
1.34,0.0038,0.04219
1.34,0.0039,0.04197
1.34,0.004,0.04276
1.34,0.0041,0.04255
1.34,0.0042,0.04236
1.34,0.0043,0.04218
1.34,0.0044,0.042
1.34,0.0045,0.04183
1.34,0.0046,0.04167
1.34,0.0047,0.04251
1.34,0.0048,0.04236
1.34,0.0049,0.04222
1.34,0.005,0.04208
1.34,0.0051,0.04195
1.34,0.0052,0.04182
1.34,0.0053,0.04169
1.34,0.0054,0.04157
1.34,0.0055,0.04145
1.34,0.0056,0.04234
1.34,0.0057,0.04223
1.34,0.0058,0.04313
1.34,0.0059,0.04302
1.34,0.006,0.04292
1.34,0.0061,0.04283
1.34,0.0062,0.04273
1.34,0.0063,0.04264
1.34,0.0064,0.04256
1.34,0.0065,0.04247
1.34,0.0066,0.04239
1.34,0.0067,0.0423
1.34,0.0068,0.04223
1.34,0.0069,0.04215
1.34,0.007,0.04207
1.34,0.0071,0.042
1.34,0.0072,0.04193
1.34,0.0073,0.04186
1.34,0.0074,0.04179
1.34,0.0075,0.04273
1.34,0.0076,0.04266
1.34,0.0077,0.0426
1.34,0.0078,0.04254
1.34,0.0079,0.04248
1.34,0.008,0.04242
1.34,0.0081,0.04236
1.34,0.0082,0.0423
1.34,0.0083,0.04225
1.34,0.0084,0.04219
1.34,0.0085,0.04214
1.34,0.0086,0.04209
1.34,0.0087,0.04204
1.34,0.0088,0.04199
1.34,0.0089,0.04194
1.34,0.009,0.04189
1.34,0.0091,0.04184
1.34,0.0092,0.0418
1.34,0.0093,0.04175
1.34,0.0094,0.04171
1.34,0.0095,0.04167
1.34,0.0096,0.04162
1.34,0.0097,0.04158
1.34,0.0098,0.04154
1.34,0.0099,0.0415
1.34,0.01,0.04146
1.35,0.0001,0.04305
1.35,0.0002,0.04359
1.35,0.0003,0.04337
1.35,0.0004,0.04322
1.35,0.0005,0.04371
1.35,0.0006,0.04401
1.35,0.0007,0.04406
1.35,0.0008,0.04284
1.35,0.0009,0.04277
1.35,0.001,0.0435
1.35,0.0011,0.04282
1.35,0.0012,0.04357
1.35,0.0013,0.04267
1.35,0.0014,0.04403
1.35,0.0015,0.04361
1.35,0.0016,0.04236
1.35,0.0017,0.04325
1.35,0.0018,0.04326
1.35,0.0019,0.04338
1.35,0.002,0.04357
1.35,0.0021,0.04385
1.35,0.0022,0.04318
1.35,0.0023,0.04357
1.35,0.0024,0.04302
1.35,0.0025,0.0425
1.35,0.0026,0.04402
1.35,0.0027,0.04357
1.35,0.0028,0.04316
1.35,0.0029,0.04377
1.35,0.003,0.04341
1.35,0.0031,0.04307
1.35,0.0032,0.04275
1.35,0.0033,0.04245
1.35,0.0034,0.04316
1.35,0.0035,0.04289
1.35,0.0036,0.04363
1.35,0.0037,0.04339
1.35,0.0038,0.04316
1.35,0.0039,0.04394
1.35,0.004,0.04373
1.35,0.0041,0.04353
1.35,0.0042,0.04334
1.35,0.0043,0.04316
1.35,0.0044,0.04298
1.35,0.0045,0.04281
1.35,0.0046,0.04265
1.35,0.0047,0.0435
1.35,0.0048,0.04335
1.35,0.0049,0.0432
1.35,0.005,0.04306
1.35,0.0051,0.04293
1.35,0.0052,0.0428
1.35,0.0053,0.04268
1.35,0.0054,0.04256
1.35,0.0055,0.04244
1.35,0.0056,0.04333
1.35,0.0057,0.04322
1.35,0.0058,0.04412
1.35,0.0059,0.04402
1.35,0.006,0.04392
1.35,0.0061,0.04382
1.35,0.0062,0.04373
1.35,0.0063,0.04364
1.35,0.0064,0.04355
1.35,0.0065,0.04346
1.35,0.0066,0.04338
1.35,0.0067,0.0433
1.35,0.0068,0.04322
1.35,0.0069,0.04315
1.35,0.007,0.04307
1.35,0.0071,0.043
1.35,0.0072,0.04293
1.35,0.0073,0.04286
1.35,0.0074,0.04379
1.35,0.0075,0.04373
1.35,0.0076,0.04366
1.35,0.0077,0.0436
1.35,0.0078,0.04354
1.35,0.0079,0.04348
1.35,0.008,0.04342
1.35,0.0081,0.04336
1.35,0.0082,0.0433
1.35,0.0083,0.04325
1.35,0.0084,0.0432
1.35,0.0085,0.04314
1.35,0.0086,0.04309
1.35,0.0087,0.04304
1.35,0.0088,0.04299
1.35,0.0089,0.04294
1.35,0.009,0.0429
1.35,0.0091,0.04285
1.35,0.0092,0.0428
1.35,0.0093,0.04276
1.35,0.0094,0.04271
1.35,0.0095,0.04267
1.35,0.0096,0.04263
1.35,0.0097,0.04259
1.35,0.0098,0.04255
1.35,0.0099,0.04251
1.35,0.01,0.04247
1.36,0.0001,0.04347
1.36,0.0002,0.04389
1.36,0.0003,0.04397
1.36,0.0004,0.04397
1.36,0.0005,0.04354
1.36,0.0006,0.0439
1.36,0.0007,0.044
1.36,0.0008,0.04381
1.36,0.0009,0.04276
1.36,0.001,0.04351
1.36,0.0011,0.04385
1.36,0.0012,0.04362
1.36,0.0013,0.04373
1.36,0.0014,0.0441
1.36,0.0015,0.04368
1.36,0.0016,0.04344
1.36,0.0017,0.04334
1.36,0.0018,0.04336
1.36,0.0019,0.04348
1.36,0.002,0.04368
1.36,0.0021,0.04396
1.36,0.0022,0.0433
1.36,0.0023,0.04369
1.36,0.0024,0.04314
1.36,0.0025,0.04262
1.36,0.0026,0.04415
1.36,0.0027,0.04371
1.36,0.0028,0.04329
1.36,0.0029,0.04391
1.36,0.003,0.04355
1.36,0.0031,0.04321
1.36,0.0032,0.04289
1.36,0.0033,0.04359
1.36,0.0034,0.04331
1.36,0.0035,0.04404
1.36,0.0036,0.04378
1.36,0.0037,0.04354
1.36,0.0038,0.04431
1.36,0.0039,0.04409
1.36,0.004,0.04389
1.36,0.0041,0.04369
1.36,0.0042,0.0435
1.36,0.0043,0.04331
1.36,0.0044,0.04314
1.36,0.0045,0.04297
1.36,0.0046,0.04381
1.36,0.0047,0.04366
1.36,0.0048,0.04351
1.36,0.0049,0.04337
1.36,0.005,0.04323
1.36,0.0051,0.0431
1.36,0.0052,0.04297
1.36,0.0053,0.04285
1.36,0.0054,0.04273
1.36,0.0055,0.04261
1.36,0.0056,0.0435
1.36,0.0057,0.04439
1.36,0.0058,0.04429
1.36,0.0059,0.04419
1.36,0.006,0.04409
1.36,0.0061,0.04399
1.36,0.0062,0.0439
1.36,0.0063,0.04381
1.36,0.0064,0.04372
1.36,0.0065,0.04364
1.36,0.0066,0.04356
1.36,0.0067,0.04348
1.36,0.0068,0.0434
1.36,0.0069,0.04332
1.36,0.007,0.04325
1.36,0.0071,0.04318
1.36,0.0072,0.04311
1.36,0.0073,0.04404
1.36,0.0074,0.04397
1.36,0.0075,0.0439
1.36,0.0076,0.04384
1.36,0.0077,0.04378
1.36,0.0078,0.04372
1.36,0.0079,0.04366
1.36,0.008,0.0436
1.36,0.0081,0.04354
1.36,0.0082,0.04349
1.36,0.0083,0.04343
1.36,0.0084,0.04338
1.36,0.0085,0.04333
1.36,0.0086,0.04328
1.36,0.0087,0.04323
1.36,0.0088,0.04318
1.36,0.0089,0.04313
1.36,0.009,0.04308
1.36,0.0091,0.04303
1.36,0.0092,0.04299
1.36,0.0093,0.04294
1.36,0.0094,0.0429
1.36,0.0095,0.04286
1.36,0.0096,0.04282
1.36,0.0097,0.04277
1.36,0.0098,0.04273
1.36,0.0099,0.04269
1.36,0.01,0.04365
1.37,0.0001,0.04499
1.37,0.0002,0.04485
1.37,0.0003,0.04508
1.37,0.0004,0.04515
1.37,0.0005,0.04477
1.37,0.0006,0.04516
1.37,0.0007,0.04528
1.37,0.0008,0.0451
1.37,0.0009,0.04507
1.37,0.001,0.04483
1.37,0.0011,0.04517
1.37,0.0012,0.04495
1.37,0.0013,0.04506
1.37,0.0014,0.04544
1.37,0.0015,0.04503
1.37,0.0016,0.04479
1.37,0.0017,0.04469
1.37,0.0018,0.04472
1.37,0.0019,0.04484
1.37,0.002,0.04504
1.37,0.0021,0.04532
1.37,0.0022,0.04466
1.37,0.0023,0.04506
1.37,0.0024,0.04451
1.37,0.0025,0.044
1.37,0.0026,0.04552
1.37,0.0027,0.04508
1.37,0.0028,0.04467
1.37,0.0029,0.04529
1.37,0.003,0.04493
1.37,0.0031,0.04459
1.37,0.0032,0.04427
1.37,0.0033,0.04497
1.37,0.0034,0.04469
1.37,0.0035,0.04442
1.37,0.0036,0.04517
1.37,0.0037,0.04493
1.37,0.0038,0.0457
1.37,0.0039,0.04548
1.37,0.004,0.04527
1.37,0.0041,0.04507
1.37,0.0042,0.04488
1.37,0.0043,0.0447
1.37,0.0044,0.04453
1.37,0.0045,0.04436
1.37,0.0046,0.0452
1.37,0.0047,0.04505
1.37,0.0048,0.0449
1.37,0.0049,0.04476
1.37,0.005,0.04462
1.37,0.0051,0.04449
1.37,0.0052,0.04436
1.37,0.0053,0.04424
1.37,0.0054,0.04412
1.37,0.0055,0.04401
1.37,0.0056,0.04589
1.37,0.0057,0.04579
1.37,0.0058,0.04568
1.37,0.0059,0.04558
1.37,0.006,0.04548
1.37,0.0061,0.04539
1.37,0.0062,0.0453
1.37,0.0063,0.04521
1.37,0.0064,0.04512
1.37,0.0065,0.04504
1.37,0.0066,0.04495
1.37,0.0067,0.04487
1.37,0.0068,0.0448
1.37,0.0069,0.04472
1.37,0.007,0.04465
1.37,0.0071,0.04457
1.37,0.0072,0.0455
1.37,0.0073,0.04544
1.37,0.0074,0.04537
1.37,0.0075,0.0453
1.37,0.0076,0.04524
1.37,0.0077,0.04518
1.37,0.0078,0.04512
1.37,0.0079,0.04506
1.37,0.008,0.045
1.37,0.0081,0.04494
1.37,0.0082,0.04489
1.37,0.0083,0.04483
1.37,0.0084,0.04478
1.37,0.0085,0.04473
1.37,0.0086,0.04468
1.37,0.0087,0.04463
1.37,0.0088,0.04458
1.37,0.0089,0.04453
1.37,0.009,0.04448
1.37,0.0091,0.04444
1.37,0.0092,0.04439
1.37,0.0093,0.04435
1.37,0.0094,0.0443
1.37,0.0095,0.04426
1.37,0.0096,0.04422
1.37,0.0097,0.04418
1.37,0.0098,0.04414
1.37,0.0099,0.0451
1.37,0.01,0.04506
1.38,0.0001,0.04578
1.38,0.0002,0.04554
1.38,0.0003,0.04606
1.38,0.0004,0.04628
1.38,0.0005,0.04599
1.38,0.0006,0.04644
1.38,0.0007,0.0456
1.38,0.0008,0.04545
1.38,0.0009,0.04544
1.38,0.001,0.04522
1.38,0.0011,0.04558
1.38,0.0012,0.04637
1.38,0.0013,0.0455
1.38,0.0014,0.04589
1.38,0.0015,0.04549
1.38,0.0016,0.04525
1.38,0.0017,0.04616
1.38,0.0018,0.04519
1.38,0.0019,0.04532
1.38,0.002,0.04553
1.38,0.0021,0.04581
1.38,0.0022,0.04516
1.38,0.0023,0.04556
1.38,0.0024,0.04501
1.38,0.0025,0.0455
1.38,0.0026,0.04603
1.38,0.0027,0.04559
1.38,0.0028,0.04618
1.38,0.0029,0.0458
1.38,0.003,0.04544
1.38,0.0031,0.04511
1.38,0.0032,0.04579
1.38,0.0033,0.0455
1.38,0.0034,0.04521
1.38,0.0035,0.04495
1.38,0.0036,0.0457
1.38,0.0037,0.04546
1.38,0.0038,0.04623
1.38,0.0039,0.04601
1.38,0.004,0.04581
1.38,0.0041,0.04561
1.38,0.0042,0.04542
1.38,0.0043,0.04524
1.38,0.0044,0.04507
1.38,0.0045,0.0459
1.38,0.0046,0.04574
1.38,0.0047,0.04559
1.38,0.0048,0.04544
1.38,0.0049,0.0453
1.38,0.005,0.04517
1.38,0.0051,0.04504
1.38,0.0052,0.04491
1.38,0.0053,0.04479
1.38,0.0054,0.04467
1.38,0.0055,0.04555
1.38,0.0056,0.04644
1.38,0.0057,0.04634
1.38,0.0058,0.04623
1.38,0.0059,0.04613
1.38,0.006,0.04604
1.38,0.0061,0.04594
1.38,0.0062,0.04585
1.38,0.0063,0.04576
1.38,0.0064,0.04567
1.38,0.0065,0.04559
1.38,0.0066,0.04551
1.38,0.0067,0.04543
1.38,0.0068,0.04535
1.38,0.0069,0.04528
1.38,0.007,0.0452
1.38,0.0071,0.04613
1.38,0.0072,0.04606
1.38,0.0073,0.04599
1.38,0.0074,0.04593
1.38,0.0075,0.04586
1.38,0.0076,0.0458
1.38,0.0077,0.04574
1.38,0.0078,0.04568
1.38,0.0079,0.04562
1.38,0.008,0.04556
1.38,0.0081,0.0455
1.38,0.0082,0.04545
1.38,0.0083,0.04539
1.38,0.0084,0.04534
1.38,0.0085,0.04529
1.38,0.0086,0.04524
1.38,0.0087,0.04519
1.38,0.0088,0.04514
1.38,0.0089,0.04509
1.38,0.009,0.04505
1.38,0.0091,0.045
1.38,0.0092,0.04495
1.38,0.0093,0.04491
1.38,0.0094,0.04487
1.38,0.0095,0.04483
1.38,0.0096,0.04478
1.38,0.0097,0.04574
1.38,0.0098,0.0457
1.38,0.0099,0.04566
1.38,0.01,0.04562
1.39,0.0001,0.04578
1.39,0.0002,0.04542
1.39,0.0003,0.04624
1.39,0.0004,0.04561
1.39,0.0005,0.0454
1.39,0.0006,0.04591
1.39,0.0007,0.04612
1.39,0.0008,0.045
1.39,0.0009,0.04502
1.39,0.001,0.04482
1.39,0.0011,0.0452
1.39,0.0012,0.046
1.39,0.0013,0.04514
1.39,0.0014,0.04554
1.39,0.0015,0.04514
1.39,0.0016,0.04492
1.39,0.0017,0.04583
1.39,0.0018,0.04487
1.39,0.0019,0.045
1.39,0.002,0.04622
1.39,0.0021,0.0455
1.39,0.0022,0.04586
1.39,0.0023,0.04526
1.39,0.0024,0.04471
1.39,0.0025,0.04521
1.39,0.0026,0.04574
1.39,0.0027,0.0453
1.39,0.0028,0.0459
1.39,0.0029,0.04552
1.39,0.003,0.04516
1.39,0.0031,0.04483
1.39,0.0032,0.04552
1.39,0.0033,0.04522
1.39,0.0034,0.04494
1.39,0.0035,0.04468
1.39,0.0036,0.04543
1.39,0.0037,0.04619
1.39,0.0038,0.04596
1.39,0.0039,0.04575
1.39,0.004,0.04554
1.39,0.0041,0.04535
1.39,0.0042,0.04516
1.39,0.0043,0.04498
1.39,0.0044,0.04581
1.39,0.0045,0.04564
1.39,0.0046,0.04548
1.39,0.0047,0.04533
1.39,0.0048,0.04519
1.39,0.0049,0.04505
1.39,0.005,0.04491
1.39,0.0051,0.04478
1.39,0.0052,0.04466
1.39,0.0053,0.04453
1.39,0.0054,0.04542
1.39,0.0055,0.0453
1.39,0.0056,0.04619
1.39,0.0057,0.04609
1.39,0.0058,0.04598
1.39,0.0059,0.04588
1.39,0.006,0.04579
1.39,0.0061,0.04569
1.39,0.0062,0.0456
1.39,0.0063,0.04552
1.39,0.0064,0.04543
1.39,0.0065,0.04535
1.39,0.0066,0.04526
1.39,0.0067,0.04519
1.39,0.0068,0.04511
1.39,0.0069,0.04603
1.39,0.007,0.04596
1.39,0.0071,0.04589
1.39,0.0072,0.04582
1.39,0.0073,0.04575
1.39,0.0074,0.04569
1.39,0.0075,0.04562
1.39,0.0076,0.04556
1.39,0.0077,0.0455
1.39,0.0078,0.04544
1.39,0.0079,0.04538
1.39,0.008,0.04532
1.39,0.0081,0.04527
1.39,0.0082,0.04521
1.39,0.0083,0.04516
1.39,0.0084,0.0451
1.39,0.0085,0.04505
1.39,0.0086,0.045
1.39,0.0087,0.04495
1.39,0.0088,0.0449
1.39,0.0089,0.04486
1.39,0.009,0.04481
1.39,0.0091,0.04476
1.39,0.0092,0.04472
1.39,0.0093,0.04468
1.39,0.0094,0.04463
1.39,0.0095,0.04559
1.39,0.0096,0.04555
1.39,0.0097,0.04551
1.39,0.0098,0.04547
1.39,0.0099,0.04543
1.39,0.01,0.04539
1.4,0.0001,0.0469
1.4,0.0002,0.04698
1.4,0.0003,0.04695
1.4,0.0004,0.04639
1.4,0.0005,0.04623
1.4,0.0006,0.04677
1.4,0.0007,0.04699
1.4,0.0008,0.0459
1.4,0.0009,0.04593
1.4,0.001,0.04574
1.4,0.0011,0.04612
1.4,0.0012,0.04693
1.4,0.0013,0.04608
1.4,0.0014,0.04648
1.4,0.0015,0.04609
1.4,0.0016,0.04587
1.4,0.0017,0.04679
1.4,0.0018,0.04683
1.4,0.0019,0.04596
1.4,0.002,0.04718
1.4,0.0021,0.04647
1.4,0.0022,0.04682
1.4,0.0023,0.04623
1.4,0.0024,0.04568
1.4,0.0025,0.04618
1.4,0.0026,0.04671
1.4,0.0027,0.04628
1.4,0.0028,0.04687
1.4,0.0029,0.0465
1.4,0.003,0.04614
1.4,0.0031,0.04581
1.4,0.0032,0.0465
1.4,0.0033,0.0462
1.4,0.0034,0.04592
1.4,0.0035,0.04566
1.4,0.0036,0.04641
1.4,0.0037,0.04717
1.4,0.0038,0.04695
1.4,0.0039,0.04673
1.4,0.004,0.04653
1.4,0.0041,0.04633
1.4,0.0042,0.04615
1.4,0.0043,0.04597
1.4,0.0044,0.0468
1.4,0.0045,0.04663
1.4,0.0046,0.04647
1.4,0.0047,0.04632
1.4,0.0048,0.04618
1.4,0.0049,0.04604
1.4,0.005,0.0459
1.4,0.0051,0.04577
1.4,0.0052,0.04565
1.4,0.0053,0.04553
1.4,0.0054,0.04641
1.4,0.0055,0.0463
1.4,0.0056,0.04719
1.4,0.0057,0.04708
1.4,0.0058,0.04698
1.4,0.0059,0.04688
1.4,0.006,0.04678
1.4,0.0061,0.04669
1.4,0.0062,0.0466
1.4,0.0063,0.04651
1.4,0.0064,0.04643
1.4,0.0065,0.04634
1.4,0.0066,0.04626
1.4,0.0067,0.04618
1.4,0.0068,0.04611
1.4,0.0069,0.04703
1.4,0.007,0.04696
1.4,0.0071,0.04689
1.4,0.0072,0.04682
1.4,0.0073,0.04675
1.4,0.0074,0.04669
1.4,0.0075,0.04662
1.4,0.0076,0.04656
1.4,0.0077,0.0465
1.4,0.0078,0.04644
1.4,0.0079,0.04638
1.4,0.008,0.04632
1.4,0.0081,0.04627
1.4,0.0082,0.04621
1.4,0.0083,0.04616
1.4,0.0084,0.0461
1.4,0.0085,0.04605
1.4,0.0086,0.046
1.4,0.0087,0.04595
1.4,0.0088,0.04591
1.4,0.0089,0.04586
1.4,0.009,0.04581
1.4,0.0091,0.04577
1.4,0.0092,0.04572
1.4,0.0093,0.04568
1.4,0.0094,0.04664
1.4,0.0095,0.04659
1.4,0.0096,0.04655
1.4,0.0097,0.04651
1.4,0.0098,0.04647
1.4,0.0099,0.04643
1.4,0.01,0.04639
1.41,0.0001,0.04632
1.41,0.0002,0.04729
1.41,0.0003,0.04755
1.41,0.0004,0.04714
1.41,0.0005,0.04707
1.41,0.0006,0.04667
1.41,0.0007,0.04693
1.41,0.0008,0.04687
1.41,0.0009,0.04592
1.41,0.001,0.04675
1.41,0.0011,0.04715
1.41,0.0012,0.04698
1.41,0.0013,0.04613
1.41,0.0014,0.04655
1.41,0.0015,0.04617
1.41,0.0016,0.04595
1.41,0.0017,0.04688
1.41,0.0018,0.04692
1.41,0.0019,0.04606
1.41,0.002,0.04729
1.41,0.0021,0.04658
1.41,0.0022,0.04694
1.41,0.0023,0.04635
1.41,0.0024,0.04681
1.41,0.0025,0.04631
1.41,0.0026,0.04684
1.41,0.0027,0.04741
1.41,0.0028,0.04701
1.41,0.0029,0.04663
1.41,0.003,0.04628
1.41,0.0031,0.04695
1.41,0.0032,0.04664
1.41,0.0033,0.04635
1.41,0.0034,0.04607
1.41,0.0035,0.04581
1.41,0.0036,0.04756
1.41,0.0037,0.04733
1.41,0.0038,0.0471
1.41,0.0039,0.04689
1.41,0.004,0.04668
1.41,0.0041,0.04649
1.41,0.0042,0.0463
1.41,0.0043,0.04713
1.41,0.0044,0.04696
1.41,0.0045,0.04679
1.41,0.0046,0.04664
1.41,0.0047,0.04649
1.41,0.0048,0.04634
1.41,0.0049,0.0462
1.41,0.005,0.04607
1.41,0.0051,0.04594
1.41,0.0052,0.04582
1.41,0.0053,0.0467
1.41,0.0054,0.04658
1.41,0.0055,0.04647
1.41,0.0056,0.04736
1.41,0.0057,0.04725
1.41,0.0058,0.04715
1.41,0.0059,0.04705
1.41,0.006,0.04696
1.41,0.0061,0.04686
1.41,0.0062,0.04677
1.41,0.0063,0.04669
1.41,0.0064,0.0466
1.41,0.0065,0.04652
1.41,0.0066,0.04644
1.41,0.0067,0.04636
1.41,0.0068,0.04728
1.41,0.0069,0.04721
1.41,0.007,0.04714
1.41,0.0071,0.04707
1.41,0.0072,0.047
1.41,0.0073,0.04693
1.41,0.0074,0.04687
1.41,0.0075,0.0468
1.41,0.0076,0.04674
1.41,0.0077,0.04668
1.41,0.0078,0.04662
1.41,0.0079,0.04656
1.41,0.008,0.0465
1.41,0.0081,0.04645
1.41,0.0082,0.04639
1.41,0.0083,0.04634
1.41,0.0084,0.04629
1.41,0.0085,0.04624
1.41,0.0086,0.04619
1.41,0.0087,0.04614
1.41,0.0088,0.04609
1.41,0.0089,0.04604
1.41,0.009,0.046
1.41,0.0091,0.04595
1.41,0.0092,0.04691
1.41,0.0093,0.04687
1.41,0.0094,0.04682
1.41,0.0095,0.04678
1.41,0.0096,0.04674
1.41,0.0097,0.0467
1.41,0.0098,0.04666
1.41,0.0099,0.04662
1.41,0.01,0.04658
1.42,0.0001,0.04687
1.42,0.0002,0.04728
1.42,0.0003,0.04769
1.42,0.0004,0.04736
1.42,0.0005,0.04733
1.42,0.0006,0.04796
1.42,0.0007,0.04725
1.42,0.0008,0.0472
1.42,0.0009,0.04727
1.42,0.001,0.04711
1.42,0.0011,0.04752
1.42,0.0012,0.04735
1.42,0.0013,0.04651
1.42,0.0014,0.04793
1.42,0.0015,0.04655
1.42,0.0016,0.04634
1.42,0.0017,0.04727
1.42,0.0018,0.04732
1.42,0.0019,0.04646
1.42,0.002,0.04769
1.42,0.0021,0.04698
1.42,0.0022,0.04734
1.42,0.0023,0.04675
1.42,0.0024,0.04721
1.42,0.0025,0.04671
1.42,0.0026,0.04725
1.42,0.0027,0.04782
1.42,0.0028,0.04742
1.42,0.0029,0.04705
1.42,0.003,0.0467
1.42,0.0031,0.04737
1.42,0.0032,0.04706
1.42,0.0033,0.04677
1.42,0.0034,0.04649
1.42,0.0035,0.04623
1.42,0.0036,0.04798
1.42,0.0037,0.04775
1.42,0.0038,0.04752
1.42,0.0039,0.04731
1.42,0.004,0.04711
1.42,0.0041,0.04691
1.42,0.0042,0.04673
1.42,0.0043,0.04755
1.42,0.0044,0.04738
1.42,0.0045,0.04722
1.42,0.0046,0.04706
1.42,0.0047,0.04691
1.42,0.0048,0.04677
1.42,0.0049,0.04663
1.42,0.005,0.0465
1.42,0.0051,0.04637
1.42,0.0052,0.04725
1.42,0.0053,0.04713
1.42,0.0054,0.04701
1.42,0.0055,0.0469
1.42,0.0056,0.04779
1.42,0.0057,0.04768
1.42,0.0058,0.04758
1.42,0.0059,0.04748
1.42,0.006,0.04739
1.42,0.0061,0.0473
1.42,0.0062,0.04721
1.42,0.0063,0.04712
1.42,0.0064,0.04703
1.42,0.0065,0.04695
1.42,0.0066,0.04687
1.42,0.0067,0.04779
1.42,0.0068,0.04772
1.42,0.0069,0.04764
1.42,0.007,0.04757
1.42,0.0071,0.0475
1.42,0.0072,0.04743
1.42,0.0073,0.04737
1.42,0.0074,0.0473
1.42,0.0075,0.04724
1.42,0.0076,0.04718
1.42,0.0077,0.04711
1.42,0.0078,0.04706
1.42,0.0079,0.047
1.42,0.008,0.04694
1.42,0.0081,0.04689
1.42,0.0082,0.04683
1.42,0.0083,0.04678
1.42,0.0084,0.04673
1.42,0.0085,0.04668
1.42,0.0086,0.04663
1.42,0.0087,0.04658
1.42,0.0088,0.04653
1.42,0.0089,0.04648
1.42,0.009,0.04644
1.42,0.0091,0.04739
1.42,0.0092,0.04735
1.42,0.0093,0.0473
1.42,0.0094,0.04726
1.42,0.0095,0.04722
1.42,0.0096,0.04718
1.42,0.0097,0.04714
1.42,0.0098,0.0471
1.42,0.0099,0.04706
1.42,0.01,0.04702
1.43,0.0001,0.04775
1.43,0.0002,0.04804
1.43,0.0003,0.04775
1.43,0.0004,0.04856
1.43,0.0005,0.04762
1.43,0.0006,0.04831
1.43,0.0007,0.04864
1.43,0.0008,0.04763
1.43,0.0009,0.04772
1.43,0.001,0.04758
1.43,0.0011,0.048
1.43,0.0012,0.04785
1.43,0.0013,0.04802
1.43,0.0014,0.04845
1.43,0.0015,0.04808
1.43,0.0016,0.04688
1.43,0.0017,0.04782
1.43,0.0018,0.04787
1.43,0.0019,0.04702
1.43,0.002,0.04825
1.43,0.0021,0.04855
1.43,0.0022,0.04791
1.43,0.0023,0.04733
1.43,0.0024,0.04779
1.43,0.0025,0.04729
1.43,0.0026,0.04784
1.43,0.0027,0.04841
1.43,0.0028,0.04801
1.43,0.0029,0.04764
1.43,0.003,0.04729
1.43,0.0031,0.04796
1.43,0.0032,0.04765
1.43,0.0033,0.04736
1.43,0.0034,0.04709
1.43,0.0035,0.04783
1.43,0.0036,0.04858
1.43,0.0037,0.04835
1.43,0.0038,0.04813
1.43,0.0039,0.04792
1.43,0.004,0.04772
1.43,0.0041,0.04752
1.43,0.0042,0.04834
1.43,0.0043,0.04816
1.43,0.0044,0.048
1.43,0.0045,0.04783
1.43,0.0046,0.04768
1.43,0.0047,0.04753
1.43,0.0048,0.04739
1.43,0.0049,0.04725
1.43,0.005,0.04712
1.43,0.0051,0.04699
1.43,0.0052,0.04787
1.43,0.0053,0.04775
1.43,0.0054,0.04763
1.43,0.0055,0.04752
1.43,0.0056,0.04841
1.43,0.0057,0.04831
1.43,0.0058,0.04821
1.43,0.0059,0.04811
1.43,0.006,0.04802
1.43,0.0061,0.04792
1.43,0.0062,0.04783
1.43,0.0063,0.04775
1.43,0.0064,0.04766
1.43,0.0065,0.04758
1.43,0.0066,0.0485
1.43,0.0067,0.04842
1.43,0.0068,0.04835
1.43,0.0069,0.04828
1.43,0.007,0.0482
1.43,0.0071,0.04813
1.43,0.0072,0.04807
1.43,0.0073,0.048
1.43,0.0074,0.04793
1.43,0.0075,0.04787
1.43,0.0076,0.04781
1.43,0.0077,0.04775
1.43,0.0078,0.04769
1.43,0.0079,0.04763
1.43,0.008,0.04758
1.43,0.0081,0.04752
1.43,0.0082,0.04747
1.43,0.0083,0.04741
1.43,0.0084,0.04736
1.43,0.0085,0.04731
1.43,0.0086,0.04726
1.43,0.0087,0.04721
1.43,0.0088,0.04717
1.43,0.0089,0.04812
1.43,0.009,0.04807
1.43,0.0091,0.04803
1.43,0.0092,0.04799
1.43,0.0093,0.04794
1.43,0.0094,0.0479
1.43,0.0095,0.04786
1.43,0.0096,0.04782
1.43,0.0097,0.04778
1.43,0.0098,0.04774
1.43,0.0099,0.0477
1.43,0.01,0.04766
1.44,0.0001,0.04777
1.44,0.0002,0.04851
1.44,0.0003,0.04836
1.44,0.0004,0.04825
1.44,0.0005,0.04836
1.44,0.0006,0.04807
1.44,0.0007,0.04842
1.44,0.0008,0.04743
1.44,0.0009,0.04753
1.44,0.001,0.0474
1.44,0.0011,0.04783
1.44,0.0012,0.04768
1.44,0.0013,0.04786
1.44,0.0014,0.0483
1.44,0.0015,0.04793
1.44,0.0016,0.04774
1.44,0.0017,0.04768
1.44,0.0018,0.04773
1.44,0.0019,0.04788
1.44,0.002,0.04812
1.44,0.0021,0.04842
1.44,0.0022,0.04778
1.44,0.0023,0.0472
1.44,0.0024,0.04767
1.44,0.0025,0.04717
1.44,0.0026,0.04771
1.44,0.0027,0.04829
1.44,0.0028,0.04789
1.44,0.0029,0.04752
1.44,0.003,0.04817
1.44,0.0031,0.04785
1.44,0.0032,0.04754
1.44,0.0033,0.04725
1.44,0.0034,0.04698
1.44,0.0035,0.04772
1.44,0.0036,0.04847
1.44,0.0037,0.04824
1.44,0.0038,0.04802
1.44,0.0039,0.04781
1.44,0.004,0.04761
1.44,0.0041,0.04742
1.44,0.0042,0.04823
1.44,0.0043,0.04806
1.44,0.0044,0.04789
1.44,0.0045,0.04773
1.44,0.0046,0.04758
1.44,0.0047,0.04743
1.44,0.0048,0.04728
1.44,0.0049,0.04715
1.44,0.005,0.04701
1.44,0.0051,0.04789
1.44,0.0052,0.04776
1.44,0.0053,0.04765
1.44,0.0054,0.04753
1.44,0.0055,0.04742
1.44,0.0056,0.04831
1.44,0.0057,0.04821
1.44,0.0058,0.04811
1.44,0.0059,0.04801
1.44,0.006,0.04792
1.44,0.0061,0.04782
1.44,0.0062,0.04774
1.44,0.0063,0.04765
1.44,0.0064,0.04756
1.44,0.0065,0.04848
1.44,0.0066,0.0484
1.44,0.0067,0.04833
1.44,0.0068,0.04825
1.44,0.0069,0.04818
1.44,0.007,0.04811
1.44,0.0071,0.04804
1.44,0.0072,0.04797
1.44,0.0073,0.0479
1.44,0.0074,0.04784
1.44,0.0075,0.04778
1.44,0.0076,0.04771
1.44,0.0077,0.04765
1.44,0.0078,0.04759
1.44,0.0079,0.04754
1.44,0.008,0.04748
1.44,0.0081,0.04743
1.44,0.0082,0.04737
1.44,0.0083,0.04732
1.44,0.0084,0.04727
1.44,0.0085,0.04722
1.44,0.0086,0.04717
1.44,0.0087,0.04712
1.44,0.0088,0.04807
1.44,0.0089,0.04803
1.44,0.009,0.04798
1.44,0.0091,0.04794
1.44,0.0092,0.04789
1.44,0.0093,0.04785
1.44,0.0094,0.04781
1.44,0.0095,0.04777
1.44,0.0096,0.04773
1.44,0.0097,0.04769
1.44,0.0098,0.04765
1.44,0.0099,0.04761
1.44,0.01,0.04757
1.45,0.0001,0.04913
1.45,0.0002,0.04875
1.45,0.0003,0.0489
1.45,0.0004,0.04894
1.45,0.0005,0.04913
1.45,0.0006,0.04891
1.45,0.0007,0.0493
1.45,0.0008,0.04834
1.45,0.0009,0.04846
1.45,0.001,0.04835
1.45,0.0011,0.0488
1.45,0.0012,0.04967
1.45,0.0013,0.04886
1.45,0.0014,0.0493
1.45,0.0015,0.04895
1.45,0.0016,0.04876
1.45,0.0017,0.04871
1.45,0.0018,0.04877
1.45,0.0019,0.04892
1.45,0.002,0.04916
1.45,0.0021,0.04947
1.45,0.0022,0.04884
1.45,0.0023,0.04926
1.45,0.0024,0.04873
1.45,0.0025,0.04824
1.45,0.0026,0.04978
1.45,0.0027,0.04936
1.45,0.0028,0.04896
1.45,0.0029,0.0486
1.45,0.003,0.04925
1.45,0.0031,0.04893
1.45,0.0032,0.04862
1.45,0.0033,0.04833
1.45,0.0034,0.04806
1.45,0.0035,0.04881
1.45,0.0036,0.04956
1.45,0.0037,0.04933
1.45,0.0038,0.04911
1.45,0.0039,0.0489
1.45,0.004,0.0487
1.45,0.0041,0.04951
1.45,0.0042,0.04933
1.45,0.0043,0.04916
1.45,0.0044,0.04899
1.45,0.0045,0.04883
1.45,0.0046,0.04868
1.45,0.0047,0.04853
1.45,0.0048,0.04839
1.45,0.0049,0.04825
1.45,0.005,0.04912
1.45,0.0051,0.04899
1.45,0.0052,0.04887
1.45,0.0053,0.04875
1.45,0.0054,0.04864
1.45,0.0055,0.04853
1.45,0.0056,0.04942
1.45,0.0057,0.04932
1.45,0.0058,0.04922
1.45,0.0059,0.04912
1.45,0.006,0.04903
1.45,0.0061,0.04894
1.45,0.0062,0.04885
1.45,0.0063,0.04876
1.45,0.0064,0.04968
1.45,0.0065,0.0496
1.45,0.0066,0.04952
1.45,0.0067,0.04944
1.45,0.0068,0.04937
1.45,0.0069,0.04929
1.45,0.007,0.04922
1.45,0.0071,0.04915
1.45,0.0072,0.04909
1.45,0.0073,0.04902
1.45,0.0074,0.04896
1.45,0.0075,0.04889
1.45,0.0076,0.04883
1.45,0.0077,0.04877
1.45,0.0078,0.04871
1.45,0.0079,0.04866
1.45,0.008,0.0486
1.45,0.0081,0.04855
1.45,0.0082,0.04849
1.45,0.0083,0.04844
1.45,0.0084,0.04839
1.45,0.0085,0.04834
1.45,0.0086,0.04829
1.45,0.0087,0.04924
1.45,0.0088,0.0492
1.45,0.0089,0.04915
1.45,0.009,0.04911
1.45,0.0091,0.04906
1.45,0.0092,0.04902
1.45,0.0093,0.04897
1.45,0.0094,0.04893
1.45,0.0095,0.04889
1.45,0.0096,0.04885
1.45,0.0097,0.04881
1.45,0.0098,0.04877
1.45,0.0099,0.04874
1.45,0.01,0.0487
1.46,0.0001,0.04865
1.46,0.0002,0.04872
1.46,0.0003,0.04902
1.46,0.0004,0.04913
1.46,0.0005,0.04837
1.46,0.0006,0.04917
1.46,0.0007,0.04859
1.46,0.0008,0.04864
1.46,0.0009,0.04778
1.46,0.001,0.04768
1.46,0.0011,0.04814
1.46,0.0012,0.04901
1.46,0.0013,0.0482
1.46,0.0014,0.04865
1.46,0.0015,0.0483
1.46,0.0016,0.04812
1.46,0.0017,0.04907
1.46,0.0018,0.04813
1.46,0.0019,0.04829
1.46,0.002,0.04853
1.46,0.0021,0.04884
1.46,0.0022,0.04821
1.46,0.0023,0.04864
1.46,0.0024,0.04811
1.46,0.0025,0.04762
1.46,0.0026,0.04916
1.46,0.0027,0.04874
1.46,0.0028,0.04835
1.46,0.0029,0.04798
1.46,0.003,0.04864
1.46,0.0031,0.04831
1.46,0.0032,0.04801
1.46,0.0033,0.04772
1.46,0.0034,0.04845
1.46,0.0035,0.0492
1.46,0.0036,0.04895
1.46,0.0037,0.04872
1.46,0.0038,0.0485
1.46,0.0039,0.0483
1.46,0.004,0.0481
1.46,0.0041,0.04891
1.46,0.0042,0.04873
1.46,0.0043,0.04855
1.46,0.0044,0.04839
1.46,0.0045,0.04823
1.46,0.0046,0.04807
1.46,0.0047,0.04793
1.46,0.0048,0.04779
1.46,0.0049,0.04765
1.46,0.005,0.04852
1.46,0.0051,0.04839
1.46,0.0052,0.04827
1.46,0.0053,0.04815
1.46,0.0054,0.04804
1.46,0.0055,0.04793
1.46,0.0056,0.04882
1.46,0.0057,0.04872
1.46,0.0058,0.04862
1.46,0.0059,0.04852
1.46,0.006,0.04843
1.46,0.0061,0.04834
1.46,0.0062,0.04825
1.46,0.0063,0.04917
1.46,0.0064,0.04908
1.46,0.0065,0.049
1.46,0.0066,0.04892
1.46,0.0067,0.04885
1.46,0.0068,0.04877
1.46,0.0069,0.0487
1.46,0.007,0.04863
1.46,0.0071,0.04856
1.46,0.0072,0.04849
1.46,0.0073,0.04843
1.46,0.0074,0.04836
1.46,0.0075,0.0483
1.46,0.0076,0.04824
1.46,0.0077,0.04818
1.46,0.0078,0.04812
1.46,0.0079,0.04806
1.46,0.008,0.04801
1.46,0.0081,0.04795
1.46,0.0082,0.0479
1.46,0.0083,0.04785
1.46,0.0084,0.0478
1.46,0.0085,0.04775
1.46,0.0086,0.0487
1.46,0.0087,0.04865
1.46,0.0088,0.04861
1.46,0.0089,0.04856
1.46,0.009,0.04851
1.46,0.0091,0.04847
1.46,0.0092,0.04843
1.46,0.0093,0.04838
1.46,0.0094,0.04834
1.46,0.0095,0.0483
1.46,0.0096,0.04826
1.46,0.0097,0.04822
1.46,0.0098,0.04818
1.46,0.0099,0.04815
1.46,0.01,0.04811
1.47,0.0001,0.04953
1.47,0.0002,0.04948
1.47,0.0003,0.04907
1.47,0.0004,0.04933
1.47,0.0005,0.04966
1.47,0.0006,0.04953
1.47,0.0007,0.04999
1.47,0.0008,0.04907
1.47,0.0009,0.04923
1.47,0.001,0.04915
1.47,0.0011,0.04863
1.47,0.0012,0.04951
1.47,0.0013,0.04872
1.47,0.0014,0.04918
1.47,0.0015,0.04884
1.47,0.0016,0.04866
1.47,0.0017,0.04962
1.47,0.0018,0.04869
1.47,0.0019,0.04885
1.47,0.002,0.0491
1.47,0.0021,0.04941
1.47,0.0022,0.04879
1.47,0.0023,0.04922
1.47,0.0024,0.04869
1.47,0.0025,0.0482
1.47,0.0026,0.04975
1.47,0.0027,0.04933
1.47,0.0028,0.04894
1.47,0.0029,0.04958
1.47,0.003,0.04923
1.47,0.0031,0.04891
1.47,0.0032,0.04861
1.47,0.0033,0.04833
1.47,0.0034,0.04906
1.47,0.0035,0.0488
1.47,0.0036,0.04956
1.47,0.0037,0.04933
1.47,0.0038,0.04912
1.47,0.0039,0.04891
1.47,0.004,0.04971
1.47,0.0041,0.04952
1.47,0.0042,0.04934
1.47,0.0043,0.04917
1.47,0.0044,0.049
1.47,0.0045,0.04885
1.47,0.0046,0.04869
1.47,0.0047,0.04855
1.47,0.0048,0.04841
1.47,0.0049,0.04927
1.47,0.005,0.04914
1.47,0.0051,0.04902
1.47,0.0052,0.0489
1.47,0.0053,0.04878
1.47,0.0054,0.04867
1.47,0.0055,0.04856
1.47,0.0056,0.04945
1.47,0.0057,0.04935
1.47,0.0058,0.04925
1.47,0.0059,0.04915
1.47,0.006,0.04906
1.47,0.0061,0.04897
1.47,0.0062,0.04988
1.47,0.0063,0.0498
1.47,0.0064,0.04972
1.47,0.0065,0.04964
1.47,0.0066,0.04956
1.47,0.0067,0.04948
1.47,0.0068,0.04941
1.47,0.0069,0.04934
1.47,0.007,0.04927
1.47,0.0071,0.0492
1.47,0.0072,0.04913
1.47,0.0073,0.04906
1.47,0.0074,0.049
1.47,0.0075,0.04894
1.47,0.0076,0.04888
1.47,0.0077,0.04882
1.47,0.0078,0.04876
1.47,0.0079,0.04871
1.47,0.008,0.04865
1.47,0.0081,0.0486
1.47,0.0082,0.04854
1.47,0.0083,0.04849
1.47,0.0084,0.04944
1.47,0.0085,0.04939
1.47,0.0086,0.04934
1.47,0.0087,0.0493
1.47,0.0088,0.04925
1.47,0.0089,0.0492
1.47,0.009,0.04916
1.47,0.0091,0.04911
1.47,0.0092,0.04907
1.47,0.0093,0.04903
1.47,0.0094,0.04899
1.47,0.0095,0.04895
1.47,0.0096,0.04891
1.47,0.0097,0.04887
1.47,0.0098,0.04883
1.47,0.0099,0.04879
1.47,0.01,0.04875
1.48,0.0001,0.04959
1.48,0.0002,0.04899
1.48,0.0003,0.04973
1.48,0.0004,0.04906
1.48,0.0005,0.04944
1.48,0.0006,0.04933
1.48,0.0007,0.04981
1.48,0.0008,0.04891
1.48,0.0009,0.04908
1.48,0.001,0.04902
1.48,0.0011,0.0495
1.48,0.0012,0.04939
1.48,0.0013,0.04861
1.48,0.0014,0.04907
1.48,0.0015,0.04873
1.48,0.0016,0.04856
1.48,0.0017,0.04952
1.48,0.0018,0.04859
1.48,0.0019,0.04876
1.48,0.002,0.05001
1.48,0.0021,0.04932
1.48,0.0022,0.0487
1.48,0.0023,0.04913
1.48,0.0024,0.0486
1.48,0.0025,0.04912
1.48,0.0026,0.04967
1.48,0.0027,0.04925
1.48,0.0028,0.04886
1.48,0.0029,0.0495
1.48,0.003,0.04916
1.48,0.0031,0.04884
1.48,0.0032,0.04854
1.48,0.0033,0.04825
1.48,0.0034,0.04899
1.48,0.0035,0.04973
1.48,0.0036,0.04949
1.48,0.0037,0.04926
1.48,0.0038,0.04905
1.48,0.0039,0.04884
1.48,0.004,0.04964
1.48,0.0041,0.04946
1.48,0.0042,0.04928
1.48,0.0043,0.0491
1.48,0.0044,0.04894
1.48,0.0045,0.04878
1.48,0.0046,0.04863
1.48,0.0047,0.04849
1.48,0.0048,0.04935
1.48,0.0049,0.04921
1.48,0.005,0.04908
1.48,0.0051,0.04896
1.48,0.0052,0.04884
1.48,0.0053,0.04872
1.48,0.0054,0.04861
1.48,0.0055,0.0485
1.48,0.0056,0.04939
1.48,0.0057,0.04929
1.48,0.0058,0.04919
1.48,0.0059,0.0491
1.48,0.006,0.049
1.48,0.0061,0.04891
1.48,0.0062,0.04983
1.48,0.0063,0.04974
1.48,0.0064,0.04966
1.48,0.0065,0.04958
1.48,0.0066,0.0495
1.48,0.0067,0.04943
1.48,0.0068,0.04935
1.48,0.0069,0.04928
1.48,0.007,0.04921
1.48,0.0071,0.04914
1.48,0.0072,0.04907
1.48,0.0073,0.04901
1.48,0.0074,0.04895
1.48,0.0075,0.04888
1.48,0.0076,0.04882
1.48,0.0077,0.04877
1.48,0.0078,0.04871
1.48,0.0079,0.04865
1.48,0.008,0.0486
1.48,0.0081,0.04854
1.48,0.0082,0.04849
1.48,0.0083,0.04944
1.48,0.0084,0.04939
1.48,0.0085,0.04934
1.48,0.0086,0.04929
1.48,0.0087,0.04924
1.48,0.0088,0.0492
1.48,0.0089,0.04915
1.48,0.009,0.04911
1.48,0.0091,0.04906
1.48,0.0092,0.04902
1.48,0.0093,0.04898
1.48,0.0094,0.04894
1.48,0.0095,0.0489
1.48,0.0096,0.04886
1.48,0.0097,0.04882
1.48,0.0098,0.04878
1.48,0.0099,0.04874
1.48,0.01,0.0487
1.49,0.0001,0.05003
1.49,0.0002,0.05031
1.49,0.0003,0.05035
1.49,0.0004,0.05083
1.49,0.0005,0.05029
1.49,0.0006,0.05024
1.49,0.0007,0.05077
1.49,0.0008,0.0499
1.49,0.0009,0.0501
1.49,0.001,0.05005
1.49,0.0011,0.05055
1.49,0.0012,0.05046
1.49,0.0013,0.04968
1.49,0.0014,0.05015
1.49,0.0015,0.04983
1.49,0.0016,0.04966
1.49,0.0017,0.05063
1.49,0.0018,0.05071
1.49,0.0019,0.04988
1.49,0.002,0.05113
1.49,0.0021,0.05045
1.49,0.0022,0.05083
1.49,0.0023,0.05027
1.49,0.0024,0.04975
1.49,0.0025,0.05026
1.49,0.0026,0.05082
1.49,0.0027,0.0504
1.49,0.0028,0.05002
1.49,0.0029,0.05065
1.49,0.003,0.05032
1.49,0.0031,0.05
1.49,0.0032,0.0497
1.49,0.0033,0.05042
1.49,0.0034,0.05015
1.49,0.0035,0.0499
1.49,0.0036,0.05066
1.49,0.0037,0.05043
1.49,0.0038,0.05022
1.49,0.0039,0.05101
1.49,0.004,0.05082
1.49,0.0041,0.05063
1.49,0.0042,0.05045
1.49,0.0043,0.05028
1.49,0.0044,0.05012
1.49,0.0045,0.04996
1.49,0.0046,0.04981
1.49,0.0047,0.04967
1.49,0.0048,0.05053
1.49,0.0049,0.05039
1.49,0.005,0.05026
1.49,0.0051,0.05014
1.49,0.0052,0.05002
1.49,0.0053,0.0499
1.49,0.0054,0.04979
1.49,0.0055,0.04968
1.49,0.0056,0.05058
1.49,0.0057,0.05048
1.49,0.0058,0.05038
1.49,0.0059,0.05029
1.49,0.006,0.05019
1.49,0.0061,0.0511
1.49,0.0062,0.05102
1.49,0.0063,0.05093
1.49,0.0064,0.05085
1.49,0.0065,0.05077
1.49,0.0066,0.05069
1.49,0.0067,0.05062
1.49,0.0068,0.05055
1.49,0.0069,0.05047
1.49,0.007,0.0504
1.49,0.0071,0.05034
1.49,0.0072,0.05027
1.49,0.0073,0.05021
1.49,0.0074,0.05014
1.49,0.0075,0.05008
1.49,0.0076,0.05002
1.49,0.0077,0.04996
1.49,0.0078,0.04991
1.49,0.0079,0.04985
1.49,0.008,0.0498
1.49,0.0081,0.05074
1.49,0.0082,0.05069
1.49,0.0083,0.05064
1.49,0.0084,0.05059
1.49,0.0085,0.05054
1.49,0.0086,0.05049
1.49,0.0087,0.05044
1.49,0.0088,0.0504
1.49,0.0089,0.05035
1.49,0.009,0.05031
1.49,0.0091,0.05026
1.49,0.0092,0.05022
1.49,0.0093,0.05018
1.49,0.0094,0.05014
1.49,0.0095,0.0501
1.49,0.0096,0.05006
1.49,0.0097,0.05002
1.49,0.0098,0.04998
1.49,0.0099,0.04995
1.49,0.01,0.04991
1.5,0.0001,0.04967
1.5,0.0002,0.0504
1.5,0.0003,0.05058
1.5,0.0004,0.05013
1.5,0.0005,0.04964
1.5,0.0006,0.05062
1.5,0.0007,0.05017
1.5,0.0008,0.04931
1.5,0.0009,0.04953
1.5,0.001,0.04949
1.5,0.0011,0.05
1.5,0.0012,0.04991
1.5,0.0013,0.05014
1.5,0.0014,0.05062
1.5,0.0015,0.0493
1.5,0.0016,0.04913
1.5,0.0017,0.05011
1.5,0.0018,0.05019
1.5,0.0019,0.04936
1.5,0.002,0.05062
1.5,0.0021,0.04994
1.5,0.0022,0.05033
1.5,0.0023,0.04976
1.5,0.0024,0.04924
1.5,0.0025,0.04976
1.5,0.0026,0.05031
1.5,0.0027,0.0499
1.5,0.0028,0.05052
1.5,0.0029,0.05016
1.5,0.003,0.04982
1.5,0.0031,0.0495
1.5,0.0032,0.0492
1.5,0.0033,0.04992
1.5,0.0034,0.04966
1.5,0.0035,0.04941
1.5,0.0036,0.05017
1.5,0.0037,0.04994
1.5,0.0038,0.04973
1.5,0.0039,0.05052
1.5,0.004,0.05033
1.5,0.0041,0.05014
1.5,0.0042,0.04996
1.5,0.0043,0.04979
1.5,0.0044,0.04963
1.5,0.0045,0.04947
1.5,0.0046,0.04932
1.5,0.0047,0.05018
1.5,0.0048,0.05004
1.5,0.0049,0.04991
1.5,0.005,0.04978
1.5,0.0051,0.04966
1.5,0.0052,0.04954
1.5,0.0053,0.04942
1.5,0.0054,0.04931
1.5,0.0055,0.0492
1.5,0.0056,0.0501
1.5,0.0057,0.05
1.5,0.0058,0.0499
1.5,0.0059,0.0498
1.5,0.006,0.05071
1.5,0.0061,0.05062
1.5,0.0062,0.05054
1.5,0.0063,0.05045
1.5,0.0064,0.05037
1.5,0.0065,0.05029
1.5,0.0066,0.05022
1.5,0.0067,0.05014
1.5,0.0068,0.05007
1.5,0.0069,0.05
1.5,0.007,0.04993
1.5,0.0071,0.04986
1.5,0.0072,0.04979
1.5,0.0073,0.04973
1.5,0.0074,0.04967
1.5,0.0075,0.0496
1.5,0.0076,0.04955
1.5,0.0077,0.04949
1.5,0.0078,0.04943
1.5,0.0079,0.04937
1.5,0.008,0.05032
1.5,0.0081,0.05027
1.5,0.0082,0.05021
1.5,0.0083,0.05016
1.5,0.0084,0.05011
1.5,0.0085,0.05006
1.5,0.0086,0.05002
1.5,0.0087,0.04997
1.5,0.0088,0.04992
1.5,0.0089,0.04988
1.5,0.009,0.04983
1.5,0.0091,0.04979
1.5,0.0092,0.04975
1.5,0.0093,0.04971
1.5,0.0094,0.04967
1.5,0.0095,0.04963
1.5,0.0096,0.04959
1.5,0.0097,0.04955
1.5,0.0098,0.04951
1.5,0.0099,0.04947
1.5,0.01,0.04944


==> tikz_figs/upper_bound_dist_log.csv <==
1.01	-4	9.72
1.01	-3.699	9.71
1.01	-3.5229	9.96
1.01	-3.3979	10.04
1.01	-3.301	10.05
1.01	-3.2218	10.03
1.01	-3.1549	10.43
1.01	-3.0969	9.96
1.01	-3.0458	9.91
1.01	-3	9.86
1.01	-2.9586	9.53
1.01	-2.9208	9.75
1.01	-2.8861	9.4
1.01	-2.8539	10.37
1.01	-2.8239	9.6
1.01	-2.7959	9.05
1.01	-2.7696	9.68
1.01	-2.7447	9.46
1.01	-2.7212	9.36
1.01	-2.699	10.37
1.01	-2.6778	10.47
1.01	-2.6576	9.64
1.01	-2.6383	9.89
1.01	-2.6198	9.2
1.01	-2.6021	9.56
1.01	-2.585	9.96
1.01	-2.5686	10.41
1.01	-2.5528	9.9
1.01	-2.5376	9.42
1.01	-2.5229	9.97
1.01	-2.5086	9.55
1.01	-2.4949	9.15
1.01	-2.4815	9.77
1.01	-2.4685	9.42
1.01	-2.4559	10.09
1.01	-2.4437	9.77
1.01	-2.4318	10.47
1.01	-2.4202	10.18
1.01	-2.4089	9.91
1.01	-2.3979	9.65
1.01	-2.3872	9.4
1.01	-2.3768	10.16
1.01	-2.3665	9.94
1.01	-2.3565	9.72
1.01	-2.3468	9.51
1.01	-2.3372	9.31
1.01	-2.3279	9.12
1.01	-2.3188	9.93
1.01	-2.3098	9.75
1.01	-2.301	9.58
1.01	-2.2924	9.42
1.01	-2.284	9.26
1.01	-2.2757	9.11
1.01	-2.2676	8.96
1.01	-2.2596	8.81
1.01	-2.2518	10.67
1.01	-2.2441	10.54
1.01	-2.2366	10.41
1.01	-2.2291	10.28
1.01	-2.2218	10.16
1.01	-2.2147	10.04
1.01	-2.2076	9.93
1.01	-2.2007	9.82
1.01	-2.1938	9.71
1.01	-2.1871	9.6
1.01	-2.1805	9.5
1.01	-2.1739	10.4
1.01	-2.1675	10.3
1.01	-2.1612	10.21
1.01	-2.1549	10.11
1.01	-2.1487	10.02
1.01	-2.1427	9.94
1.01	-2.1367	9.85
1.01	-2.1308	9.77
1.01	-2.1249	9.68
1.01	-2.1192	9.6
1.01	-2.1135	9.53
1.01	-2.1079	9.45
1.01	-2.1024	9.38
1.01	-2.0969	9.3
1.01	-2.0915	9.23
1.01	-2.0862	9.16
1.01	-2.0809	10.09
1.01	-2.0757	10.03
1.01	-2.0706	9.96
1.01	-2.0655	9.9
1.01	-2.0605	9.84
1.01	-2.0555	9.78
1.01	-2.0506	9.72
1.01	-2.0458	9.66
1.01	-2.041	9.6
1.01	-2.0362	9.54
1.01	-2.0315	9.49
1.01	-2.0269	9.43
1.01	-2.0223	9.38
1.01	-2.0177	9.33
1.01	-2.0132	9.27
1.01	-2.0088	9.22
1.01	-2.0044	9.17
1.01	-2	9.12
1.02	-4	11.58
1.02	-3.699	11.9
1.02	-3.5229	11.6
1.02	-3.3979	11.9
1.02	-3.301	12.04
1.02	-3.2218	12.11
1.02	-3.1549	11.57
1.02	-3.0969	11.15
1.02	-3.0458	11.14
1.02	-3	11.12
1.02	-2.9586	11.82
1.02	-2.9208	12.06
1.02	-2.8861	10.72
1.02	-2.8539	11.7
1.02	-2.8239	10.95
1.02	-2.7959	10.41
1.02	-2.7696	11.05
1.02	-2.7447	10.84
1.02	-2.7212	10.75
1.02	-2.699	11.76
1.02	-2.6778	11.87
1.02	-2.6576	11.05
1.02	-2.6383	11.3
1.02	-2.6198	10.62
1.02	-2.6021	10.98
1.02	-2.585	11.39
1.02	-2.5686	11.84
1.02	-2.5528	11.33
1.02	-2.5376	11.86
1.02	-2.5229	11.41
1.02	-2.5086	10.99
1.02	-2.4949	10.6
1.02	-2.4815	11.23
1.02	-2.4685	10.87
1.02	-2.4559	10.54
1.02	-2.4437	12.23
1.02	-2.4318	11.93
1.02	-2.4202	11.64
1.02	-2.4089	11.37
1.02	-2.3979	11.12
1.02	-2.3872	11.87
1.02	-2.3768	11.63
1.02	-2.3665	11.41
1.02	-2.3565	11.19
1.02	-2.3468	10.99
1.02	-2.3372	10.79
1.02	-2.3279	11.6
1.02	-2.3188	11.41
1.02	-2.3098	11.24
1.02	-2.301	11.07
1.02	-2.2924	10.9
1.02	-2.284	10.75
1.02	-2.2757	10.59
1.02	-2.2676	10.45
1.02	-2.2596	11.3
1.02	-2.2518	12.17
1.02	-2.2441	12.03
1.02	-2.2366	11.9
1.02	-2.2291	11.78
1.02	-2.2218	11.66
1.02	-2.2147	11.54
1.02	-2.2076	11.42
1.02	-2.2007	11.31
1.02	-2.1938	11.2
1.02	-2.1871	11.1
1.02	-2.1805	12
1.02	-2.1739	11.9
1.02	-2.1675	11.8
1.02	-2.1612	11.71
1.02	-2.1549	11.62
1.02	-2.1487	11.53
1.02	-2.1427	11.44
1.02	-2.1367	11.35
1.02	-2.1308	11.27
1.02	-2.1249	11.19
1.02	-2.1192	11.11
1.02	-2.1135	11.03
1.02	-2.1079	10.96
1.02	-2.1024	10.88
1.02	-2.0969	10.81
1.02	-2.0915	11.74
1.02	-2.0862	11.67
1.02	-2.0809	11.6
1.02	-2.0757	11.54
1.02	-2.0706	11.47
1.02	-2.0655	11.41
1.02	-2.0605	11.35
1.02	-2.0555	11.29
1.02	-2.0506	11.23
1.02	-2.0458	11.17
1.02	-2.041	11.11
1.02	-2.0362	11.06
1.02	-2.0315	11
1.02	-2.0269	10.95
1.02	-2.0223	10.89
1.02	-2.0177	10.84
1.02	-2.0132	10.79
1.02	-2.0088	10.74
1.02	-2.0044	10.69
1.02	-2	10.64
1.03	-4	12.5
1.03	-3.699	12.15
1.03	-3.5229	12.29
1.03	-3.3979	12.81
1.03	-3.301	12.09
1.03	-3.2218	12.25
1.03	-3.1549	12.77
1.03	-3.0969	11.39
1.03	-3.0458	11.42
1.03	-3	11.43
1.03	-2.9586	12.16
1.03	-2.9208	12.42
1.03	-2.8861	12.1
1.03	-2.8539	12.1
1.03	-2.8239	12.36
1.03	-2.7959	11.83
1.03	-2.7696	12.48
1.03	-2.7447	12.28
1.03	-2.7212	11.19
1.03	-2.699	12.22
1.03	-2.6778	12.33
1.03	-2.6576	12.52
1.03	-2.6383	11.77
1.03	-2.6198	12.09
1.03	-2.6021	11.46
1.03	-2.585	12.88
1.03	-2.5686	12.33
1.03	-2.5528	11.83
1.03	-2.5376	12.35
1.03	-2.5229	11.91
1.03	-2.5086	11.5
1.03	-2.4949	12.1
1.03	-2.4815	11.74
1.03	-2.4685	11.39
1.03	-2.4559	11.06
1.03	-2.4437	12.74
1.03	-2.4318	12.45
1.03	-2.4202	12.17
1.03	-2.4089	11.9
1.03	-2.3979	12.64
1.03	-2.3872	12.4
1.03	-2.3768	12.16
1.03	-2.3665	11.94
1.03	-2.3565	11.73
1.03	-2.3468	11.52
1.03	-2.3372	12.32
1.03	-2.3279	12.13
1.03	-2.3188	11.95
1.03	-2.3098	11.78
1.03	-2.301	11.61
1.03	-2.2924	11.44
1.03	-2.284	11.29
1.03	-2.2757	11.14
1.03	-2.2676	11.99
1.03	-2.2596	11.85
1.03	-2.2518	12.71
1.03	-2.2441	12.58
1.03	-2.2366	12.45
1.03	-2.2291	12.33
1.03	-2.2218	12.21
1.03	-2.2147	12.09
1.03	-2.2076	11.98
1.03	-2.2007	11.87
1.03	-2.1938	11.76
1.03	-2.1871	12.65
1.03	-2.1805	12.55
1.03	-2.1739	12.45
1.03	-2.1675	12.36
1.03	-2.1612	12.26
1.03	-2.1549	12.17
1.03	-2.1487	12.08
1.03	-2.1427	12
1.03	-2.1367	11.91
1.03	-2.1308	11.83
1.03	-2.1249	11.75
1.03	-2.1192	11.67
1.03	-2.1135	11.6
1.03	-2.1079	11.52
1.03	-2.1024	11.45
1.03	-2.0969	12.38
1.03	-2.0915	12.31
1.03	-2.0862	12.24
1.03	-2.0809	12.17
1.03	-2.0757	12.1
1.03	-2.0706	12.04
1.03	-2.0655	11.98
1.03	-2.0605	11.92
1.03	-2.0555	11.86
1.03	-2.0506	11.8
1.03	-2.0458	11.74
1.03	-2.041	11.68
1.03	-2.0362	11.63
1.03	-2.0315	11.57
1.03	-2.0269	11.52
1.03	-2.0223	11.46
1.03	-2.0177	11.41
1.03	-2.0132	11.36
1.03	-2.0088	11.31
1.03	-2.0044	11.26
1.03	-2	11.21
1.04	-4	13.48
1.04	-3.699	14.45
1.04	-3.5229	14.04
1.04	-3.3979	13.78
1.04	-3.301	14.19
1.04	-3.2218	14.44
1.04	-3.1549	14.03
1.04	-3.0969	13.7
1.04	-3.0458	13.77
1.04	-3	13.81
1.04	-2.9586	13.56
1.04	-2.9208	13.84
1.04	-2.8861	13.53
1.04	-2.8539	13.55
1.04	-2.8239	13.82
1.04	-2.7959	13.31
1.04	-2.7696	13.97
1.04	-2.7447	13.77
1.04	-2.7212	13.7
1.04	-2.699	13.73
1.04	-2.6778	13.85
1.04	-2.6576	14.04
1.04	-2.6383	13.3
1.04	-2.6198	13.63
1.04	-2.6021	13
1.04	-2.585	14.42
1.04	-2.5686	13.88
1.04	-2.5528	13.38
1.04	-2.5376	13.91
1.04	-2.5229	13.47
1.04	-2.5086	13.06
1.04	-2.4949	13.67
1.04	-2.4815	13.3
1.04	-2.4685	12.96
1.04	-2.4559	13.63
1.04	-2.4437	14.32
1.04	-2.4318	14.03
1.04	-2.4202	13.75
1.04	-2.4089	13.48
1.04	-2.3979	14.22
1.04	-2.3872	13.98
1.04	-2.3768	13.75
1.04	-2.3665	13.53
1.04	-2.3565	13.32
1.04	-2.3468	13.11
1.04	-2.3372	13.92
1.04	-2.3279	13.73
1.04	-2.3188	13.55
1.04	-2.3098	13.37
1.04	-2.301	13.21
1.04	-2.2924	13.05
1.04	-2.284	12.89
1.04	-2.2757	13.74
1.04	-2.2676	13.59
1.04	-2.2596	13.45
1.04	-2.2518	14.32
1.04	-2.2441	14.19
1.04	-2.2366	14.06
1.04	-2.2291	13.94
1.04	-2.2218	13.82
1.04	-2.2147	13.7
1.04	-2.2076	13.59
1.04	-2.2007	14.48
1.04	-2.1938	14.37
1.04	-2.1871	14.27
1.04	-2.1805	14.17
1.04	-2.1739	14.07
1.04	-2.1675	13.97
1.04	-2.1612	13.88
1.04	-2.1549	13.79
1.04	-2.1487	13.7
1.04	-2.1427	13.62
1.04	-2.1367	13.53
1.04	-2.1308	13.45
1.04	-2.1249	13.37
1.04	-2.1192	13.29
1.04	-2.1135	13.22
1.04	-2.1079	14.14
1.04	-2.1024	14.07
1.04	-2.0969	14
1.04	-2.0915	13.93
1.04	-2.0862	13.86
1.04	-2.0809	13.8
1.04	-2.0757	13.73
1.04	-2.0706	13.67
1.04	-2.0655	13.6
1.04	-2.0605	13.54
1.04	-2.0555	13.48
1.04	-2.0506	13.42
1.04	-2.0458	13.37
1.04	-2.041	13.31
1.04	-2.0362	13.25
1.04	-2.0315	13.2
1.04	-2.0269	13.15
1.04	-2.0223	13.09
1.04	-2.0177	13.04
1.04	-2.0132	12.99
1.04	-2.0088	12.94
1.04	-2.0044	12.89
1.04	-2	13.85
1.05	-4	14.52
1.05	-3.699	14.82
1.05	-3.5229	14.85
1.05	-3.3979	14.81
1.05	-3.301	14.36
1.05	-3.2218	14.7
1.05	-3.1549	15.35
1.05	-3.0969	14.07
1.05	-3.0458	14.17
1.05	-3	14.24
1.05	-2.9586	14.02
1.05	-2.9208	15.32
1.05	-2.8861	14.03
1.05	-2.8539	15.06
1.05	-2.8239	14.35
1.05	-2.7959	13.85
1.05	-2.7696	14.52
1.05	-2.7447	14.33
1.05	-2.7212	14.26
1.05	-2.699	15.3
1.05	-2.6778	14.42
1.05	-2.6576	14.63
1.05	-2.6383	13.9
1.05	-2.6198	14.22
1.05	-2.6021	13.6
1.05	-2.585	15.03
1.05	-2.5686	14.49
1.05	-2.5528	14.99
1.05	-2.5376	14.53
1.05	-2.5229	14.09
1.05	-2.5086	14.68
1.05	-2.4949	14.3
1.05	-2.4815	13.93
1.05	-2.4685	13.59
1.05	-2.4559	14.26
1.05	-2.4437	14.96
1.05	-2.4318	14.66
1.05	-2.4202	14.39
1.05	-2.4089	15.12
1.05	-2.3979	14.87
1.05	-2.3872	14.63
1.05	-2.3768	14.4
1.05	-2.3665	14.18
1.05	-2.3565	13.97
1.05	-2.3468	14.76
1.05	-2.3372	14.57
1.05	-2.3279	14.38
1.05	-2.3188	14.2
1.05	-2.3098	14.03
1.05	-2.301	13.87
1.05	-2.2924	13.71
1.05	-2.284	14.55
1.05	-2.2757	14.4
1.05	-2.2676	14.26
1.05	-2.2596	14.12
1.05	-2.2518	14.98
1.05	-2.2441	14.85
1.05	-2.2366	14.73
1.05	-2.2291	14.6
1.05	-2.2218	14.49
1.05	-2.2147	14.37
1.05	-2.2076	15.26
1.05	-2.2007	15.15
1.05	-2.1938	15.04
1.05	-2.1871	14.94
1.05	-2.1805	14.84
1.05	-2.1739	14.75
1.05	-2.1675	14.65
1.05	-2.1612	14.56
1.05	-2.1549	14.47
1.05	-2.1487	14.38
1.05	-2.1427	14.3
1.05	-2.1367	14.21
1.05	-2.1308	14.13
1.05	-2.1249	14.05
1.05	-2.1192	14.98
1.05	-2.1135	14.9
1.05	-2.1079	14.83
1.05	-2.1024	14.75
1.05	-2.0969	14.68
1.05	-2.0915	14.61
1.05	-2.0862	14.55
1.05	-2.0809	14.48
1.05	-2.0757	14.42
1.05	-2.0706	14.35
1.05	-2.0655	14.29
1.05	-2.0605	14.23
1.05	-2.0555	14.17
1.05	-2.0506	14.11
1.05	-2.0458	14.06
1.05	-2.041	14
1.05	-2.0362	13.94
1.05	-2.0315	13.89
1.05	-2.0269	13.84
1.05	-2.0223	13.79
1.05	-2.0177	13.73
1.05	-2.0132	13.68
1.05	-2.0088	14.64
1.05	-2.0044	14.59
1.05	-2	14.54
1.06	-4	15.62
1.06	-3.699	15.25
1.06	-3.5229	15.72
1.06	-3.3979	15.91
1.06	-3.301	15.59
1.06	-3.2218	16.02
1.06	-3.1549	15.73
1.06	-3.0969	15.5
1.06	-3.0458	14.64
1.06	-3	14.74
1.06	-2.9586	15.54
1.06	-2.9208	15.86
1.06	-2.8861	15.59
1.06	-2.8539	15.64
1.06	-2.8239	14.94
1.06	-2.7959	14.45
1.06	-2.7696	15.13
1.06	-2.7447	14.95
1.06	-2.7212	14.89
1.06	-2.699	15.93
1.06	-2.6778	15.07
1.06	-2.6576	15.27
1.06	-2.6383	15.55
1.06	-2.6198	14.88
1.06	-2.6021	15.26
1.06	-2.585	15.69
1.06	-2.5686	15.16
1.06	-2.5528	15.67
1.06	-2.5376	15.21
1.06	-2.5229	15.77
1.06	-2.5086	15.37
1.06	-2.4949	14.98
1.06	-2.4815	14.62
1.06	-2.4685	15.28
1.06	-2.4559	14.96
1.06	-2.4437	15.65
1.06	-2.4318	15.36
1.06	-2.4202	16.09
1.06	-2.4089	15.83
1.06	-2.3979	15.58
1.06	-2.3872	15.34
1.06	-2.3768	15.11
1.06	-2.3665	14.89
1.06	-2.3565	15.68
1.06	-2.3468	15.48
1.06	-2.3372	15.29
1.06	-2.3279	15.1
1.06	-2.3188	14.92
1.06	-2.3098	14.75
1.06	-2.301	14.59
1.06	-2.2924	15.43
1.06	-2.284	15.28
1.06	-2.2757	15.13
1.06	-2.2676	14.99
1.06	-2.2596	14.85
1.06	-2.2518	15.71
1.06	-2.2441	15.58
1.06	-2.2366	15.46
1.06	-2.2291	15.34
1.06	-2.2218	15.22
1.06	-2.2147	16.1
1.06	-2.2076	15.99
1.06	-2.2007	15.89
1.06	-2.1938	15.78
1.06	-2.1871	15.68
1.06	-2.1805	15.58
1.06	-2.1739	15.48
1.06	-2.1675	15.39
1.06	-2.1612	15.3
1.06	-2.1549	15.21
1.06	-2.1487	15.12
1.06	-2.1427	15.04
1.06	-2.1367	14.96
1.06	-2.1308	14.88
1.06	-2.1249	15.8
1.06	-2.1192	15.72
1.06	-2.1135	15.65
1.06	-2.1079	15.57
1.06	-2.1024	15.5
1.06	-2.0969	15.43
1.06	-2.0915	15.36
1.06	-2.0862	15.3
1.06	-2.0809	15.23
1.06	-2.0757	15.17
1.06	-2.0706	15.1
1.06	-2.0655	15.04
1.06	-2.0605	14.98
1.06	-2.0555	14.92
1.06	-2.0506	14.86
1.06	-2.0458	14.81
1.06	-2.041	14.75
1.06	-2.0362	14.7
1.06	-2.0315	14.64
1.06	-2.0269	14.59
1.06	-2.0223	15.54
1.06	-2.0177	15.49
1.06	-2.0132	15.44
1.06	-2.0088	15.39
1.06	-2.0044	15.34
1.06	-2	15.3
1.07	-4	16.7
1.07	-3.699	16.22
1.07	-3.5229	16.98
1.07	-3.3979	16.32
1.07	-3.301	16.09
1.07	-3.2218	16.58
1.07	-3.1549	16.33
1.07	-3.0969	16.13
1.07	-3.0458	16.3
1.07	-3	16.42
1.07	-2.9586	16.23
1.07	-2.9208	16.57
1.07	-2.8861	16.31
1.07	-2.8539	16.37
1.07	-2.8239	15.68
1.07	-2.7959	16.19
1.07	-2.7696	16.88
1.07	-2.7447	15.71
1.07	-2.7212	15.65
1.07	-2.699	16.7
1.07	-2.6778	16.84
1.07	-2.6576	16.05
1.07	-2.6383	16.33
1.07	-2.6198	15.67
1.07	-2.6021	16.05
1.07	-2.585	16.48
1.07	-2.5686	16.96
1.07	-2.5528	16.46
1.07	-2.5376	16
1.07	-2.5229	16.57
1.07	-2.5086	16.17
1.07	-2.4949	15.79
1.07	-2.4815	15.43
1.07	-2.4685	16.09
1.07	-2.4559	16.77
1.07	-2.4437	16.47
1.07	-2.4318	16.18
1.07	-2.4202	16.9
1.07	-2.4089	16.64
1.07	-2.3979	16.39
1.07	-2.3872	16.16
1.07	-2.3768	15.93
1.07	-2.3665	16.71
1.07	-2.3565	16.5
1.07	-2.3468	16.3
1.07	-2.3372	16.11
1.07	-2.3279	15.93
1.07	-2.3188	15.75
1.07	-2.3098	15.58
1.07	-2.301	16.42
1.07	-2.2924	16.26
1.07	-2.284	16.11
1.07	-2.2757	15.96
1.07	-2.2676	15.82
1.07	-2.2596	15.68
1.07	-2.2518	16.55
1.07	-2.2441	16.42
1.07	-2.2366	16.29
1.07	-2.2291	16.17
1.07	-2.2218	17.05
1.07	-2.2147	16.94
1.07	-2.2076	16.83
1.07	-2.2007	16.72
1.07	-2.1938	16.62
1.07	-2.1871	16.52
1.07	-2.1805	16.42
1.07	-2.1739	16.32
1.07	-2.1675	16.23
1.07	-2.1612	16.14
1.07	-2.1549	16.05
1.07	-2.1487	15.96
1.07	-2.1427	15.88
1.07	-2.1367	15.8
1.07	-2.1308	16.72
1.07	-2.1249	16.64
1.07	-2.1192	16.56
1.07	-2.1135	16.49
1.07	-2.1079	16.41
1.07	-2.1024	16.34
1.07	-2.0969	16.27
1.07	-2.0915	16.21
1.07	-2.0862	16.14
1.07	-2.0809	16.07
1.07	-2.0757	16.01
1.07	-2.0706	15.95
1.07	-2.0655	15.89
1.07	-2.0605	15.83
1.07	-2.0555	15.77
1.07	-2.0506	15.71
1.07	-2.0458	15.65
1.07	-2.041	15.6
1.07	-2.0362	15.54
1.07	-2.0315	15.49
1.07	-2.0269	16.44
1.07	-2.0223	16.39
1.07	-2.0177	16.34
1.07	-2.0132	16.29
1.07	-2.0088	16.24
1.07	-2.0044	16.19
1.07	-2	16.14
1.08	-4	16.93
1.08	-3.699	17.78
1.08	-3.5229	17.99
1.08	-3.3979	17.55
1.08	-3.301	17.45
1.08	-3.2218	18.03
1.08	-3.1549	17.85
1.08	-3.0969	16.7
1.08	-3.0458	16.9
1.08	-3	17.05
1.08	-2.9586	16.89
1.08	-2.9208	17.25
1.08	-2.8861	17
1.08	-2.8539	17.08
1.08	-2.8239	17.4
1.08	-2.7959	16.93
1.08	-2.7696	17.62
1.08	-2.7447	17.46
1.08	-2.7212	16.41
1.08	-2.699	17.47
1.08	-2.6778	17.61
1.08	-2.6576	16.83
1.08	-2.6383	17.12
1.08	-2.6198	16.46
1.08	-2.6021	16.85
1.08	-2.585	17.29
1.08	-2.5686	17.76
1.08	-2.5528	17.27
1.08	-2.5376	16.82
1.08	-2.5229	17.39
1.08	-2.5086	16.99
1.08	-2.4949	16.61
1.08	-2.4815	17.25
1.08	-2.4685	16.92
1.08	-2.4559	17.6
1.08	-2.4437	17.3
1.08	-2.4318	18.01
1.08	-2.4202	17.74
1.08	-2.4089	17.48
1.08	-2.3979	17.23
1.08	-2.3872	17
1.08	-2.3768	17.77
1.08	-2.3665	17.56
1.08	-2.3565	17.35
1.08	-2.3468	17.15
1.08	-2.3372	16.96
1.08	-2.3279	16.78
1.08	-2.3188	16.6
1.08	-2.3098	17.43
1.08	-2.301	17.27
1.08	-2.2924	17.11
1.08	-2.284	16.96
1.08	-2.2757	16.82
1.08	-2.2676	16.68
1.08	-2.2596	16.54
1.08	-2.2518	17.41
1.08	-2.2441	17.28
1.08	-2.2366	17.16
1.08	-2.2291	18.04
1.08	-2.2218	17.92
1.08	-2.2147	17.81
1.08	-2.2076	17.7
1.08	-2.2007	17.59
1.08	-2.1938	17.49
1.08	-2.1871	17.39
1.08	-2.1805	17.29
1.08	-2.1739	17.19
1.08	-2.1675	17.1
1.08	-2.1612	17.01
1.08	-2.1549	16.92
1.08	-2.1487	16.84
1.08	-2.1427	17.75
1.08	-2.1367	17.67
1.08	-2.1308	17.59
1.08	-2.1249	17.52
1.08	-2.1192	17.44
1.08	-2.1135	17.37
1.08	-2.1079	17.29
1.08	-2.1024	17.22
1.08	-2.0969	17.15
1.08	-2.0915	17.09
1.08	-2.0862	17.02
1.08	-2.0809	16.96
1.08	-2.0757	16.89
1.08	-2.0706	16.83
1.08	-2.0655	16.77
1.08	-2.0605	16.71
1.08	-2.0555	16.65
1.08	-2.0506	16.59
1.08	-2.0458	16.54
1.08	-2.041	16.48
1.08	-2.0362	17.43
1.08	-2.0315	17.38
1.08	-2.0269	17.32
1.08	-2.0223	17.27
1.08	-2.0177	17.22
1.08	-2.0132	17.18
1.08	-2.0088	17.13
1.08	-2.0044	17.08
1.08	-2	17.03
1.09	-4	19.24
1.09	-3.699	19.41
1.09	-3.5229	20.07
1.09	-3.3979	19.85
1.09	-3.301	19.88
1.09	-3.2218	19.55
1.09	-3.1549	19.43
1.09	-3.0969	19.33
1.09	-3.0458	18.57
1.09	-3	18.75
1.09	-2.9586	19.61
1.09	-2.9208	19.99
1.09	-2.8861	18.77
1.09	-2.8539	19.85
1.09	-2.8239	19.19
1.09	-2.7959	18.73
1.09	-2.7696	19.44
1.09	-2.7447	19.28
1.09	-2.7212	19.25
1.09	-2.699	19.31
1.09	-2.6778	19.46
1.09	-2.6576	19.68
1.09	-2.6383	18.97
1.09	-2.6198	19.32
1.09	-2.6021	18.71
1.09	-2.585	19.16
1.09	-2.5686	19.64
1.09	-2.5528	19.15
1.09	-2.5376	19.7
1.09	-2.5229	19.27
1.09	-2.5086	18.88
1.09	-2.4949	18.5
1.09	-2.4815	19.15
1.09	-2.4685	18.81
1.09	-2.4559	18.5
1.09	-2.4437	19.2
1.09	-2.4318	19.92
1.09	-2.4202	19.65
1.09	-2.4089	19.39
1.09	-2.3979	19.14
1.09	-2.3872	18.91
1.09	-2.3768	19.69
1.09	-2.3665	19.47
1.09	-2.3565	19.27
1.09	-2.3468	19.07
1.09	-2.3372	18.88
1.09	-2.3279	18.7
1.09	-2.3188	18.53
1.09	-2.3098	19.36
1.09	-2.301	19.2
1.09	-2.2924	19.04
1.09	-2.284	18.89
1.09	-2.2757	18.75
1.09	-2.2676	18.61
1.09	-2.2596	18.47
1.09	-2.2518	19.34
1.09	-2.2441	19.21
1.09	-2.2366	20.09
1.09	-2.2291	19.97
1.09	-2.2218	19.86
1.09	-2.2147	19.74
1.09	-2.2076	19.63
1.09	-2.2007	19.53
1.09	-2.1938	19.43
1.09	-2.1871	19.33
1.09	-2.1805	19.23
1.09	-2.1739	19.14
1.09	-2.1675	19.04
1.09	-2.1612	18.95
1.09	-2.1549	18.87
1.09	-2.1487	19.78
1.09	-2.1427	19.7
1.09	-2.1367	19.62
1.09	-2.1308	19.54
1.09	-2.1249	19.46
1.09	-2.1192	19.39
1.09	-2.1135	19.31
1.09	-2.1079	19.24
1.09	-2.1024	19.17
1.09	-2.0969	19.1
1.09	-2.0915	19.04
1.09	-2.0862	18.97
1.09	-2.0809	18.91
1.09	-2.0757	18.84
1.09	-2.0706	18.78
1.09	-2.0655	18.72
1.09	-2.0605	18.66
1.09	-2.0555	18.6
1.09	-2.0506	18.55
1.09	-2.0458	19.49
1.09	-2.041	19.44
1.09	-2.0362	19.38
1.09	-2.0315	19.33
1.09	-2.0269	19.28
1.09	-2.0223	19.23
1.09	-2.0177	19.18
1.09	-2.0132	19.13
1.09	-2.0088	19.08
1.09	-2.0044	19.04
1.09	-2	18.99
1.1	-4	20.53
1.1	-3.699	20.59
1.1	-3.5229	20.54
1.1	-3.3979	20.47
1.1	-3.301	20.59
1.1	-3.2218	20.32
1.1	-3.1549	21.24
1.1	-3.0969	20.17
1.1	-3.0458	20.44
1.1	-3	19.64
1.1	-2.9586	20.52
1.1	-2.9208	20.91
1.1	-2.8861	19.7
1.1	-2.8539	20.79
1.1	-2.8239	20.14
1.1	-2.7959	19.68
1.1	-2.7696	20.4
1.1	-2.7447	20.25
1.1	-2.7212	20.22
1.1	-2.699	21.29
1.1	-2.6778	20.44
1.1	-2.6576	20.67
1.1	-2.6383	19.96
1.1	-2.6198	20.31
1.1	-2.6021	19.71
1.1	-2.585	21.16
1.1	-2.5686	20.64
1.1	-2.5528	20.16
1.1	-2.5376	20.71
1.1	-2.5229	20.28
1.1	-2.5086	19.89
1.1	-2.4949	20.52
1.1	-2.4815	20.16
1.1	-2.4685	19.83
1.1	-2.4559	19.52
1.1	-2.4437	21.22
1.1	-2.4318	20.94
1.1	-2.4202	20.67
1.1	-2.4089	20.41
1.1	-2.3979	20.17
1.1	-2.3872	20.94
1.1	-2.3768	20.71
1.1	-2.3665	20.5
1.1	-2.3565	20.3
1.1	-2.3468	20.1
1.1	-2.3372	19.91
1.1	-2.3279	19.73
1.1	-2.3188	20.56
1.1	-2.3098	20.39
1.1	-2.301	20.23
1.1	-2.2924	20.08
1.1	-2.284	19.93
1.1	-2.2757	19.79
1.1	-2.2676	19.65
1.1	-2.2596	19.51
1.1	-2.2518	20.38
1.1	-2.2441	21.25
1.1	-2.2366	21.13
1.1	-2.2291	21.01
1.1	-2.2218	20.9
1.1	-2.2147	20.79
1.1	-2.2076	20.68
1.1	-2.2007	20.57
1.1	-2.1938	20.47
1.1	-2.1871	20.37
1.1	-2.1805	20.28
1.1	-2.1739	20.18
1.1	-2.1675	20.09
1.1	-2.1612	20
1.1	-2.1549	20.92
1.1	-2.1487	20.83
1.1	-2.1427	20.75
1.1	-2.1367	20.67
1.1	-2.1308	20.59
1.1	-2.1249	20.51
1.1	-2.1192	20.44
1.1	-2.1135	20.37
1.1	-2.1079	20.29
1.1	-2.1024	20.22
1.1	-2.0969	20.16
1.1	-2.0915	20.09
1.1	-2.0862	20.02
1.1	-2.0809	19.96
1.1	-2.0757	19.9
1.1	-2.0706	19.84
1.1	-2.0655	19.78
1.1	-2.0605	19.72
1.1	-2.0555	20.66
1.1	-2.0506	20.6
1.1	-2.0458	20.55
1.1	-2.041	20.5
1.1	-2.0362	20.44
1.1	-2.0315	20.39
1.1	-2.0269	20.34
1.1	-2.0223	20.29
1.1	-2.0177	20.24
1.1	-2.0132	20.19
1.1	-2.0088	20.14
1.1	-2.0044	20.1
1.1	-2	20.05
1.11	-4	20.98
1.11	-3.699	21.37
1.11	-3.5229	20.76
1.11	-3.3979	20.91
1.11	-3.301	21.17
1.11	-3.2218	20.98
1.11	-3.1549	20.97
1.11	-3.0969	20.95
1.11	-3.0458	20.25
1.11	-3	20.48
1.11	-2.9586	20.39
1.11	-2.9208	20.8
1.11	-2.8861	20.61
1.11	-2.8539	20.72
1.11	-2.8239	20.08
1.11	-2.7959	19.64
1.11	-2.7696	20.36
1.11	-2.7447	20.22
1.11	-2.7212	20.2
1.11	-2.699	21.27
1.11	-2.6778	20.43
1.11	-2.6576	20.67
1.11	-2.6383	19.97
1.11	-2.6198	20.32
1.11	-2.6021	19.73
1.11	-2.585	21.17
1.11	-2.5686	20.66
1.11	-2.5528	21.18
1.11	-2.5376	20.74
1.11	-2.5229	20.32
1.11	-2.5086	19.92
1.11	-2.4949	20.55
1.11	-2.4815	20.21
1.11	-2.4685	19.88
1.11	-2.4559	20.57
1.11	-2.4437	21.27
1.11	-2.4318	20.99
1.11	-2.4202	20.72
1.11	-2.4089	20.47
1.11	-2.3979	21.23
1.11	-2.3872	21
1.11	-2.3768	20.78
1.11	-2.3665	20.56
1.11	-2.3565	20.36
1.11	-2.3468	20.17
1.11	-2.3372	19.98
1.11	-2.3279	20.8
1.11	-2.3188	20.63
1.11	-2.3098	20.47
1.11	-2.301	20.31
1.11	-2.2924	20.15
1.11	-2.284	20
1.11	-2.2757	19.86
1.11	-2.2676	19.72
1.11	-2.2596	19.59
1.11	-2.2518	21.46
1.11	-2.2441	21.34
1.11	-2.2366	21.21
1.11	-2.2291	21.1
1.11	-2.2218	20.98
1.11	-2.2147	20.87
1.11	-2.2076	20.76
1.11	-2.2007	20.66
1.11	-2.1938	20.56
1.11	-2.1871	20.46
1.11	-2.1805	20.37
1.11	-2.1739	20.27
1.11	-2.1675	21.18
1.11	-2.1612	21.09
1.11	-2.1549	21.01
1.11	-2.1487	20.92
1.11	-2.1427	20.84
1.11	-2.1367	20.76
1.11	-2.1308	20.68
1.11	-2.1249	20.61
1.11	-2.1192	20.53
1.11	-2.1135	20.46
1.11	-2.1079	20.39
1.11	-2.1024	20.32
1.11	-2.0969	20.25
1.11	-2.0915	20.19
1.11	-2.0862	20.12
1.11	-2.0809	20.06
1.11	-2.0757	20
1.11	-2.0706	19.94
1.11	-2.0655	20.88
1.11	-2.0605	20.82
1.11	-2.0555	20.76
1.11	-2.0506	20.71
1.11	-2.0458	20.65
1.11	-2.041	20.6
1.11	-2.0362	20.54
1.11	-2.0315	20.49
1.11	-2.0269	20.44
1.11	-2.0223	20.39
1.11	-2.0177	20.34
1.11	-2.0132	20.3
1.11	-2.0088	20.25
1.11	-2.0044	20.2
1.11	-2	20.16
1.12	-4	22.42
1.12	-3.699	21.7
1.12	-3.5229	22.38
1.12	-3.3979	22.68
1.12	-3.301	22.03
1.12	-3.2218	21.9
1.12	-3.1549	21.94
1.12	-3.0969	21.95
1.12	-3.0458	21.27
1.12	-3	21.52
1.12	-2.9586	21.45
1.12	-2.9208	21.87
1.12	-2.8861	21.69
1.12	-2.8539	21.81
1.12	-2.8239	22.18
1.12	-2.7959	21.74
1.12	-2.7696	22.47
1.12	-2.7447	21.34
1.12	-2.7212	21.32
1.12	-2.699	22.4
1.12	-2.6778	21.57
1.12	-2.6576	21.81
1.12	-2.6383	22.11
1.12	-2.6198	21.47
1.12	-2.6021	21.88
1.12	-2.585	22.33
1.12	-2.5686	21.82
1.12	-2.5528	22.34
1.12	-2.5376	21.9
1.12	-2.5229	21.48
1.12	-2.5086	22.09
1.12	-2.4949	21.72
1.12	-2.4815	21.38
1.12	-2.4685	21.05
1.12	-2.4559	21.74
1.12	-2.4437	22.44
1.12	-2.4318	22.16
1.12	-2.4202	21.9
1.12	-2.4089	21.65
1.12	-2.3979	22.41
1.12	-2.3872	22.18
1.12	-2.3768	21.96
1.12	-2.3665	21.75
1.12	-2.3565	21.55
1.12	-2.3468	21.35
1.12	-2.3372	22.17
1.12	-2.3279	21.99
1.12	-2.3188	21.82
1.12	-2.3098	21.65
1.12	-2.301	21.5
1.12	-2.2924	21.34
1.12	-2.284	21.2
1.12	-2.2757	21.05
1.12	-2.2676	20.92
1.12	-2.2596	21.78
1.12	-2.2518	22.65
1.12	-2.2441	22.53
1.12	-2.2366	22.41
1.12	-2.2291	22.29
1.12	-2.2218	22.18
1.12	-2.2147	22.07
1.12	-2.2076	21.96
1.12	-2.2007	21.86
1.12	-2.1938	21.76
1.12	-2.1871	21.66
1.12	-2.1805	21.57
1.12	-2.1739	22.47
1.12	-2.1675	22.38
1.12	-2.1612	22.29
1.12	-2.1549	22.21
1.12	-2.1487	22.13
1.12	-2.1427	22.04
1.12	-2.1367	21.96
1.12	-2.1308	21.89
1.12	-2.1249	21.81
1.12	-2.1192	21.74
1.12	-2.1135	21.67
1.12	-2.1079	21.6
1.12	-2.1024	21.53
1.12	-2.0969	21.46
1.12	-2.0915	21.39
1.12	-2.0862	21.33
1.12	-2.0809	21.27
1.12	-2.0757	21.2
1.12	-2.0706	22.14
1.12	-2.0655	22.09
1.12	-2.0605	22.03
1.12	-2.0555	21.97
1.12	-2.0506	21.91
1.12	-2.0458	21.86
1.12	-2.041	21.81
1.12	-2.0362	21.75
1.12	-2.0315	21.7
1.12	-2.0269	21.65
1.12	-2.0223	21.6
1.12	-2.0177	21.55
1.12	-2.0132	21.51
1.12	-2.0088	21.46
1.12	-2.0044	21.41
1.12	-2	21.37
1.13	-4	23.03
1.13	-3.699	23.64
1.13	-3.5229	23.77
1.13	-3.3979	23.29
1.13	-3.301	23.77
1.13	-3.2218	23.73
1.13	-3.1549	23.83
1.13	-3.0969	22.88
1.13	-3.0458	23.25
1.13	-3	22.53
1.13	-2.9586	23.48
1.13	-2.9208	23.93
1.13	-2.8861	22.76
1.13	-2.8539	23.9
1.13	-2.8239	23.28
1.13	-2.7959	22.85
1.13	-2.7696	23.59
1.13	-2.7447	23.47
1.13	-2.7212	22.46
1.13	-2.699	23.55
1.13	-2.6778	23.72
1.13	-2.6576	22.96
1.13	-2.6383	23.27
1.13	-2.6198	22.64
1.13	-2.6021	23.05
1.13	-2.585	23.5
1.13	-2.5686	23
1.13	-2.5528	23.53
1.13	-2.5376	23.08
1.13	-2.5229	22.67
1.13	-2.5086	23.28
1.13	-2.4949	22.92
1.13	-2.4815	22.57
1.13	-2.4685	23.25
1.13	-2.4559	22.94
1.13	-2.4437	23.65
1.13	-2.4318	23.37
1.13	-2.4202	23.11
1.13	-2.4089	23.86
1.13	-2.3979	23.62
1.13	-2.3872	23.39
1.13	-2.3768	23.18
1.13	-2.3665	22.97
1.13	-2.3565	22.77
1.13	-2.3468	23.58
1.13	-2.3372	23.39
1.13	-2.3279	23.22
1.13	-2.3188	23.05
1.13	-2.3098	22.88
1.13	-2.301	22.73
1.13	-2.2924	22.58
1.13	-2.284	22.43
1.13	-2.2757	22.29
1.13	-2.2676	23.15
1.13	-2.2596	23.02
1.13	-2.2518	23.89
1.13	-2.2441	23.77
1.13	-2.2366	23.65
1.13	-2.2291	23.53
1.13	-2.2218	23.42
1.13	-2.2147	23.31
1.13	-2.2076	23.21
1.13	-2.2007	23.1
1.13	-2.1938	23
1.13	-2.1871	22.91
1.13	-2.1805	23.81
1.13	-2.1739	23.72
1.13	-2.1675	23.63
1.13	-2.1612	23.54
1.13	-2.1549	23.46
1.13	-2.1487	23.38
1.13	-2.1427	23.29
1.13	-2.1367	23.22
1.13	-2.1308	23.14
1.13	-2.1249	23.06
1.13	-2.1192	22.99
1.13	-2.1135	22.92
1.13	-2.1079	22.85
1.13	-2.1024	22.78
1.13	-2.0969	22.71
1.13	-2.0915	22.65
1.13	-2.0862	22.59
1.13	-2.0809	23.52
1.13	-2.0757	23.46
1.13	-2.0706	23.4
1.13	-2.0655	23.34
1.13	-2.0605	23.29
1.13	-2.0555	23.23
1.13	-2.0506	23.17
1.13	-2.0458	23.12
1.13	-2.041	23.07
1.13	-2.0362	23.02
1.13	-2.0315	22.96
1.13	-2.0269	22.91
1.13	-2.0223	22.87
1.13	-2.0177	22.82
1.13	-2.0132	22.77
1.13	-2.0088	22.72
1.13	-2.0044	22.68
1.13	-2	22.63
1.14	-4	24.64
1.14	-3.699	25.13
1.14	-3.5229	24.55
1.14	-3.3979	25.22
1.14	-3.301	24.79
1.14	-3.2218	24.82
1.14	-3.1549	24.95
1.14	-3.0969	24.04
1.14	-3.0458	24.43
1.14	-3	24.73
1.14	-2.9586	24.7
1.14	-2.9208	25.16
1.14	-2.8861	24
1.14	-2.8539	25.15
1.14	-2.8239	24.54
1.14	-2.7959	24.12
1.14	-2.7696	24.87
1.14	-2.7447	24.75
1.14	-2.7212	24.75
1.14	-2.699	24.84
1.14	-2.6778	25.02
1.14	-2.6576	24.27
1.14	-2.6383	24.58
1.14	-2.6198	23.95
1.14	-2.6021	24.36
1.14	-2.585	24.82
1.14	-2.5686	25.32
1.14	-2.5528	24.85
1.14	-2.5376	24.41
1.14	-2.5229	25
1.14	-2.5086	24.61
1.14	-2.4949	24.25
1.14	-2.4815	23.91
1.14	-2.4685	24.58
1.14	-2.4559	24.28
1.14	-2.4437	24.99
1.14	-2.4318	24.71
1.14	-2.4202	24.45
1.14	-2.4089	25.2
1.14	-2.3979	24.97
1.14	-2.3872	24.74
1.14	-2.3768	24.52
1.14	-2.3665	24.32
1.14	-2.3565	24.12
1.14	-2.3468	24.93
1.14	-2.3372	24.74
1.14	-2.3279	24.57
1.14	-2.3188	24.4
1.14	-2.3098	24.24
1.14	-2.301	24.08
1.14	-2.2924	23.93
1.14	-2.284	23.78
1.14	-2.2757	24.64
1.14	-2.2676	24.51
1.14	-2.2596	24.38
1.14	-2.2518	25.25
1.14	-2.2441	25.13
1.14	-2.2366	25.01
1.14	-2.2291	24.89
1.14	-2.2218	24.78
1.14	-2.2147	24.67
1.14	-2.2076	24.57
1.14	-2.2007	24.47
1.14	-2.1938	24.37
1.14	-2.1871	25.27
1.14	-2.1805	25.18
1.14	-2.1739	25.08
1.14	-2.1675	25
1.14	-2.1612	24.91
1.14	-2.1549	24.82
1.14	-2.1487	24.74
1.14	-2.1427	24.66
1.14	-2.1367	24.58
1.14	-2.1308	24.51
1.14	-2.1249	24.43
1.14	-2.1192	24.36
1.14	-2.1135	24.29
1.14	-2.1079	24.22
1.14	-2.1024	24.15
1.14	-2.0969	24.08
1.14	-2.0915	24.02
1.14	-2.0862	24.96
1.14	-2.0809	24.89
1.14	-2.0757	24.83
1.14	-2.0706	24.77
1.14	-2.0655	24.72
1.14	-2.0605	24.66
1.14	-2.0555	24.6
1.14	-2.0506	24.55
1.14	-2.0458	24.49
1.14	-2.041	24.44
1.14	-2.0362	24.39
1.14	-2.0315	24.34
1.14	-2.0269	24.29
1.14	-2.0223	24.24
1.14	-2.0177	24.19
1.14	-2.0132	24.14
1.14	-2.0088	24.1
1.14	-2.0044	24.05
1.14	-2	24.01
1.15	-4	25.42
1.15	-3.699	25.24
1.15	-3.5229	25.11
1.15	-3.3979	26
1.15	-3.301	25.7
1.15	-3.2218	25.81
1.15	-3.1549	26.02
1.15	-3.0969	25.15
1.15	-3.0458	24.58
1.15	-3	24.91
1.15	-2.9586	24.9
1.15	-2.9208	25.38
1.15	-2.8861	25.24
1.15	-2.8539	25.4
1.15	-2.8239	24.81
1.15	-2.7959	24.4
1.15	-2.7696	25.16
1.15	-2.7447	25.05
1.15	-2.7212	25.06
1.15	-2.699	25.16
1.15	-2.6778	25.34
1.15	-2.6576	25.59
1.15	-2.6383	24.91
1.15	-2.6198	25.28
1.15	-2.6021	24.7
1.15	-2.585	25.17
1.15	-2.5686	25.67
1.15	-2.5528	25.2
1.15	-2.5376	24.77
1.15	-2.5229	25.36
1.15	-2.5086	24.98
1.15	-2.4949	24.62
1.15	-2.4815	25.28
1.15	-2.4685	24.96
1.15	-2.4559	25.65
1.15	-2.4437	25.37
1.15	-2.4318	25.09
1.15	-2.4202	25.83
1.15	-2.4089	25.59
1.15	-2.3979	25.35
1.15	-2.3872	25.13
1.15	-2.3768	24.91
1.15	-2.3665	24.71
1.15	-2.3565	25.51
1.15	-2.3468	25.32
1.15	-2.3372	25.14
1.15	-2.3279	24.96
1.15	-2.3188	24.8
1.15	-2.3098	24.64
1.15	-2.301	24.48
1.15	-2.2924	24.33
1.15	-2.284	25.19
1.15	-2.2757	25.05
1.15	-2.2676	24.91
1.15	-2.2596	24.78
1.15	-2.2518	25.66
1.15	-2.2441	25.54
1.15	-2.2366	25.42
1.15	-2.2291	25.3
1.15	-2.2218	25.19
1.15	-2.2147	25.09
1.15	-2.2076	24.98
1.15	-2.2007	25.88
1.15	-2.1938	25.78
1.15	-2.1871	25.68
1.15	-2.1805	25.59
1.15	-2.1739	25.5
1.15	-2.1675	25.41
1.15	-2.1612	25.33
1.15	-2.1549	25.24
1.15	-2.1487	25.16
1.15	-2.1427	25.08
1.15	-2.1367	25
1.15	-2.1308	24.93
1.15	-2.1249	24.85
1.15	-2.1192	24.78
1.15	-2.1135	24.71
1.15	-2.1079	24.64
1.15	-2.1024	24.58
1.15	-2.0969	25.51
1.15	-2.0915	25.45
1.15	-2.0862	25.38
1.15	-2.0809	25.32
1.15	-2.0757	25.26
1.15	-2.0706	25.2
1.15	-2.0655	25.14
1.15	-2.0605	25.09
1.15	-2.0555	25.03
1.15	-2.0506	24.98
1.15	-2.0458	24.92
1.15	-2.041	24.87
1.15	-2.0362	24.82
1.15	-2.0315	24.77
1.15	-2.0269	24.72
1.15	-2.0223	24.67
1.15	-2.0177	24.62
1.15	-2.0132	24.58
1.15	-2.0088	24.53
1.15	-2.0044	24.49
1.15	-2	24.44
1.16	-4	27.2
1.16	-3.699	26.9
1.16	-3.5229	27.07
1.16	-3.3979	27.11
1.16	-3.301	26.9
1.16	-3.2218	27.07
1.16	-3.1549	27.32
1.16	-3.0969	26.49
1.16	-3.0458	25.94
1.16	-3	26.29
1.16	-2.9586	26.29
1.16	-2.9208	26.79
1.16	-2.8861	26.66
1.16	-2.8539	26.84
1.16	-2.8239	26.25
1.16	-2.7959	25.85
1.16	-2.7696	26.61
1.16	-2.7447	26.51
1.16	-2.7212	26.52
1.16	-2.699	27.63
1.16	-2.6778	26.82
1.16	-2.6576	27.07
1.16	-2.6383	26.4
1.16	-2.6198	26.77
1.16	-2.6021	26.19
1.16	-2.585	26.66
1.16	-2.5686	27.16
1.16	-2.5528	26.7
1.16	-2.5376	27.27
1.16	-2.5229	26.86
1.16	-2.5086	26.48
1.16	-2.4949	26.12
1.16	-2.4815	26.79
1.16	-2.4685	26.47
1.16	-2.4559	26.17
1.16	-2.4437	26.88
1.16	-2.4318	26.61
1.16	-2.4202	27.35
1.16	-2.4089	27.1
1.16	-2.3979	26.87
1.16	-2.3872	26.65
1.16	-2.3768	26.43
1.16	-2.3665	27.23
1.16	-2.3565	27.03
1.16	-2.3468	26.84
1.16	-2.3372	26.66
1.16	-2.3279	26.49
1.16	-2.3188	26.33
1.16	-2.3098	26.16
1.16	-2.301	26.01
1.16	-2.2924	26.86
1.16	-2.284	26.72
1.16	-2.2757	26.58
1.16	-2.2676	26.45
1.16	-2.2596	26.32
1.16	-2.2518	27.19
1.16	-2.2441	27.07
1.16	-2.2366	26.95
1.16	-2.2291	26.84
1.16	-2.2218	26.73
1.16	-2.2147	26.62
1.16	-2.2076	27.52
1.16	-2.2007	27.42
1.16	-2.1938	27.32
1.16	-2.1871	27.22
1.16	-2.1805	27.13
1.16	-2.1739	27.04
1.16	-2.1675	26.95
1.16	-2.1612	26.87
1.16	-2.1549	26.78
1.16	-2.1487	26.7
1.16	-2.1427	26.62
1.16	-2.1367	26.55
1.16	-2.1308	26.47
1.16	-2.1249	26.4
1.16	-2.1192	26.33
1.16	-2.1135	26.26
1.16	-2.1079	27.19
1.16	-2.1024	27.12
1.16	-2.0969	27.06
1.16	-2.0915	26.99
1.16	-2.0862	26.93
1.16	-2.0809	26.87
1.16	-2.0757	26.81
1.16	-2.0706	26.75
1.16	-2.0655	26.69
1.16	-2.0605	26.63
1.16	-2.0555	26.58
1.16	-2.0506	26.53
1.16	-2.0458	26.47
1.16	-2.041	26.42
1.16	-2.0362	26.37
1.16	-2.0315	26.32
1.16	-2.0269	26.27
1.16	-2.0223	26.22
1.16	-2.0177	26.17
1.16	-2.0132	26.13
1.16	-2.0088	26.08
1.16	-2.0044	26.04
1.16	-2	25.99
1.17	-4	27.07
1.17	-3.699	27.66
1.17	-3.5229	28.13
1.17	-3.3979	28.31
1.17	-3.301	27.19
1.17	-3.2218	27.42
1.17	-3.1549	27.71
1.17	-3.0969	26.91
1.17	-3.0458	27.39
1.17	-3	26.76
1.17	-2.9586	27.78
1.17	-2.9208	27.29
1.17	-2.8861	27.18
1.17	-2.8539	27.36
1.17	-2.8239	27.78
1.17	-2.7959	27.39
1.17	-2.7696	27.16
1.17	-2.7447	27.07
1.17	-2.7212	27.08
1.17	-2.699	28.19
1.17	-2.6778	27.38
1.17	-2.6576	27.65
1.17	-2.6383	26.97
1.17	-2.6198	27.35
1.17	-2.6021	26.78
1.17	-2.585	28.24
1.17	-2.5686	27.75
1.17	-2.5528	27.29
1.17	-2.5376	27.86
1.17	-2.5229	27.46
1.17	-2.5086	27.08
1.17	-2.4949	26.72
1.17	-2.4815	27.39
1.17	-2.4685	27.07
1.17	-2.4559	26.77
1.17	-2.4437	27.49
1.17	-2.4318	28.22
1.17	-2.4202	27.96
1.17	-2.4089	27.71
1.17	-2.3979	27.48
1.17	-2.3872	27.26
1.17	-2.3768	27.05
1.17	-2.3665	27.84
1.17	-2.3565	27.65
1.17	-2.3468	27.46
1.17	-2.3372	27.28
1.17	-2.3279	27.11
1.17	-2.3188	26.95
1.17	-2.3098	26.79
1.17	-2.301	26.63
1.17	-2.2924	27.48
1.17	-2.284	27.34
1.17	-2.2757	27.2
1.17	-2.2676	27.07
1.17	-2.2596	26.94
1.17	-2.2518	27.82
1.17	-2.2441	27.7
1.17	-2.2366	27.58
1.17	-2.2291	27.47
1.17	-2.2218	27.36
1.17	-2.2147	28.25
1.17	-2.2076	28.15
1.17	-2.2007	28.05
1.17	-2.1938	27.95
1.17	-2.1871	27.86
1.17	-2.1805	27.76
1.17	-2.1739	27.67
1.17	-2.1675	27.59
1.17	-2.1612	27.5
1.17	-2.1549	27.42
1.17	-2.1487	27.34
1.17	-2.1427	27.26
1.17	-2.1367	27.18
1.17	-2.1308	27.11
1.17	-2.1249	27.03
1.17	-2.1192	26.96
1.17	-2.1135	27.89
1.17	-2.1079	27.82
1.17	-2.1024	27.76
1.17	-2.0969	27.69
1.17	-2.0915	27.63
1.17	-2.0862	27.57
1.17	-2.0809	27.51
1.17	-2.0757	27.45
1.17	-2.0706	27.39
1.17	-2.0655	27.33
1.17	-2.0605	27.27
1.17	-2.0555	27.22
1.17	-2.0506	27.17
1.17	-2.0458	27.11
1.17	-2.041	27.06
1.17	-2.0362	27.01
1.17	-2.0315	26.96
1.17	-2.0269	26.91
1.17	-2.0223	26.86
1.17	-2.0177	26.82
1.17	-2.0132	26.77
1.17	-2.0088	26.73
1.17	-2.0044	26.68
1.17	-2	26.64
1.18	-4	29.13
1.18	-3.699	29.05
1.18	-3.5229	29.96
1.18	-3.3979	29.36
1.18	-3.301	29.38
1.18	-3.2218	29.7
1.18	-3.1549	30.05
1.18	-3.0969	29.3
1.18	-3.0458	28.81
1.18	-3	29.22
1.18	-2.9586	29.26
1.18	-2.9208	29.79
1.18	-2.8861	28.7
1.18	-2.8539	29.89
1.18	-2.8239	29.32
1.18	-2.7959	28.95
1.18	-2.7696	29.73
1.18	-2.7447	29.64
1.18	-2.7212	28.66
1.18	-2.699	29.78
1.18	-2.6778	28.98
1.18	-2.6576	29.25
1.18	-2.6383	28.58
1.18	-2.6198	28.96
1.18	-2.6021	28.4
1.18	-2.585	29.87
1.18	-2.5686	29.38
1.18	-2.5528	28.92
1.18	-2.5376	29.5
1.18	-2.5229	29.1
1.18	-2.5086	28.72
1.18	-2.4949	29.37
1.18	-2.4815	29.03
1.18	-2.4685	28.72
1.18	-2.4559	28.42
1.18	-2.4437	30.14
1.18	-2.4318	29.87
1.18	-2.4202	29.62
1.18	-2.4089	29.38
1.18	-2.3979	29.14
1.18	-2.3872	28.92
1.18	-2.3768	29.71
1.18	-2.3665	29.51
1.18	-2.3565	29.32
1.18	-2.3468	29.13
1.18	-2.3372	28.96
1.18	-2.3279	28.79
1.18	-2.3188	28.62
1.18	-2.3098	28.46
1.18	-2.301	29.31
1.18	-2.2924	29.16
1.18	-2.284	29.02
1.18	-2.2757	28.89
1.18	-2.2676	28.75
1.18	-2.2596	28.63
1.18	-2.2518	29.5
1.18	-2.2441	29.38
1.18	-2.2366	29.27
1.18	-2.2291	29.16
1.18	-2.2218	30.05
1.18	-2.2147	29.94
1.18	-2.2076	29.84
1.18	-2.2007	29.74
1.18	-2.1938	29.64
1.18	-2.1871	29.55
1.18	-2.1805	29.46
1.18	-2.1739	29.37
1.18	-2.1675	29.28
1.18	-2.1612	29.2
1.18	-2.1549	29.12
1.18	-2.1487	29.04
1.18	-2.1427	28.96
1.18	-2.1367	28.88
1.18	-2.1308	28.81
1.18	-2.1249	28.73
1.18	-2.1192	29.66
1.18	-2.1135	29.59
1.18	-2.1079	29.53
1.18	-2.1024	29.46
1.18	-2.0969	29.4
1.18	-2.0915	29.33
1.18	-2.0862	29.27
1.18	-2.0809	29.21
1.18	-2.0757	29.15
1.18	-2.0706	29.09
1.18	-2.0655	29.04
1.18	-2.0605	28.98
1.18	-2.0555	28.93
1.18	-2.0506	28.87
1.18	-2.0458	28.82
1.18	-2.041	28.77
1.18	-2.0362	28.72
1.18	-2.0315	28.67
1.18	-2.0269	28.62
1.18	-2.0223	28.57
1.18	-2.0177	28.53
1.18	-2.0132	28.48
1.18	-2.0088	28.44
1.18	-2.0044	28.39
1.18	-2	29.35
1.19	-4	30.2
1.19	-3.699	30.01
1.19	-3.5229	30.21
1.19	-3.3979	30.76
1.19	-3.301	29.87
1.19	-3.2218	30.25
1.19	-3.1549	30.64
1.19	-3.0969	29.92
1.19	-3.0458	29.46
1.19	-3	29.88
1.19	-2.9586	29.94
1.19	-2.9208	30.49
1.19	-2.8861	29.4
1.19	-2.8539	30.61
1.19	-2.8239	30.05
1.19	-2.7959	29.68
1.19	-2.7696	30.47
1.19	-2.7447	30.39
1.19	-2.7212	29.42
1.19	-2.699	30.54
1.19	-2.6778	30.74
1.19	-2.6576	30.02
1.19	-2.6383	30.35
1.19	-2.6198	29.74
1.19	-2.6021	29.17
1.19	-2.585	30.65
1.19	-2.5686	30.16
1.19	-2.5528	30.71
1.19	-2.5376	30.28
1.19	-2.5229	29.89
1.19	-2.5086	29.51
1.19	-2.4949	30.16
1.19	-2.4815	29.83
1.19	-2.4685	29.52
1.19	-2.4559	29.22
1.19	-2.4437	30.94
1.19	-2.4318	30.68
1.19	-2.4202	30.42
1.19	-2.4089	30.18
1.19	-2.3979	29.95
1.19	-2.3872	29.73
1.19	-2.3768	30.52
1.19	-2.3665	30.32
1.19	-2.3565	30.13
1.19	-2.3468	29.95
1.19	-2.3372	29.77
1.19	-2.3279	29.6
1.19	-2.3188	29.44
1.19	-2.3098	30.28
1.19	-2.301	30.13
1.19	-2.2924	29.98
1.19	-2.284	29.84
1.19	-2.2757	29.71
1.19	-2.2676	29.57
1.19	-2.2596	29.45
1.19	-2.2518	30.32
1.19	-2.2441	30.21
1.19	-2.2366	30.09
1.19	-2.2291	30.98
1.19	-2.2218	30.87
1.19	-2.2147	30.77
1.19	-2.2076	30.66
1.19	-2.2007	30.57
1.19	-2.1938	30.47
1.19	-2.1871	30.38
1.19	-2.1805	30.28
1.19	-2.1739	30.2
1.19	-2.1675	30.11
1.19	-2.1612	30.03
1.19	-2.1549	29.94
1.19	-2.1487	29.87
1.19	-2.1427	29.79
1.19	-2.1367	29.71
1.19	-2.1308	30.64
1.19	-2.1249	30.57
1.19	-2.1192	30.5
1.19	-2.1135	30.43
1.19	-2.1079	30.36
1.19	-2.1024	30.29
1.19	-2.0969	30.23
1.19	-2.0915	30.17
1.19	-2.0862	30.11
1.19	-2.0809	30.04
1.19	-2.0757	29.99
1.19	-2.0706	29.93
1.19	-2.0655	29.87
1.19	-2.0605	29.82
1.19	-2.0555	29.76
1.19	-2.0506	29.71
1.19	-2.0458	29.66
1.19	-2.041	29.61
1.19	-2.0362	29.56
1.19	-2.0315	29.51
1.19	-2.0269	29.46
1.19	-2.0223	29.41
1.19	-2.0177	29.37
1.19	-2.0132	29.32
1.19	-2.0088	30.28
1.19	-2.0044	30.23
1.19	-2	30.19
1.2	-4	31.37
1.2	-3.699	31.06
1.2	-3.5229	31.56
1.2	-3.3979	31.27
1.2	-3.301	31.46
1.2	-3.2218	31.9
1.2	-3.1549	31.33
1.2	-3.0969	30.65
1.2	-3.0458	31.21
1.2	-3	30.65
1.2	-2.9586	30.73
1.2	-2.9208	31.29
1.2	-2.8861	31.22
1.2	-2.8539	31.43
1.2	-2.8239	30.88
1.2	-2.7959	30.52
1.2	-2.7696	31.32
1.2	-2.7447	31.24
1.2	-2.7212	31.27
1.2	-2.699	31.4
1.2	-2.6778	31.61
1.2	-2.6576	30.89
1.2	-2.6383	31.23
1.2	-2.6198	30.62
1.2	-2.6021	31.05
1.2	-2.585	31.53
1.2	-2.5686	31.05
1.2	-2.5528	31.6
1.2	-2.5376	31.17
1.2	-2.5229	30.78
1.2	-2.5086	31.41
1.2	-2.4949	31.06
1.2	-2.4815	30.73
1.2	-2.4685	30.42
1.2	-2.4559	31.12
1.2	-2.4437	31.85
1.2	-2.4318	31.58
1.2	-2.4202	31.33
1.2	-2.4089	31.09
1.2	-2.3979	30.86
1.2	-2.3872	31.64
1.2	-2.3768	31.44
1.2	-2.3665	31.24
1.2	-2.3565	31.04
1.2	-2.3468	30.86
1.2	-2.3372	30.69
1.2	-2.3279	30.52
1.2	-2.3188	31.35
1.2	-2.3098	31.2
1.2	-2.301	31.05
1.2	-2.2924	30.9
1.2	-2.284	30.76
1.2	-2.2757	30.63
1.2	-2.2676	30.5
1.2	-2.2596	30.37
1.2	-2.2518	31.25
1.2	-2.2441	31.13
1.2	-2.2366	32.02
1.2	-2.2291	31.91
1.2	-2.2218	31.8
1.2	-2.2147	31.69
1.2	-2.2076	31.59
1.2	-2.2007	31.49
1.2	-2.1938	31.4
1.2	-2.1871	31.31
1.2	-2.1805	31.22
1.2	-2.1739	31.13
1.2	-2.1675	31.04
1.2	-2.1612	30.96
1.2	-2.1549	30.88
1.2	-2.1487	30.8
1.2	-2.1427	30.72
1.2	-2.1367	31.65
1.2	-2.1308	31.57
1.2	-2.1249	31.5
1.2	-2.1192	31.43
1.2	-2.1135	31.36
1.2	-2.1079	31.29
1.2	-2.1024	31.23
1.2	-2.0969	31.17
1.2	-2.0915	31.1
1.2	-2.0862	31.04
1.2	-2.0809	30.98
1.2	-2.0757	30.92
1.2	-2.0706	30.87
1.2	-2.0655	30.81
1.2	-2.0605	30.76
1.2	-2.0555	30.7
1.2	-2.0506	30.65
1.2	-2.0458	30.6
1.2	-2.041	30.55
1.2	-2.0362	30.5
1.2	-2.0315	30.45
1.2	-2.0269	30.4
1.2	-2.0223	30.35
1.2	-2.0177	31.31
1.2	-2.0132	31.26
1.2	-2.0088	31.22
1.2	-2.0044	31.17
1.2	-2	31.13
1.21	-4	32.65
1.21	-3.699	32.23
1.21	-3.5229	33.02
1.21	-3.3979	32.88
1.21	-3.301	32.16
1.21	-3.2218	32.65
1.21	-3.1549	32.13
1.21	-3.0969	32.48
1.21	-3.0458	32.07
1.21	-3	31.53
1.21	-2.9586	32.62
1.21	-2.9208	32.2
1.21	-2.8861	32.13
1.21	-2.8539	32.36
1.21	-2.8239	31.82
1.21	-2.7959	31.47
1.21	-2.7696	32.27
1.21	-2.7447	32.2
1.21	-2.7212	32.24
1.21	-2.699	32.37
1.21	-2.6778	32.58
1.21	-2.6576	31.86
1.21	-2.6383	32.21
1.21	-2.6198	31.6
1.21	-2.6021	32.04
1.21	-2.585	32.52
1.21	-2.5686	32.04
1.21	-2.5528	32.59
1.21	-2.5376	32.17
1.21	-2.5229	31.78
1.21	-2.5086	32.41
1.21	-2.4949	32.06
1.21	-2.4815	31.74
1.21	-2.4685	31.43
1.21	-2.4559	32.13
1.21	-2.4437	32.86
1.21	-2.4318	32.59
1.21	-2.4202	32.34
1.21	-2.4089	32.1
1.21	-2.3979	32.88
1.21	-2.3872	32.66
1.21	-2.3768	32.45
1.21	-2.3665	32.26
1.21	-2.3565	32.07
1.21	-2.3468	31.88
1.21	-2.3372	31.71
1.21	-2.3279	31.54
1.21	-2.3188	32.38
1.21	-2.3098	32.22
1.21	-2.301	32.07
1.21	-2.2924	31.93
1.21	-2.284	31.79
1.21	-2.2757	31.66
1.21	-2.2676	31.53
1.21	-2.2596	31.4
1.21	-2.2518	32.28
1.21	-2.2441	33.16
1.21	-2.2366	33.05
1.21	-2.2291	32.94
1.21	-2.2218	32.83
1.21	-2.2147	32.73
1.21	-2.2076	32.63
1.21	-2.2007	32.53
1.21	-2.1938	32.43
1.21	-2.1871	32.34
1.21	-2.1805	32.25
1.21	-2.1739	32.16
1.21	-2.1675	32.08
1.21	-2.1612	32
1.21	-2.1549	31.92
1.21	-2.1487	31.84
1.21	-2.1427	32.76
1.21	-2.1367	32.69
1.21	-2.1308	32.61
1.21	-2.1249	32.54
1.21	-2.1192	32.47
1.21	-2.1135	32.4
1.21	-2.1079	32.34
1.21	-2.1024	32.27
1.21	-2.0969	32.21
1.21	-2.0915	32.15
1.21	-2.0862	32.09
1.21	-2.0809	32.03
1.21	-2.0757	31.97
1.21	-2.0706	31.91
1.21	-2.0655	31.86
1.21	-2.0605	31.8
1.21	-2.0555	31.75
1.21	-2.0506	31.69
1.21	-2.0458	31.64
1.21	-2.041	31.59
1.21	-2.0362	31.54
1.21	-2.0315	31.49
1.21	-2.0269	31.45
1.21	-2.0223	32.4
1.21	-2.0177	32.35
1.21	-2.0132	32.31
1.21	-2.0088	32.26
1.21	-2.0044	32.22
1.21	-2	32.18
1.22	-4	32.04
1.22	-3.699	32.5
1.22	-3.5229	32.59
1.22	-3.3979	32.59
1.22	-3.301	32.96
1.22	-3.2218	32.52
1.22	-3.1549	33.04
1.22	-3.0969	32.42
1.22	-3.0458	32.04
1.22	-3	32.52
1.22	-2.9586	32.63
1.22	-2.9208	33.21
1.22	-2.8861	32.16
1.22	-2.8539	32.4
1.22	-2.8239	31.87
1.22	-2.7959	31.52
1.22	-2.7696	32.33
1.22	-2.7447	32.27
1.22	-2.7212	32.31
1.22	-2.699	32.45
1.22	-2.6778	32.67
1.22	-2.6576	32.95
1.22	-2.6383	32.3
1.22	-2.6198	31.69
1.22	-2.6021	32.14
1.22	-2.585	32.62
1.22	-2.5686	33.14
1.22	-2.5528	32.7
1.22	-2.5376	32.28
1.22	-2.5229	32.89
1.22	-2.5086	32.52
1.22	-2.4949	32.18
1.22	-2.4815	31.85
1.22	-2.4685	31.54
1.22	-2.4559	33.25
1.22	-2.4437	32.98
1.22	-2.4318	32.72
1.22	-2.4202	32.47
1.22	-2.4089	32.23
1.22	-2.3979	33
1.22	-2.3872	32.79
1.22	-2.3768	32.58
1.22	-2.3665	32.39
1.22	-2.3565	32.2
1.22	-2.3468	32.02
1.22	-2.3372	31.84
1.22	-2.3279	32.68
1.22	-2.3188	32.51
1.22	-2.3098	32.36
1.22	-2.301	32.21
1.22	-2.2924	32.07
1.22	-2.284	31.93
1.22	-2.2757	31.8
1.22	-2.2676	31.67
1.22	-2.2596	31.54
1.22	-2.2518	33.42
1.22	-2.2441	33.3
1.22	-2.2366	33.19
1.22	-2.2291	33.08
1.22	-2.2218	32.98
1.22	-2.2147	32.87
1.22	-2.2076	32.77
1.22	-2.2007	32.67
1.22	-2.1938	32.58
1.22	-2.1871	32.49
1.22	-2.1805	32.4
1.22	-2.1739	32.31
1.22	-2.1675	32.23
1.22	-2.1612	32.15
1.22	-2.1549	32.06
1.22	-2.1487	32.99
1.22	-2.1427	32.91
1.22	-2.1367	32.84
1.22	-2.1308	32.76
1.22	-2.1249	32.69
1.22	-2.1192	32.62
1.22	-2.1135	32.56
1.22	-2.1079	32.49
1.22	-2.1024	32.42
1.22	-2.0969	32.36
1.22	-2.0915	32.3
1.22	-2.0862	32.24
1.22	-2.0809	32.18
1.22	-2.0757	32.12
1.22	-2.0706	32.07
1.22	-2.0655	32.01
1.22	-2.0605	31.96
1.22	-2.0555	31.9
1.22	-2.0506	31.85
1.22	-2.0458	31.8
1.22	-2.041	31.75
1.22	-2.0362	31.7
1.22	-2.0315	32.65
1.22	-2.0269	32.6
1.22	-2.0223	32.56
1.22	-2.0177	32.51
1.22	-2.0132	32.47
1.22	-2.0088	32.42
1.22	-2.0044	32.38
1.22	-2	32.34
1.23	-4	33.54
1.23	-3.699	33.89
1.23	-3.5229	34.28
1.23	-3.3979	34.43
1.23	-3.301	33.89
1.23	-3.2218	34.5
1.23	-3.1549	34.07
1.23	-3.0969	33.48
1.23	-3.0458	33.12
1.23	-3	33.62
1.23	-2.9586	33.75
1.23	-2.9208	34.35
1.23	-2.8861	33.31
1.23	-2.8539	34.55
1.23	-2.8239	34.03
1.23	-2.7959	33.69
1.23	-2.7696	33.51
1.23	-2.7447	33.45
1.23	-2.7212	33.5
1.23	-2.699	34.64
1.23	-2.6778	33.86
1.23	-2.6576	34.15
1.23	-2.6383	33.5
1.23	-2.6198	33.9
1.23	-2.6021	33.35
1.23	-2.585	33.84
1.23	-2.5686	34.36
1.23	-2.5528	33.92
1.23	-2.5376	33.5
1.23	-2.5229	34.11
1.23	-2.5086	33.75
1.23	-2.4949	33.41
1.23	-2.4815	33.08
1.23	-2.4685	33.78
1.23	-2.4559	33.49
1.23	-2.4437	34.21
1.23	-2.4318	33.95
1.23	-2.4202	33.71
1.23	-2.4089	34.47
1.23	-2.3979	34.25
1.23	-2.3872	34.03
1.23	-2.3768	33.83
1.23	-2.3665	33.63
1.23	-2.3565	33.44
1.23	-2.3468	33.26
1.23	-2.3372	34.09
1.23	-2.3279	33.92
1.23	-2.3188	33.76
1.23	-2.3098	33.61
1.23	-2.301	33.46
1.23	-2.2924	33.32
1.23	-2.284	33.18
1.23	-2.2757	33.05
1.23	-2.2676	32.92
1.23	-2.2596	32.8
1.23	-2.2518	34.68
1.23	-2.2441	34.56
1.23	-2.2366	34.45
1.23	-2.2291	34.34
1.23	-2.2218	34.23
1.23	-2.2147	34.13
1.23	-2.2076	34.03
1.23	-2.2007	33.93
1.23	-2.1938	33.84
1.23	-2.1871	33.75
1.23	-2.1805	33.66
1.23	-2.1739	33.57
1.23	-2.1675	33.49
1.23	-2.1612	33.41
1.23	-2.1549	34.33
1.23	-2.1487	34.25
1.23	-2.1427	34.17
1.23	-2.1367	34.1
1.23	-2.1308	34.03
1.23	-2.1249	33.96
1.23	-2.1192	33.89
1.23	-2.1135	33.82
1.23	-2.1079	33.76
1.23	-2.1024	33.69
1.23	-2.0969	33.63
1.23	-2.0915	33.57
1.23	-2.0862	33.51
1.23	-2.0809	33.45
1.23	-2.0757	33.39
1.23	-2.0706	33.33
1.23	-2.0655	33.28
1.23	-2.0605	33.23
1.23	-2.0555	33.17
1.23	-2.0506	33.12
1.23	-2.0458	33.07
1.23	-2.041	34.02
1.23	-2.0362	33.97
1.23	-2.0315	33.92
1.23	-2.0269	33.88
1.23	-2.0223	33.83
1.23	-2.0177	33.78
1.23	-2.0132	33.74
1.23	-2.0088	33.7
1.23	-2.0044	33.65
1.23	-2	33.61
1.24	-4	34.17
1.24	-3.699	34.4
1.24	-3.5229	35.08
1.24	-3.3979	34.38
1.24	-3.301	34.93
1.24	-3.2218	34.6
1.24	-3.1549	34.21
1.24	-3.0969	33.65
1.24	-3.0458	34.32
1.24	-3	33.84
1.24	-2.9586	33.98
1.24	-2.9208	34.59
1.24	-2.8861	33.57
1.24	-2.8539	34.83
1.24	-2.8239	34.31
1.24	-2.7959	33.98
1.24	-2.7696	34.8
1.24	-2.7447	33.75
1.24	-2.7212	33.81
1.24	-2.699	34.95
1.24	-2.6778	34.18
1.24	-2.6576	34.47
1.24	-2.6383	33.83
1.24	-2.6198	34.23
1.24	-2.6021	33.68
1.24	-2.585	34.17
1.24	-2.5686	34.7
1.24	-2.5528	34.26
1.24	-2.5376	33.84
1.24	-2.5229	34.46
1.24	-2.5086	34.09
1.24	-2.4949	33.75
1.24	-2.4815	33.43
1.24	-2.4685	34.13
1.24	-2.4559	34.84
1.24	-2.4437	34.57
1.24	-2.4318	34.31
1.24	-2.4202	34.06
1.24	-2.4089	34.83
1.24	-2.3979	34.6
1.24	-2.3872	34.39
1.24	-2.3768	34.19
1.24	-2.3665	33.99
1.24	-2.3565	33.81
1.24	-2.3468	34.63
1.24	-2.3372	34.46
1.24	-2.3279	34.29
1.24	-2.3188	34.13
1.24	-2.3098	33.98
1.24	-2.301	33.83
1.24	-2.2924	33.69
1.24	-2.284	33.55
1.24	-2.2757	33.42
1.24	-2.2676	33.29
1.24	-2.2596	34.17
1.24	-2.2518	35.05
1.24	-2.2441	34.94
1.24	-2.2366	34.82
1.24	-2.2291	34.72
1.24	-2.2218	34.61
1.24	-2.2147	34.51
1.24	-2.2076	34.41
1.24	-2.2007	34.31
1.24	-2.1938	34.22
1.24	-2.1871	34.13
1.24	-2.1805	34.04
1.24	-2.1739	33.95
1.24	-2.1675	34.87
1.24	-2.1612	34.79
1.24	-2.1549	34.71
1.24	-2.1487	34.63
1.24	-2.1427	34.56
1.24	-2.1367	34.48
1.24	-2.1308	34.41
1.24	-2.1249	34.34
1.24	-2.1192	34.27
1.24	-2.1135	34.21
1.24	-2.1079	34.14
1.24	-2.1024	34.08
1.24	-2.0969	34.01
1.24	-2.0915	33.95
1.24	-2.0862	33.89
1.24	-2.0809	33.84
1.24	-2.0757	33.78
1.24	-2.0706	33.72
1.24	-2.0655	33.67
1.24	-2.0605	33.61
1.24	-2.0555	33.56
1.24	-2.0506	34.51
1.24	-2.0458	34.46
1.24	-2.041	34.41
1.24	-2.0362	34.36
1.24	-2.0315	34.31
1.24	-2.0269	34.27
1.24	-2.0223	34.22
1.24	-2.0177	34.17
1.24	-2.0132	34.13
1.24	-2.0088	34.09
1.24	-2.0044	34.04
1.24	-2	34
1.25	-4	36
1.25	-3.699	36.56
1.25	-3.5229	35.68
1.25	-3.3979	36.2
1.25	-3.301	35.89
1.25	-3.2218	36.65
1.25	-3.1549	36.32
1.25	-3.0969	35.81
1.25	-3.0458	35.51
1.25	-3	35.07
1.25	-2.9586	36.23
1.25	-2.9208	35.87
1.25	-2.8861	35.86
1.25	-2.8539	36.13
1.25	-2.8239	35.63
1.25	-2.7959	35.31
1.25	-2.7696	36.14
1.25	-2.7447	36.1
1.25	-2.7212	35.16
1.25	-2.699	36.32
1.25	-2.6778	35.55
1.25	-2.6576	35.85
1.25	-2.6383	35.21
1.25	-2.6198	35.62
1.25	-2.6021	35.07
1.25	-2.585	36.57
1.25	-2.5686	36.1
1.25	-2.5528	35.66
1.25	-2.5376	36.25
1.25	-2.5229	35.87
1.25	-2.5086	35.51
1.25	-2.4949	35.17
1.25	-2.4815	35.85
1.25	-2.4685	35.55
1.25	-2.4559	35.27
1.25	-2.4437	36
1.25	-2.4318	35.74
1.25	-2.4202	36.5
1.25	-2.4089	36.26
1.25	-2.3979	36.04
1.25	-2.3872	35.83
1.25	-2.3768	35.63
1.25	-2.3665	35.44
1.25	-2.3565	35.25
1.25	-2.3468	36.07
1.25	-2.3372	35.9
1.25	-2.3279	35.74
1.25	-2.3188	35.58
1.25	-2.3098	35.43
1.25	-2.301	35.28
1.25	-2.2924	35.14
1.25	-2.284	35.01
1.25	-2.2757	34.88
1.25	-2.2676	35.75
1.25	-2.2596	35.63
1.25	-2.2518	36.51
1.25	-2.2441	36.4
1.25	-2.2366	36.28
1.25	-2.2291	36.18
1.25	-2.2218	36.07
1.25	-2.2147	35.97
1.25	-2.2076	35.87
1.25	-2.2007	35.78
1.25	-2.1938	35.69
1.25	-2.1871	35.6
1.25	-2.1805	35.51
1.25	-2.1739	36.42
1.25	-2.1675	36.34
1.25	-2.1612	36.26
1.25	-2.1549	36.18
1.25	-2.1487	36.1
1.25	-2.1427	36.03
1.25	-2.1367	35.96
1.25	-2.1308	35.88
1.25	-2.1249	35.82
1.25	-2.1192	35.75
1.25	-2.1135	35.68
1.25	-2.1079	35.62
1.25	-2.1024	35.55
1.25	-2.0969	35.49
1.25	-2.0915	35.43
1.25	-2.0862	35.37
1.25	-2.0809	35.31
1.25	-2.0757	35.26
1.25	-2.0706	35.2
1.25	-2.0655	35.15
1.25	-2.0605	36.09
1.25	-2.0555	36.04
1.25	-2.0506	35.99
1.25	-2.0458	35.94
1.25	-2.041	35.89
1.25	-2.0362	35.84
1.25	-2.0315	35.8
1.25	-2.0269	35.75
1.25	-2.0223	35.7
1.25	-2.0177	35.66
1.25	-2.0132	35.61
1.25	-2.0088	35.57
1.25	-2.0044	35.53
1.25	-2	35.49
1.26	-4	36.78
1.26	-3.699	36.79
1.26	-3.5229	37.06
1.26	-3.3979	36.65
1.26	-3.301	36.38
1.26	-3.2218	37.18
1.26	-3.1549	36.87
1.26	-3.0969	36.37
1.26	-3.0458	36.09
1.26	-3	36.65
1.26	-2.9586	36.83
1.26	-2.9208	36.47
1.26	-2.8861	36.46
1.26	-2.8539	36.74
1.26	-2.8239	36.24
1.26	-2.7959	35.93
1.26	-2.7696	36.76
1.26	-2.7447	36.72
1.26	-2.7212	35.79
1.26	-2.699	36.95
1.26	-2.6778	37.18
1.26	-2.6576	36.48
1.26	-2.6383	36.84
1.26	-2.6198	36.25
1.26	-2.6021	35.71
1.26	-2.585	37.21
1.26	-2.5686	36.74
1.26	-2.5528	36.3
1.26	-2.5376	36.9
1.26	-2.5229	36.51
1.26	-2.5086	36.16
1.26	-2.4949	35.82
1.26	-2.4815	36.5
1.26	-2.4685	36.2
1.26	-2.4559	35.92
1.26	-2.4437	36.65
1.26	-2.4318	36.39
1.26	-2.4202	37.15
1.26	-2.4089	36.92
1.26	-2.3979	36.69
1.26	-2.3872	36.48
1.26	-2.3768	36.28
1.26	-2.3665	36.09
1.26	-2.3565	36.91
1.26	-2.3468	36.73
1.26	-2.3372	36.56
1.26	-2.3279	36.4
1.26	-2.3188	36.24
1.26	-2.3098	36.09
1.26	-2.301	35.94
1.26	-2.2924	35.8
1.26	-2.284	35.67
1.26	-2.2757	36.54
1.26	-2.2676	36.41
1.26	-2.2596	36.29
1.26	-2.2518	37.17
1.26	-2.2441	37.06
1.26	-2.2366	36.95
1.26	-2.2291	36.84
1.26	-2.2218	36.73
1.26	-2.2147	36.63
1.26	-2.2076	36.54
1.26	-2.2007	36.44
1.26	-2.1938	36.35
1.26	-2.1871	36.26
1.26	-2.1805	37.17
1.26	-2.1739	37.09
1.26	-2.1675	37
1.26	-2.1612	36.92
1.26	-2.1549	36.84
1.26	-2.1487	36.77
1.26	-2.1427	36.69
1.26	-2.1367	36.62
1.26	-2.1308	36.55
1.26	-2.1249	36.48
1.26	-2.1192	36.41
1.26	-2.1135	36.35
1.26	-2.1079	36.28
1.26	-2.1024	36.22
1.26	-2.0969	36.16
1.26	-2.0915	36.1
1.26	-2.0862	36.04
1.26	-2.0809	35.98
1.26	-2.0757	35.92
1.26	-2.0706	35.87
1.26	-2.0655	36.81
1.26	-2.0605	36.76
1.26	-2.0555	36.71
1.26	-2.0506	36.66
1.26	-2.0458	36.61
1.26	-2.041	36.56
1.26	-2.0362	36.51
1.26	-2.0315	36.46
1.26	-2.0269	36.42
1.26	-2.0223	36.37
1.26	-2.0177	36.33
1.26	-2.0132	36.28
1.26	-2.0088	36.24
1.26	-2.0044	36.2
1.26	-2	36.16
1.27	-4	37.79
1.27	-3.699	37.68
1.27	-3.5229	37.24
1.27	-3.3979	37.99
1.27	-3.301	37.8
1.27	-3.2218	37.66
1.27	-3.1549	37.39
1.27	-3.0969	36.93
1.27	-3.0458	36.67
1.27	-3	37.25
1.27	-2.9586	37.44
1.27	-2.9208	38.1
1.27	-2.8861	37.11
1.27	-2.8539	37.39
1.27	-2.8239	36.9
1.27	-2.7959	36.6
1.27	-2.7696	37.44
1.27	-2.7447	37.4
1.27	-2.7212	37.48
1.27	-2.699	37.64
1.27	-2.6778	37.88
1.27	-2.6576	37.18
1.27	-2.6383	37.55
1.27	-2.6198	36.96
1.27	-2.6021	36.42
1.27	-2.585	37.92
1.27	-2.5686	37.46
1.27	-2.5528	37.02
1.27	-2.5376	37.62
1.27	-2.5229	37.24
1.27	-2.5086	36.88
1.27	-2.4949	37.55
1.27	-2.4815	37.23
1.27	-2.4685	36.93
1.27	-2.4559	36.65
1.27	-2.4437	37.38
1.27	-2.4318	38.13
1.27	-2.4202	37.88
1.27	-2.4089	37.65
1.27	-2.3979	37.43
1.27	-2.3872	37.23
1.27	-2.3768	37.03
1.27	-2.3665	36.83
1.27	-2.3565	37.65
1.27	-2.3468	37.47
1.27	-2.3372	37.31
1.27	-2.3279	37.14
1.27	-2.3188	36.99
1.27	-2.3098	36.84
1.27	-2.301	36.69
1.27	-2.2924	36.55
1.27	-2.284	37.42
1.27	-2.2757	37.29
1.27	-2.2676	37.16
1.27	-2.2596	37.04
1.27	-2.2518	37.93
1.27	-2.2441	37.81
1.27	-2.2366	37.7
1.27	-2.2291	37.6
1.27	-2.2218	37.49
1.27	-2.2147	37.39
1.27	-2.2076	37.29
1.27	-2.2007	37.2
1.27	-2.1938	37.11
1.27	-2.1871	38.02
1.27	-2.1805	37.93
1.27	-2.1739	37.85
1.27	-2.1675	37.77
1.27	-2.1612	37.69
1.27	-2.1549	37.61
1.27	-2.1487	37.53
1.27	-2.1427	37.46
1.27	-2.1367	37.38
1.27	-2.1308	37.31
1.27	-2.1249	37.25
1.27	-2.1192	37.18
1.27	-2.1135	37.11
1.27	-2.1079	37.05
1.27	-2.1024	36.99
1.27	-2.0969	36.92
1.27	-2.0915	36.86
1.27	-2.0862	36.81
1.27	-2.0809	36.75
1.27	-2.0757	36.69
1.27	-2.0706	37.64
1.27	-2.0655	37.58
1.27	-2.0605	37.53
1.27	-2.0555	37.48
1.27	-2.0506	37.43
1.27	-2.0458	37.38
1.27	-2.041	37.33
1.27	-2.0362	37.28
1.27	-2.0315	37.23
1.27	-2.0269	37.19
1.27	-2.0223	37.14
1.27	-2.0177	37.1
1.27	-2.0132	37.06
1.27	-2.0088	37.01
1.27	-2.0044	36.97
1.27	-2	36.93
1.28	-4	37.92
1.28	-3.699	38.7
1.28	-3.5229	38.57
1.28	-3.3979	38.45
1.28	-3.301	38.36
1.28	-3.2218	38.27
1.28	-3.1549	39.05
1.28	-3.0969	38.62
1.28	-3.0458	38.38
1.28	-3	37.99
1.28	-2.9586	38.2
1.28	-2.9208	38.86
1.28	-2.8861	37.88
1.28	-2.8539	38.18
1.28	-2.8239	37.7
1.28	-2.7959	37.4
1.28	-2.7696	38.25
1.28	-2.7447	38.22
1.28	-2.7212	38.3
1.28	-2.699	38.47
1.28	-2.6778	38.71
1.28	-2.6576	38.02
1.28	-2.6383	38.39
1.28	-2.6198	37.81
1.28	-2.6021	38.27
1.28	-2.585	38.77
1.28	-2.5686	38.31
1.28	-2.5528	38.88
1.28	-2.5376	38.47
1.28	-2.5229	38.1
1.28	-2.5086	37.74
1.28	-2.4949	38.41
1.28	-2.4815	38.1
1.28	-2.4685	37.8
1.28	-2.4559	37.52
1.28	-2.4437	38.25
1.28	-2.4318	39
1.28	-2.4202	38.76
1.28	-2.4089	38.53
1.28	-2.3979	38.31
1.28	-2.3872	38.1
1.28	-2.3768	37.9
1.28	-2.3665	38.71
1.28	-2.3565	38.53
1.28	-2.3468	38.36
1.28	-2.3372	38.19
1.28	-2.3279	38.03
1.28	-2.3188	37.87
1.28	-2.3098	37.72
1.28	-2.301	37.58
1.28	-2.2924	37.44
1.28	-2.284	38.31
1.28	-2.2757	38.18
1.28	-2.2676	38.05
1.28	-2.2596	37.93
1.28	-2.2518	38.82
1.28	-2.2441	38.7
1.28	-2.2366	38.59
1.28	-2.2291	38.49
1.28	-2.2218	38.39
1.28	-2.2147	38.29
1.28	-2.2076	38.19
1.28	-2.2007	38.1
1.28	-2.1938	39
1.28	-2.1871	38.92
1.28	-2.1805	38.83
1.28	-2.1739	38.74
1.28	-2.1675	38.66
1.28	-2.1612	38.58
1.28	-2.1549	38.51
1.28	-2.1487	38.43
1.28	-2.1427	38.36
1.28	-2.1367	38.28
1.28	-2.1308	38.21
1.28	-2.1249	38.15
1.28	-2.1192	38.08
1.28	-2.1135	38.01
1.28	-2.1079	37.95
1.28	-2.1024	37.89
1.28	-2.0969	37.83
1.28	-2.0915	37.77
1.28	-2.0862	37.71
1.28	-2.0809	38.65
1.28	-2.0757	38.6
1.28	-2.0706	38.54
1.28	-2.0655	38.49
1.28	-2.0605	38.43
1.28	-2.0555	38.38
1.28	-2.0506	38.33
1.28	-2.0458	38.28
1.28	-2.041	38.24
1.28	-2.0362	38.19
1.28	-2.0315	38.14
1.28	-2.0269	38.1
1.28	-2.0223	38.05
1.28	-2.0177	38.01
1.28	-2.0132	37.96
1.28	-2.0088	37.92
1.28	-2.0044	37.88
1.28	-2	37.84
1.29	-4	39.2
1.29	-3.699	39.87
1.29	-3.5229	40.03
1.29	-3.3979	40.06
1.29	-3.301	40.06
1.29	-3.2218	40.03
1.29	-3.1549	39.85
1.29	-3.0969	39.45
1.29	-3.0458	39.24
1.29	-3	38.86
1.29	-2.9586	39.09
1.29	-2.9208	39.77
1.29	-2.8861	38.8
1.29	-2.8539	40.11
1.29	-2.8239	39.64
1.29	-2.7959	39.35
1.29	-2.7696	39.2
1.29	-2.7447	39.18
1.29	-2.7212	39.26
1.29	-2.699	39.44
1.29	-2.6778	39.68
1.29	-2.6576	39
1.29	-2.6383	39.37
1.29	-2.6198	38.79
1.29	-2.6021	39.26
1.29	-2.585	39.76
1.29	-2.5686	39.3
1.29	-2.5528	39.87
1.29	-2.5376	39.47
1.29	-2.5229	39.1
1.29	-2.5086	38.75
1.29	-2.4949	39.41
1.29	-2.4815	39.1
1.29	-2.4685	38.81
1.29	-2.4559	38.53
1.29	-2.4437	40.26
1.29	-2.4318	40.01
1.29	-2.4202	39.77
1.29	-2.4089	39.55
1.29	-2.3979	39.33
1.29	-2.3872	39.12
1.29	-2.3768	39.92
1.29	-2.3665	39.73
1.29	-2.3565	39.55
1.29	-2.3468	39.38
1.29	-2.3372	39.21
1.29	-2.3279	39.05
1.29	-2.3188	38.9
1.29	-2.3098	38.75
1.29	-2.301	38.61
1.29	-2.2924	39.47
1.29	-2.284	39.34
1.29	-2.2757	39.21
1.29	-2.2676	39.08
1.29	-2.2596	38.96
1.29	-2.2518	39.85
1.29	-2.2441	39.74
1.29	-2.2366	39.63
1.29	-2.2291	39.52
1.29	-2.2218	39.42
1.29	-2.2147	39.32
1.29	-2.2076	39.22
1.29	-2.2007	40.13
1.29	-2.1938	40.04
1.29	-2.1871	39.95
1.29	-2.1805	39.87
1.29	-2.1739	39.78
1.29	-2.1675	39.7
1.29	-2.1612	39.62
1.29	-2.1549	39.55
1.29	-2.1487	39.47
1.29	-2.1427	39.4
1.29	-2.1367	39.33
1.29	-2.1308	39.26
1.29	-2.1249	39.19
1.29	-2.1192	39.12
1.29	-2.1135	39.06
1.29	-2.1079	38.99
1.29	-2.1024	38.93
1.29	-2.0969	38.87
1.29	-2.0915	38.81
1.29	-2.0862	39.75
1.29	-2.0809	39.7
1.29	-2.0757	39.64
1.29	-2.0706	39.59
1.29	-2.0655	39.53
1.29	-2.0605	39.48
1.29	-2.0555	39.43
1.29	-2.0506	39.38
1.29	-2.0458	39.33
1.29	-2.041	39.28
1.29	-2.0362	39.24
1.29	-2.0315	39.19
1.29	-2.0269	39.14
1.29	-2.0223	39.1
1.29	-2.0177	39.05
1.29	-2.0132	39.01
1.29	-2.0088	38.97
1.29	-2.0044	38.93
1.29	-2	38.89
1.3	-4	39.63
1.3	-3.699	40.18
1.3	-3.5229	39.63
1.3	-3.3979	39.82
1.3	-3.301	39.9
1.3	-3.2218	39.94
1.3	-3.1549	39.8
1.3	-3.0969	39.43
1.3	-3.0458	39.25
1.3	-3	39.89
1.3	-2.9586	39.13
1.3	-2.9208	39.83
1.3	-2.8861	39.87
1.3	-2.8539	40.19
1.3	-2.8239	39.72
1.3	-2.7959	39.44
1.3	-2.7696	40.3
1.3	-2.7447	39.29
1.3	-2.7212	39.37
1.3	-2.699	40.55
1.3	-2.6778	39.8
1.3	-2.6576	40.12
1.3	-2.6383	39.5
1.3	-2.6198	38.92
1.3	-2.6021	39.39
1.3	-2.585	39.9
1.3	-2.5686	39.44
1.3	-2.5528	40.02
1.3	-2.5376	39.62
1.3	-2.5229	39.24
1.3	-2.5086	39.89
1.3	-2.4949	39.57
1.3	-2.4815	39.25
1.3	-2.4685	38.96
1.3	-2.4559	38.68
1.3	-2.4437	40.42
1.3	-2.4318	40.17
1.3	-2.4202	39.93
1.3	-2.4089	39.71
1.3	-2.3979	39.49
1.3	-2.3872	39.29
1.3	-2.3768	40.09
1.3	-2.3665	39.9
1.3	-2.3565	39.72
1.3	-2.3468	39.55
1.3	-2.3372	39.38
1.3	-2.3279	39.22
1.3	-2.3188	39.07
1.3	-2.3098	38.92
1.3	-2.301	39.78
1.3	-2.2924	39.64
1.3	-2.284	39.51
1.3	-2.2757	39.38
1.3	-2.2676	39.26
1.3	-2.2596	39.14
1.3	-2.2518	40.03
1.3	-2.2441	39.91
1.3	-2.2366	39.81
1.3	-2.2291	39.7
1.3	-2.2218	39.6
1.3	-2.2147	39.5
1.3	-2.2076	40.41
1.3	-2.2007	40.31
1.3	-2.1938	40.22
1.3	-2.1871	40.14
1.3	-2.1805	40.05
1.3	-2.1739	39.97
1.3	-2.1675	39.89
1.3	-2.1612	39.81
1.3	-2.1549	39.73
1.3	-2.1487	39.66
1.3	-2.1427	39.58
1.3	-2.1367	39.51
1.3	-2.1308	39.44
1.3	-2.1249	39.38
1.3	-2.1192	39.31
1.3	-2.1135	39.24
1.3	-2.1079	39.18
1.3	-2.1024	39.12
1.3	-2.0969	40.06
1.3	-2.0915	40
1.3	-2.0862	39.94
1.3	-2.0809	39.89
1.3	-2.0757	39.83
1.3	-2.0706	39.78
1.3	-2.0655	39.72
1.3	-2.0605	39.67
1.3	-2.0555	39.62
1.3	-2.0506	39.57
1.3	-2.0458	39.52
1.3	-2.041	39.48
1.3	-2.0362	39.43
1.3	-2.0315	39.38
1.3	-2.0269	39.34
1.3	-2.0223	39.29
1.3	-2.0177	39.25
1.3	-2.0132	39.21
1.3	-2.0088	39.16
1.3	-2.0044	39.12
1.3	-2	39.08
1.31	-4	40.21
1.31	-3.699	40.64
1.31	-3.5229	40.39
1.31	-3.3979	40.73
1.31	-3.301	39.9
1.31	-3.2218	39.99
1.31	-3.1549	40.9
1.31	-3.0969	39.56
1.31	-3.0458	39.4
1.31	-3	40.06
1.31	-2.9586	40.32
1.31	-2.9208	40.03
1.31	-2.8861	40.09
1.31	-2.8539	40.41
1.31	-2.8239	39.96
1.31	-2.7959	39.68
1.31	-2.7696	40.55
1.31	-2.7447	39.54
1.31	-2.7212	39.64
1.31	-2.699	40.82
1.31	-2.6778	40.07
1.31	-2.6576	40.4
1.31	-2.6383	39.78
1.31	-2.6198	40.2
1.31	-2.6021	39.68
1.31	-2.585	40.19
1.31	-2.5686	40.73
1.31	-2.5528	40.31
1.31	-2.5376	39.91
1.31	-2.5229	39.54
1.31	-2.5086	40.19
1.31	-2.4949	39.87
1.31	-2.4815	39.56
1.31	-2.4685	39.27
1.31	-2.4559	40.99
1.31	-2.4437	40.73
1.31	-2.4318	40.48
1.31	-2.4202	40.24
1.31	-2.4089	40.02
1.31	-2.3979	39.81
1.31	-2.3872	40.6
1.31	-2.3768	40.41
1.31	-2.3665	40.22
1.31	-2.3565	40.04
1.31	-2.3468	39.87
1.31	-2.3372	39.7
1.31	-2.3279	39.54
1.31	-2.3188	39.39
1.31	-2.3098	40.25
1.31	-2.301	40.1
1.31	-2.2924	39.97
1.31	-2.284	39.84
1.31	-2.2757	39.71
1.31	-2.2676	39.59
1.31	-2.2596	39.47
1.31	-2.2518	40.36
1.31	-2.2441	40.24
1.31	-2.2366	40.14
1.31	-2.2291	40.03
1.31	-2.2218	39.93
1.31	-2.2147	40.83
1.31	-2.2076	40.74
1.31	-2.2007	40.65
1.31	-2.1938	40.56
1.31	-2.1871	40.47
1.31	-2.1805	40.39
1.31	-2.1739	40.3
1.31	-2.1675	40.22
1.31	-2.1612	40.14
1.31	-2.1549	40.07
1.31	-2.1487	39.99
1.31	-2.1427	39.92
1.31	-2.1367	39.85
1.31	-2.1308	39.78
1.31	-2.1249	39.71
1.31	-2.1192	39.65
1.31	-2.1135	39.58
1.31	-2.1079	39.52
1.31	-2.1024	40.46
1.31	-2.0969	40.4
1.31	-2.0915	40.34
1.31	-2.0862	40.28
1.31	-2.0809	40.23
1.31	-2.0757	40.17
1.31	-2.0706	40.12
1.31	-2.0655	40.07
1.31	-2.0605	40.02
1.31	-2.0555	39.97
1.31	-2.0506	39.92
1.31	-2.0458	39.87
1.31	-2.041	39.82
1.31	-2.0362	39.77
1.31	-2.0315	39.73
1.31	-2.0269	39.68
1.31	-2.0223	39.64
1.31	-2.0177	39.59
1.31	-2.0132	39.55
1.31	-2.0088	39.51
1.31	-2.0044	39.47
1.31	-2	39.43
1.32	-4	41.94
1.32	-3.699	42.26
1.32	-3.5229	42.31
1.32	-3.3979	41.79
1.32	-3.301	42.05
1.32	-3.2218	42.2
1.32	-3.1549	42.15
1.32	-3.0969	41.85
1.32	-3.0458	41.71
1.32	-3	41.39
1.32	-2.9586	41.67
1.32	-2.9208	42.39
1.32	-2.8861	41.46
1.32	-2.8539	41.8
1.32	-2.8239	41.35
1.32	-2.7959	41.08
1.32	-2.7696	41.96
1.32	-2.7447	41.95
1.32	-2.7212	41.05
1.32	-2.699	42.24
1.32	-2.6778	41.5
1.32	-2.6576	41.83
1.32	-2.6383	41.21
1.32	-2.6198	41.64
1.32	-2.6021	41.12
1.32	-2.585	41.63
1.32	-2.5686	42.18
1.32	-2.5528	41.76
1.32	-2.5376	41.37
1.32	-2.5229	42
1.32	-2.5086	41.65
1.32	-2.4949	41.33
1.32	-2.4815	41.02
1.32	-2.4685	40.73
1.32	-2.4559	41.45
1.32	-2.4437	42.19
1.32	-2.4318	41.95
1.32	-2.4202	41.71
1.32	-2.4089	41.49
1.32	-2.3979	41.28
1.32	-2.3872	42.07
1.32	-2.3768	41.88
1.32	-2.3665	41.69
1.32	-2.3565	41.52
1.32	-2.3468	41.34
1.32	-2.3372	41.18
1.32	-2.3279	41.02
1.32	-2.3188	40.87
1.32	-2.3098	41.73
1.32	-2.301	41.59
1.32	-2.2924	41.45
1.32	-2.284	41.32
1.32	-2.2757	41.19
1.32	-2.2676	41.07
1.32	-2.2596	40.95
1.32	-2.2518	41.84
1.32	-2.2441	41.73
1.32	-2.2366	41.62
1.32	-2.2291	41.52
1.32	-2.2218	42.42
1.32	-2.2147	42.32
1.32	-2.2076	42.23
1.32	-2.2007	42.14
1.32	-2.1938	42.05
1.32	-2.1871	41.96
1.32	-2.1805	41.88
1.32	-2.1739	41.79
1.32	-2.1675	41.71
1.32	-2.1612	41.64
1.32	-2.1549	41.56
1.32	-2.1487	41.49
1.32	-2.1427	41.42
1.32	-2.1367	41.35
1.32	-2.1308	41.28
1.32	-2.1249	41.21
1.32	-2.1192	41.14
1.32	-2.1135	41.08
1.32	-2.1079	42.02
1.32	-2.1024	41.96
1.32	-2.0969	41.9
1.32	-2.0915	41.84
1.32	-2.0862	41.78
1.32	-2.0809	41.73
1.32	-2.0757	41.67
1.32	-2.0706	41.62
1.32	-2.0655	41.57
1.32	-2.0605	41.52
1.32	-2.0555	41.47
1.32	-2.0506	41.42
1.32	-2.0458	41.37
1.32	-2.041	41.32
1.32	-2.0362	41.27
1.32	-2.0315	41.23
1.32	-2.0269	41.18
1.32	-2.0223	41.14
1.32	-2.0177	41.1
1.32	-2.0132	41.05
1.32	-2.0088	41.01
1.32	-2.0044	40.97
1.32	-2	40.93
1.33	-4	41.84
1.33	-3.699	43.05
1.33	-3.5229	42.39
1.33	-3.3979	43.02
1.33	-3.301	42.37
1.33	-3.2218	42.58
1.33	-3.1549	42.57
1.33	-3.0969	42.3
1.33	-3.0458	42.19
1.33	-3	41.89
1.33	-2.9586	42.18
1.33	-2.9208	42.92
1.33	-2.8861	41.99
1.33	-2.8539	42.34
1.33	-2.8239	41.9
1.33	-2.7959	41.64
1.33	-2.7696	42.53
1.33	-2.7447	42.53
1.33	-2.7212	41.63
1.33	-2.699	42.83
1.33	-2.6778	42.09
1.33	-2.6576	42.42
1.33	-2.6383	41.81
1.33	-2.6198	42.24
1.33	-2.6021	41.72
1.33	-2.585	42.24
1.33	-2.5686	42.79
1.33	-2.5528	42.37
1.33	-2.5376	41.98
1.33	-2.5229	42.61
1.33	-2.5086	42.27
1.33	-2.4949	41.95
1.33	-2.4815	41.64
1.33	-2.4685	42.35
1.33	-2.4559	42.08
1.33	-2.4437	42.82
1.33	-2.4318	42.58
1.33	-2.4202	42.34
1.33	-2.4089	42.12
1.33	-2.3979	42.91
1.33	-2.3872	42.71
1.33	-2.3768	42.51
1.33	-2.3665	42.33
1.33	-2.3565	42.15
1.33	-2.3468	41.98
1.33	-2.3372	41.82
1.33	-2.3279	41.66
1.33	-2.3188	42.51
1.33	-2.3098	42.37
1.33	-2.301	42.23
1.33	-2.2924	42.09
1.33	-2.284	41.96
1.33	-2.2757	41.84
1.33	-2.2676	41.72
1.33	-2.2596	41.6
1.33	-2.2518	42.49
1.33	-2.2441	42.38
1.33	-2.2366	42.27
1.33	-2.2291	43.17
1.33	-2.2218	43.07
1.33	-2.2147	42.97
1.33	-2.2076	42.88
1.33	-2.2007	42.79
1.33	-2.1938	42.7
1.33	-2.1871	42.61
1.33	-2.1805	42.53
1.33	-2.1739	42.45
1.33	-2.1675	42.37
1.33	-2.1612	42.29
1.33	-2.1549	42.22
1.33	-2.1487	42.14
1.33	-2.1427	42.07
1.33	-2.1367	42
1.33	-2.1308	41.93
1.33	-2.1249	41.87
1.33	-2.1192	42.8
1.33	-2.1135	42.74
1.33	-2.1079	42.68
1.33	-2.1024	42.62
1.33	-2.0969	42.56
1.33	-2.0915	42.5
1.33	-2.0862	42.44
1.33	-2.0809	42.39
1.33	-2.0757	42.33
1.33	-2.0706	42.28
1.33	-2.0655	42.23
1.33	-2.0605	42.18
1.33	-2.0555	42.13
1.33	-2.0506	42.08
1.33	-2.0458	42.03
1.33	-2.041	41.98
1.33	-2.0362	41.94
1.33	-2.0315	41.89
1.33	-2.0269	41.85
1.33	-2.0223	41.8
1.33	-2.0177	41.76
1.33	-2.0132	41.72
1.33	-2.0088	41.68
1.33	-2.0044	41.64
1.33	-2	41.6
1.34	-4	41.81
1.34	-3.699	42.46
1.34	-3.5229	42.95
1.34	-3.3979	42.66
1.34	-3.301	42.05
1.34	-3.2218	42.29
1.34	-3.1549	42.3
1.34	-3.0969	42.05
1.34	-3.0458	41.95
1.34	-3	41.66
1.34	-2.9586	41.96
1.34	-2.9208	42.71
1.34	-2.8861	41.79
1.34	-2.8539	42.14
1.34	-2.8239	41.71
1.34	-2.7959	41.45
1.34	-2.7696	42.34
1.34	-2.7447	42.35
1.34	-2.7212	41.45
1.34	-2.699	42.65
1.34	-2.6778	42.92
1.34	-2.6576	42.25
1.34	-2.6383	41.64
1.34	-2.6198	42.07
1.34	-2.6021	41.55
1.34	-2.585	43.07
1.34	-2.5686	42.62
1.34	-2.5528	42.21
1.34	-2.5376	41.82
1.34	-2.5229	42.45
1.34	-2.5086	42.11
1.34	-2.4949	41.79
1.34	-2.4815	41.48
1.34	-2.4685	42.19
1.34	-2.4559	42.92
1.34	-2.4437	42.66
1.34	-2.4318	42.42
1.34	-2.4202	42.19
1.34	-2.4089	41.97
1.34	-2.3979	42.76
1.34	-2.3872	42.55
1.34	-2.3768	42.36
1.34	-2.3665	42.18
1.34	-2.3565	42
1.34	-2.3468	41.83
1.34	-2.3372	41.67
1.34	-2.3279	42.51
1.34	-2.3188	42.36
1.34	-2.3098	42.22
1.34	-2.301	42.08
1.34	-2.2924	41.95
1.34	-2.284	41.82
1.34	-2.2757	41.69
1.34	-2.2676	41.57
1.34	-2.2596	41.45
1.34	-2.2518	42.34
1.34	-2.2441	42.23
1.34	-2.2366	43.13
1.34	-2.2291	43.02
1.34	-2.2218	42.92
1.34	-2.2147	42.83
1.34	-2.2076	42.73
1.34	-2.2007	42.64
1.34	-2.1938	42.56
1.34	-2.1871	42.47
1.34	-2.1805	42.39
1.34	-2.1739	42.3
1.34	-2.1675	42.23
1.34	-2.1612	42.15
1.34	-2.1549	42.07
1.34	-2.1487	42
1.34	-2.1427	41.93
1.34	-2.1367	41.86
1.34	-2.1308	41.79
1.34	-2.1249	42.73
1.34	-2.1192	42.66
1.34	-2.1135	42.6
1.34	-2.1079	42.54
1.34	-2.1024	42.48
1.34	-2.0969	42.42
1.34	-2.0915	42.36
1.34	-2.0862	42.3
1.34	-2.0809	42.25
1.34	-2.0757	42.19
1.34	-2.0706	42.14
1.34	-2.0655	42.09
1.34	-2.0605	42.04
1.34	-2.0555	41.99
1.34	-2.0506	41.94
1.34	-2.0458	41.89
1.34	-2.041	41.84
1.34	-2.0362	41.8
1.34	-2.0315	41.75
1.34	-2.0269	41.71
1.34	-2.0223	41.67
1.34	-2.0177	41.62
1.34	-2.0132	41.58
1.34	-2.0088	41.54
1.34	-2.0044	41.5
1.34	-2	41.46
1.35	-4	43.05
1.35	-3.699	43.59
1.35	-3.5229	43.37
1.35	-3.3979	43.22
1.35	-3.301	43.71
1.35	-3.2218	44.01
1.35	-3.1549	44.06
1.35	-3.0969	42.84
1.35	-3.0458	42.77
1.35	-3	43.5
1.35	-2.9586	42.82
1.35	-2.9208	43.57
1.35	-2.8861	42.67
1.35	-2.8539	44.03
1.35	-2.8239	43.61
1.35	-2.7959	42.36
1.35	-2.7696	43.25
1.35	-2.7447	43.26
1.35	-2.7212	43.38
1.35	-2.699	43.57
1.35	-2.6778	43.85
1.35	-2.6576	43.18
1.35	-2.6383	43.57
1.35	-2.6198	43.02
1.35	-2.6021	42.5
1.35	-2.585	44.02
1.35	-2.5686	43.57
1.35	-2.5528	43.16
1.35	-2.5376	43.77
1.35	-2.5229	43.41
1.35	-2.5086	43.07
1.35	-2.4949	42.75
1.35	-2.4815	42.45
1.35	-2.4685	43.16
1.35	-2.4559	42.89
1.35	-2.4437	43.63
1.35	-2.4318	43.39
1.35	-2.4202	43.16
1.35	-2.4089	43.94
1.35	-2.3979	43.73
1.35	-2.3872	43.53
1.35	-2.3768	43.34
1.35	-2.3665	43.16
1.35	-2.3565	42.98
1.35	-2.3468	42.81
1.35	-2.3372	42.65
1.35	-2.3279	43.5
1.35	-2.3188	43.35
1.35	-2.3098	43.2
1.35	-2.301	43.06
1.35	-2.2924	42.93
1.35	-2.284	42.8
1.35	-2.2757	42.68
1.35	-2.2676	42.56
1.35	-2.2596	42.44
1.35	-2.2518	43.33
1.35	-2.2441	43.22
1.35	-2.2366	44.12
1.35	-2.2291	44.02
1.35	-2.2218	43.92
1.35	-2.2147	43.82
1.35	-2.2076	43.73
1.35	-2.2007	43.64
1.35	-2.1938	43.55
1.35	-2.1871	43.46
1.35	-2.1805	43.38
1.35	-2.1739	43.3
1.35	-2.1675	43.22
1.35	-2.1612	43.15
1.35	-2.1549	43.07
1.35	-2.1487	43
1.35	-2.1427	42.93
1.35	-2.1367	42.86
1.35	-2.1308	43.79
1.35	-2.1249	43.73
1.35	-2.1192	43.66
1.35	-2.1135	43.6
1.35	-2.1079	43.54
1.35	-2.1024	43.48
1.35	-2.0969	43.42
1.35	-2.0915	43.36
1.35	-2.0862	43.3
1.35	-2.0809	43.25
1.35	-2.0757	43.2
1.35	-2.0706	43.14
1.35	-2.0655	43.09
1.35	-2.0605	43.04
1.35	-2.0555	42.99
1.35	-2.0506	42.94
1.35	-2.0458	42.9
1.35	-2.041	42.85
1.35	-2.0362	42.8
1.35	-2.0315	42.76
1.35	-2.0269	42.71
1.35	-2.0223	42.67
1.35	-2.0177	42.63
1.35	-2.0132	42.59
1.35	-2.0088	42.55
1.35	-2.0044	42.51
1.35	-2	42.47
1.36	-4	43.47
1.36	-3.699	43.89
1.36	-3.5229	43.97
1.36	-3.3979	43.97
1.36	-3.301	43.54
1.36	-3.2218	43.9
1.36	-3.1549	44
1.36	-3.0969	43.81
1.36	-3.0458	42.76
1.36	-3	43.51
1.36	-2.9586	43.85
1.36	-2.9208	43.62
1.36	-2.8861	43.73
1.36	-2.8539	44.1
1.36	-2.8239	43.68
1.36	-2.7959	43.44
1.36	-2.7696	43.34
1.36	-2.7447	43.36
1.36	-2.7212	43.48
1.36	-2.699	43.68
1.36	-2.6778	43.96
1.36	-2.6576	43.3
1.36	-2.6383	43.69
1.36	-2.6198	43.14
1.36	-2.6021	42.62
1.36	-2.585	44.15
1.36	-2.5686	43.71
1.36	-2.5528	43.29
1.36	-2.5376	43.91
1.36	-2.5229	43.55
1.36	-2.5086	43.21
1.36	-2.4949	42.89
1.36	-2.4815	43.59
1.36	-2.4685	43.31
1.36	-2.4559	44.04
1.36	-2.4437	43.78
1.36	-2.4318	43.54
1.36	-2.4202	44.31
1.36	-2.4089	44.09
1.36	-2.3979	43.89
1.36	-2.3872	43.69
1.36	-2.3768	43.5
1.36	-2.3665	43.31
1.36	-2.3565	43.14
1.36	-2.3468	42.97
1.36	-2.3372	43.81
1.36	-2.3279	43.66
1.36	-2.3188	43.51
1.36	-2.3098	43.37
1.36	-2.301	43.23
1.36	-2.2924	43.1
1.36	-2.284	42.97
1.36	-2.2757	42.85
1.36	-2.2676	42.73
1.36	-2.2596	42.61
1.36	-2.2518	43.5
1.36	-2.2441	44.39
1.36	-2.2366	44.29
1.36	-2.2291	44.19
1.36	-2.2218	44.09
1.36	-2.2147	43.99
1.36	-2.2076	43.9
1.36	-2.2007	43.81
1.36	-2.1938	43.72
1.36	-2.1871	43.64
1.36	-2.1805	43.56
1.36	-2.1739	43.48
1.36	-2.1675	43.4
1.36	-2.1612	43.32
1.36	-2.1549	43.25
1.36	-2.1487	43.18
1.36	-2.1427	43.11
1.36	-2.1367	44.04
1.36	-2.1308	43.97
1.36	-2.1249	43.9
1.36	-2.1192	43.84
1.36	-2.1135	43.78
1.36	-2.1079	43.72
1.36	-2.1024	43.66
1.36	-2.0969	43.6
1.36	-2.0915	43.54
1.36	-2.0862	43.49
1.36	-2.0809	43.43
1.36	-2.0757	43.38
1.36	-2.0706	43.33
1.36	-2.0655	43.28
1.36	-2.0605	43.23
1.36	-2.0555	43.18
1.36	-2.0506	43.13
1.36	-2.0458	43.08
1.36	-2.041	43.03
1.36	-2.0362	42.99
1.36	-2.0315	42.94
1.36	-2.0269	42.9
1.36	-2.0223	42.86
1.36	-2.0177	42.82
1.36	-2.0132	42.77
1.36	-2.0088	42.73
1.36	-2.0044	42.69
1.36	-2	43.65
1.37	-4	44.99
1.37	-3.699	44.85
1.37	-3.5229	45.08
1.37	-3.3979	45.15
1.37	-3.301	44.77
1.37	-3.2218	45.16
1.37	-3.1549	45.28
1.37	-3.0969	45.1
1.37	-3.0458	45.07
1.37	-3	44.83
1.37	-2.9586	45.17
1.37	-2.9208	44.95
1.37	-2.8861	45.06
1.37	-2.8539	45.44
1.37	-2.8239	45.03
1.37	-2.7959	44.79
1.37	-2.7696	44.69
1.37	-2.7447	44.72
1.37	-2.7212	44.84
1.37	-2.699	45.04
1.37	-2.6778	45.32
1.37	-2.6576	44.66
1.37	-2.6383	45.06
1.37	-2.6198	44.51
1.37	-2.6021	44
1.37	-2.585	45.52
1.37	-2.5686	45.08
1.37	-2.5528	44.67
1.37	-2.5376	45.29
1.37	-2.5229	44.93
1.37	-2.5086	44.59
1.37	-2.4949	44.27
1.37	-2.4815	44.97
1.37	-2.4685	44.69
1.37	-2.4559	44.42
1.37	-2.4437	45.17
1.37	-2.4318	44.93
1.37	-2.4202	45.7
1.37	-2.4089	45.48
1.37	-2.3979	45.27
1.37	-2.3872	45.07
1.37	-2.3768	44.88
1.37	-2.3665	44.7
1.37	-2.3565	44.53
1.37	-2.3468	44.36
1.37	-2.3372	45.2
1.37	-2.3279	45.05
1.37	-2.3188	44.9
1.37	-2.3098	44.76
1.37	-2.301	44.62
1.37	-2.2924	44.49
1.37	-2.284	44.36
1.37	-2.2757	44.24
1.37	-2.2676	44.12
1.37	-2.2596	44.01
1.37	-2.2518	45.89
1.37	-2.2441	45.79
1.37	-2.2366	45.68
1.37	-2.2291	45.58
1.37	-2.2218	45.48
1.37	-2.2147	45.39
1.37	-2.2076	45.3
1.37	-2.2007	45.21
1.37	-2.1938	45.12
1.37	-2.1871	45.04
1.37	-2.1805	44.95
1.37	-2.1739	44.87
1.37	-2.1675	44.8
1.37	-2.1612	44.72
1.37	-2.1549	44.65
1.37	-2.1487	44.57
1.37	-2.1427	45.5
1.37	-2.1367	45.44
1.37	-2.1308	45.37
1.37	-2.1249	45.3
1.37	-2.1192	45.24
1.37	-2.1135	45.18
1.37	-2.1079	45.12
1.37	-2.1024	45.06
1.37	-2.0969	45
1.37	-2.0915	44.94
1.37	-2.0862	44.89
1.37	-2.0809	44.83
1.37	-2.0757	44.78
1.37	-2.0706	44.73
1.37	-2.0655	44.68
1.37	-2.0605	44.63
1.37	-2.0555	44.58
1.37	-2.0506	44.53
1.37	-2.0458	44.48
1.37	-2.041	44.44
1.37	-2.0362	44.39
1.37	-2.0315	44.35
1.37	-2.0269	44.3
1.37	-2.0223	44.26
1.37	-2.0177	44.22
1.37	-2.0132	44.18
1.37	-2.0088	44.14
1.37	-2.0044	45.1
1.37	-2	45.06
1.38	-4	45.78
1.38	-3.699	45.54
1.38	-3.5229	46.06
1.38	-3.3979	46.28
1.38	-3.301	45.99
1.38	-3.2218	46.44
1.38	-3.1549	45.6
1.38	-3.0969	45.45
1.38	-3.0458	45.44
1.38	-3	45.22
1.38	-2.9586	45.58
1.38	-2.9208	46.37
1.38	-2.8861	45.5
1.38	-2.8539	45.89
1.38	-2.8239	45.49
1.38	-2.7959	45.25
1.38	-2.7696	46.16
1.38	-2.7447	45.19
1.38	-2.7212	45.32
1.38	-2.699	45.53
1.38	-2.6778	45.81
1.38	-2.6576	45.16
1.38	-2.6383	45.56
1.38	-2.6198	45.01
1.38	-2.6021	45.5
1.38	-2.585	46.03
1.38	-2.5686	45.59
1.38	-2.5528	46.18
1.38	-2.5376	45.8
1.38	-2.5229	45.44
1.38	-2.5086	45.11
1.38	-2.4949	45.79
1.38	-2.4815	45.5
1.38	-2.4685	45.21
1.38	-2.4559	44.95
1.38	-2.4437	45.7
1.38	-2.4318	45.46
1.38	-2.4202	46.23
1.38	-2.4089	46.01
1.38	-2.3979	45.81
1.38	-2.3872	45.61
1.38	-2.3768	45.42
1.38	-2.3665	45.24
1.38	-2.3565	45.07
1.38	-2.3468	45.9
1.38	-2.3372	45.74
1.38	-2.3279	45.59
1.38	-2.3188	45.44
1.38	-2.3098	45.3
1.38	-2.301	45.17
1.38	-2.2924	45.04
1.38	-2.284	44.91
1.38	-2.2757	44.79
1.38	-2.2676	44.67
1.38	-2.2596	45.55
1.38	-2.2518	46.44
1.38	-2.2441	46.34
1.38	-2.2366	46.23
1.38	-2.2291	46.13
1.38	-2.2218	46.04
1.38	-2.2147	45.94
1.38	-2.2076	45.85
1.38	-2.2007	45.76
1.38	-2.1938	45.67
1.38	-2.1871	45.59
1.38	-2.1805	45.51
1.38	-2.1739	45.43
1.38	-2.1675	45.35
1.38	-2.1612	45.28
1.38	-2.1549	45.2
1.38	-2.1487	46.13
1.38	-2.1427	46.06
1.38	-2.1367	45.99
1.38	-2.1308	45.93
1.38	-2.1249	45.86
1.38	-2.1192	45.8
1.38	-2.1135	45.74
1.38	-2.1079	45.68
1.38	-2.1024	45.62
1.38	-2.0969	45.56
1.38	-2.0915	45.5
1.38	-2.0862	45.45
1.38	-2.0809	45.39
1.38	-2.0757	45.34
1.38	-2.0706	45.29
1.38	-2.0655	45.24
1.38	-2.0605	45.19
1.38	-2.0555	45.14
1.38	-2.0506	45.09
1.38	-2.0458	45.05
1.38	-2.041	45
1.38	-2.0362	44.95
1.38	-2.0315	44.91
1.38	-2.0269	44.87
1.38	-2.0223	44.83
1.38	-2.0177	44.78
1.38	-2.0132	45.74
1.38	-2.0088	45.7
1.38	-2.0044	45.66
1.38	-2	45.62
1.39	-4	45.78
1.39	-3.699	45.42
1.39	-3.5229	46.24
1.39	-3.3979	45.61
1.39	-3.301	45.4
1.39	-3.2218	45.91
1.39	-3.1549	46.12
1.39	-3.0969	45
1.39	-3.0458	45.02
1.39	-3	44.82
1.39	-2.9586	45.2
1.39	-2.9208	46
1.39	-2.8861	45.14
1.39	-2.8539	45.54
1.39	-2.8239	45.14
1.39	-2.7959	44.92
1.39	-2.7696	45.83
1.39	-2.7447	44.87
1.39	-2.7212	45
1.39	-2.699	46.22
1.39	-2.6778	45.5
1.39	-2.6576	45.86
1.39	-2.6383	45.26
1.39	-2.6198	44.71
1.39	-2.6021	45.21
1.39	-2.585	45.74
1.39	-2.5686	45.3
1.39	-2.5528	45.9
1.39	-2.5376	45.52
1.39	-2.5229	45.16
1.39	-2.5086	44.83
1.39	-2.4949	45.52
1.39	-2.4815	45.22
1.39	-2.4685	44.94
1.39	-2.4559	44.68
1.39	-2.4437	45.43
1.39	-2.4318	46.19
1.39	-2.4202	45.96
1.39	-2.4089	45.75
1.39	-2.3979	45.54
1.39	-2.3872	45.35
1.39	-2.3768	45.16
1.39	-2.3665	44.98
1.39	-2.3565	45.81
1.39	-2.3468	45.64
1.39	-2.3372	45.48
1.39	-2.3279	45.33
1.39	-2.3188	45.19
1.39	-2.3098	45.05
1.39	-2.301	44.91
1.39	-2.2924	44.78
1.39	-2.284	44.66
1.39	-2.2757	44.53
1.39	-2.2676	45.42
1.39	-2.2596	45.3
1.39	-2.2518	46.19
1.39	-2.2441	46.09
1.39	-2.2366	45.98
1.39	-2.2291	45.88
1.39	-2.2218	45.79
1.39	-2.2147	45.69
1.39	-2.2076	45.6
1.39	-2.2007	45.52
1.39	-2.1938	45.43
1.39	-2.1871	45.35
1.39	-2.1805	45.26
1.39	-2.1739	45.19
1.39	-2.1675	45.11
1.39	-2.1612	46.03
1.39	-2.1549	45.96
1.39	-2.1487	45.89
1.39	-2.1427	45.82
1.39	-2.1367	45.75
1.39	-2.1308	45.69
1.39	-2.1249	45.62
1.39	-2.1192	45.56
1.39	-2.1135	45.5
1.39	-2.1079	45.44
1.39	-2.1024	45.38
1.39	-2.0969	45.32
1.39	-2.0915	45.27
1.39	-2.0862	45.21
1.39	-2.0809	45.16
1.39	-2.0757	45.1
1.39	-2.0706	45.05
1.39	-2.0655	45
1.39	-2.0605	44.95
1.39	-2.0555	44.9
1.39	-2.0506	44.86
1.39	-2.0458	44.81
1.39	-2.041	44.76
1.39	-2.0362	44.72
1.39	-2.0315	44.68
1.39	-2.0269	44.63
1.39	-2.0223	45.59
1.39	-2.0177	45.55
1.39	-2.0132	45.51
1.39	-2.0088	45.47
1.39	-2.0044	45.43
1.39	-2	45.39
1.4	-4	46.9
1.4	-3.699	46.98
1.4	-3.5229	46.95
1.4	-3.3979	46.39
1.4	-3.301	46.23
1.4	-3.2218	46.77
1.4	-3.1549	46.99
1.4	-3.0969	45.9
1.4	-3.0458	45.93
1.4	-3	45.74
1.4	-2.9586	46.12
1.4	-2.9208	46.93
1.4	-2.8861	46.08
1.4	-2.8539	46.48
1.4	-2.8239	46.09
1.4	-2.7959	45.87
1.4	-2.7696	46.79
1.4	-2.7447	46.83
1.4	-2.7212	45.96
1.4	-2.699	47.18
1.4	-2.6778	46.47
1.4	-2.6576	46.82
1.4	-2.6383	46.23
1.4	-2.6198	45.68
1.4	-2.6021	46.18
1.4	-2.585	46.71
1.4	-2.5686	46.28
1.4	-2.5528	46.87
1.4	-2.5376	46.5
1.4	-2.5229	46.14
1.4	-2.5086	45.81
1.4	-2.4949	46.5
1.4	-2.4815	46.2
1.4	-2.4685	45.92
1.4	-2.4559	45.66
1.4	-2.4437	46.41
1.4	-2.4318	47.17
1.4	-2.4202	46.95
1.4	-2.4089	46.73
1.4	-2.3979	46.53
1.4	-2.3872	46.33
1.4	-2.3768	46.15
1.4	-2.3665	45.97
1.4	-2.3565	46.8
1.4	-2.3468	46.63
1.4	-2.3372	46.47
1.4	-2.3279	46.32
1.4	-2.3188	46.18
1.4	-2.3098	46.04
1.4	-2.301	45.9
1.4	-2.2924	45.77
1.4	-2.284	45.65
1.4	-2.2757	45.53
1.4	-2.2676	46.41
1.4	-2.2596	46.3
1.4	-2.2518	47.19
1.4	-2.2441	47.08
1.4	-2.2366	46.98
1.4	-2.2291	46.88
1.4	-2.2218	46.78
1.4	-2.2147	46.69
1.4	-2.2076	46.6
1.4	-2.2007	46.51
1.4	-2.1938	46.43
1.4	-2.1871	46.34
1.4	-2.1805	46.26
1.4	-2.1739	46.18
1.4	-2.1675	46.11
1.4	-2.1612	47.03
1.4	-2.1549	46.96
1.4	-2.1487	46.89
1.4	-2.1427	46.82
1.4	-2.1367	46.75
1.4	-2.1308	46.69
1.4	-2.1249	46.62
1.4	-2.1192	46.56
1.4	-2.1135	46.5
1.4	-2.1079	46.44
1.4	-2.1024	46.38
1.4	-2.0969	46.32
1.4	-2.0915	46.27
1.4	-2.0862	46.21
1.4	-2.0809	46.16
1.4	-2.0757	46.1
1.4	-2.0706	46.05
1.4	-2.0655	46
1.4	-2.0605	45.95
1.4	-2.0555	45.91
1.4	-2.0506	45.86
1.4	-2.0458	45.81
1.4	-2.041	45.77
1.4	-2.0362	45.72
1.4	-2.0315	45.68
1.4	-2.0269	46.64
1.4	-2.0223	46.59
1.4	-2.0177	46.55
1.4	-2.0132	46.51
1.4	-2.0088	46.47
1.4	-2.0044	46.43
1.4	-2	46.39
1.41	-4	46.32
1.41	-3.699	47.29
1.41	-3.5229	47.55
1.41	-3.3979	47.14
1.41	-3.301	47.07
1.41	-3.2218	46.67
1.41	-3.1549	46.93
1.41	-3.0969	46.87
1.41	-3.0458	45.92
1.41	-3	46.75
1.41	-2.9586	47.15
1.41	-2.9208	46.98
1.41	-2.8861	46.13
1.41	-2.8539	46.55
1.41	-2.8239	46.17
1.41	-2.7959	45.95
1.41	-2.7696	46.88
1.41	-2.7447	46.92
1.41	-2.7212	46.06
1.41	-2.699	47.29
1.41	-2.6778	46.58
1.41	-2.6576	46.94
1.41	-2.6383	46.35
1.41	-2.6198	46.81
1.41	-2.6021	46.31
1.41	-2.585	46.84
1.41	-2.5686	47.41
1.41	-2.5528	47.01
1.41	-2.5376	46.63
1.41	-2.5229	46.28
1.41	-2.5086	46.95
1.41	-2.4949	46.64
1.41	-2.4815	46.35
1.41	-2.4685	46.07
1.41	-2.4559	45.81
1.41	-2.4437	47.56
1.41	-2.4318	47.33
1.41	-2.4202	47.1
1.41	-2.4089	46.89
1.41	-2.3979	46.68
1.41	-2.3872	46.49
1.41	-2.3768	46.3
1.41	-2.3665	47.13
1.41	-2.3565	46.96
1.41	-2.3468	46.79
1.41	-2.3372	46.64
1.41	-2.3279	46.49
1.41	-2.3188	46.34
1.41	-2.3098	46.2
1.41	-2.301	46.07
1.41	-2.2924	45.94
1.41	-2.284	45.82
1.41	-2.2757	46.7
1.41	-2.2676	46.58
1.41	-2.2596	46.47
1.41	-2.2518	47.36
1.41	-2.2441	47.25
1.41	-2.2366	47.15
1.41	-2.2291	47.05
1.41	-2.2218	46.96
1.41	-2.2147	46.86
1.41	-2.2076	46.77
1.41	-2.2007	46.69
1.41	-2.1938	46.6
1.41	-2.1871	46.52
1.41	-2.1805	46.44
1.41	-2.1739	46.36
1.41	-2.1675	47.28
1.41	-2.1612	47.21
1.41	-2.1549	47.14
1.41	-2.1487	47.07
1.41	-2.1427	47
1.41	-2.1367	46.93
1.41	-2.1308	46.87
1.41	-2.1249	46.8
1.41	-2.1192	46.74
1.41	-2.1135	46.68
1.41	-2.1079	46.62
1.41	-2.1024	46.56
1.41	-2.0969	46.5
1.41	-2.0915	46.45
1.41	-2.0862	46.39
1.41	-2.0809	46.34
1.41	-2.0757	46.29
1.41	-2.0706	46.24
1.41	-2.0655	46.19
1.41	-2.0605	46.14
1.41	-2.0555	46.09
1.41	-2.0506	46.04
1.41	-2.0458	46
1.41	-2.041	45.95
1.41	-2.0362	46.91
1.41	-2.0315	46.87
1.41	-2.0269	46.82
1.41	-2.0223	46.78
1.41	-2.0177	46.74
1.41	-2.0132	46.7
1.41	-2.0088	46.66
1.41	-2.0044	46.62
1.41	-2	46.58
1.42	-4	46.87
1.42	-3.699	47.28
1.42	-3.5229	47.69
1.42	-3.3979	47.36
1.42	-3.301	47.33
1.42	-3.2218	47.96
1.42	-3.1549	47.25
1.42	-3.0969	47.2
1.42	-3.0458	47.27
1.42	-3	47.11
1.42	-2.9586	47.52
1.42	-2.9208	47.35
1.42	-2.8861	46.51
1.42	-2.8539	47.93
1.42	-2.8239	46.55
1.42	-2.7959	46.34
1.42	-2.7696	47.27
1.42	-2.7447	47.32
1.42	-2.7212	46.46
1.42	-2.699	47.69
1.42	-2.6778	46.98
1.42	-2.6576	47.34
1.42	-2.6383	46.75
1.42	-2.6198	47.21
1.42	-2.6021	46.71
1.42	-2.585	47.25
1.42	-2.5686	47.82
1.42	-2.5528	47.42
1.42	-2.5376	47.05
1.42	-2.5229	46.7
1.42	-2.5086	47.37
1.42	-2.4949	47.06
1.42	-2.4815	46.77
1.42	-2.4685	46.49
1.42	-2.4559	46.23
1.42	-2.4437	47.98
1.42	-2.4318	47.75
1.42	-2.4202	47.52
1.42	-2.4089	47.31
1.42	-2.3979	47.11
1.42	-2.3872	46.91
1.42	-2.3768	46.73
1.42	-2.3665	47.55
1.42	-2.3565	47.38
1.42	-2.3468	47.22
1.42	-2.3372	47.06
1.42	-2.3279	46.91
1.42	-2.3188	46.77
1.42	-2.3098	46.63
1.42	-2.301	46.5
1.42	-2.2924	46.37
1.42	-2.284	47.25
1.42	-2.2757	47.13
1.42	-2.2676	47.01
1.42	-2.2596	46.9
1.42	-2.2518	47.79
1.42	-2.2441	47.68
1.42	-2.2366	47.58
1.42	-2.2291	47.48
1.42	-2.2218	47.39
1.42	-2.2147	47.3
1.42	-2.2076	47.21
1.42	-2.2007	47.12
1.42	-2.1938	47.03
1.42	-2.1871	46.95
1.42	-2.1805	46.87
1.42	-2.1739	47.79
1.42	-2.1675	47.72
1.42	-2.1612	47.64
1.42	-2.1549	47.57
1.42	-2.1487	47.5
1.42	-2.1427	47.43
1.42	-2.1367	47.37
1.42	-2.1308	47.3
1.42	-2.1249	47.24
1.42	-2.1192	47.18
1.42	-2.1135	47.11
1.42	-2.1079	47.06
1.42	-2.1024	47
1.42	-2.0969	46.94
1.42	-2.0915	46.89
1.42	-2.0862	46.83
1.42	-2.0809	46.78
1.42	-2.0757	46.73
1.42	-2.0706	46.68
1.42	-2.0655	46.63
1.42	-2.0605	46.58
1.42	-2.0555	46.53
1.42	-2.0506	46.48
1.42	-2.0458	46.44
1.42	-2.041	47.39
1.42	-2.0362	47.35
1.42	-2.0315	47.3
1.42	-2.0269	47.26
1.42	-2.0223	47.22
1.42	-2.0177	47.18
1.42	-2.0132	47.14
1.42	-2.0088	47.1
1.42	-2.0044	47.06
1.42	-2	47.02
1.43	-4	47.75
1.43	-3.699	48.04
1.43	-3.5229	47.75
1.43	-3.3979	48.56
1.43	-3.301	47.62
1.43	-3.2218	48.31
1.43	-3.1549	48.64
1.43	-3.0969	47.63
1.43	-3.0458	47.72
1.43	-3	47.58
1.43	-2.9586	48
1.43	-2.9208	47.85
1.43	-2.8861	48.02
1.43	-2.8539	48.45
1.43	-2.8239	48.08
1.43	-2.7959	46.88
1.43	-2.7696	47.82
1.43	-2.7447	47.87
1.43	-2.7212	47.02
1.43	-2.699	48.25
1.43	-2.6778	48.55
1.43	-2.6576	47.91
1.43	-2.6383	47.33
1.43	-2.6198	47.79
1.43	-2.6021	47.29
1.43	-2.585	47.84
1.43	-2.5686	48.41
1.43	-2.5528	48.01
1.43	-2.5376	47.64
1.43	-2.5229	47.29
1.43	-2.5086	47.96
1.43	-2.4949	47.65
1.43	-2.4815	47.36
1.43	-2.4685	47.09
1.43	-2.4559	47.83
1.43	-2.4437	48.58
1.43	-2.4318	48.35
1.43	-2.4202	48.13
1.43	-2.4089	47.92
1.43	-2.3979	47.72
1.43	-2.3872	47.52
1.43	-2.3768	48.34
1.43	-2.3665	48.16
1.43	-2.3565	48
1.43	-2.3468	47.83
1.43	-2.3372	47.68
1.43	-2.3279	47.53
1.43	-2.3188	47.39
1.43	-2.3098	47.25
1.43	-2.301	47.12
1.43	-2.2924	46.99
1.43	-2.284	47.87
1.43	-2.2757	47.75
1.43	-2.2676	47.63
1.43	-2.2596	47.52
1.43	-2.2518	48.41
1.43	-2.2441	48.31
1.43	-2.2366	48.21
1.43	-2.2291	48.11
1.43	-2.2218	48.02
1.43	-2.2147	47.92
1.43	-2.2076	47.83
1.43	-2.2007	47.75
1.43	-2.1938	47.66
1.43	-2.1871	47.58
1.43	-2.1805	48.5
1.43	-2.1739	48.42
1.43	-2.1675	48.35
1.43	-2.1612	48.28
1.43	-2.1549	48.2
1.43	-2.1487	48.13
1.43	-2.1427	48.07
1.43	-2.1367	48
1.43	-2.1308	47.93
1.43	-2.1249	47.87
1.43	-2.1192	47.81
1.43	-2.1135	47.75
1.43	-2.1079	47.69
1.43	-2.1024	47.63
1.43	-2.0969	47.58
1.43	-2.0915	47.52
1.43	-2.0862	47.47
1.43	-2.0809	47.41
1.43	-2.0757	47.36
1.43	-2.0706	47.31
1.43	-2.0655	47.26
1.43	-2.0605	47.21
1.43	-2.0555	47.17
1.43	-2.0506	48.12
1.43	-2.0458	48.07
1.43	-2.041	48.03
1.43	-2.0362	47.99
1.43	-2.0315	47.94
1.43	-2.0269	47.9
1.43	-2.0223	47.86
1.43	-2.0177	47.82
1.43	-2.0132	47.78
1.43	-2.0088	47.74
1.43	-2.0044	47.7
1.43	-2	47.66
1.44	-4	47.77
1.44	-3.699	48.51
1.44	-3.5229	48.36
1.44	-3.3979	48.25
1.44	-3.301	48.36
1.44	-3.2218	48.07
1.44	-3.1549	48.42
1.44	-3.0969	47.43
1.44	-3.0458	47.53
1.44	-3	47.4
1.44	-2.9586	47.83
1.44	-2.9208	47.68
1.44	-2.8861	47.86
1.44	-2.8539	48.3
1.44	-2.8239	47.93
1.44	-2.7959	47.74
1.44	-2.7696	47.68
1.44	-2.7447	47.73
1.44	-2.7212	47.88
1.44	-2.699	48.12
1.44	-2.6778	48.42
1.44	-2.6576	47.78
1.44	-2.6383	47.2
1.44	-2.6198	47.67
1.44	-2.6021	47.17
1.44	-2.585	47.71
1.44	-2.5686	48.29
1.44	-2.5528	47.89
1.44	-2.5376	47.52
1.44	-2.5229	48.17
1.44	-2.5086	47.85
1.44	-2.4949	47.54
1.44	-2.4815	47.25
1.44	-2.4685	46.98
1.44	-2.4559	47.72
1.44	-2.4437	48.47
1.44	-2.4318	48.24
1.44	-2.4202	48.02
1.44	-2.4089	47.81
1.44	-2.3979	47.61
1.44	-2.3872	47.42
1.44	-2.3768	48.23
1.44	-2.3665	48.06
1.44	-2.3565	47.89
1.44	-2.3468	47.73
1.44	-2.3372	47.58
1.44	-2.3279	47.43
1.44	-2.3188	47.28
1.44	-2.3098	47.15
1.44	-2.301	47.01
1.44	-2.2924	47.89
1.44	-2.284	47.76
1.44	-2.2757	47.65
1.44	-2.2676	47.53
1.44	-2.2596	47.42
1.44	-2.2518	48.31
1.44	-2.2441	48.21
1.44	-2.2366	48.11
1.44	-2.2291	48.01
1.44	-2.2218	47.92
1.44	-2.2147	47.82
1.44	-2.2076	47.74
1.44	-2.2007	47.65
1.44	-2.1938	47.56
1.44	-2.1871	48.48
1.44	-2.1805	48.4
1.44	-2.1739	48.33
1.44	-2.1675	48.25
1.44	-2.1612	48.18
1.44	-2.1549	48.11
1.44	-2.1487	48.04
1.44	-2.1427	47.97
1.44	-2.1367	47.9
1.44	-2.1308	47.84
1.44	-2.1249	47.78
1.44	-2.1192	47.71
1.44	-2.1135	47.65
1.44	-2.1079	47.59
1.44	-2.1024	47.54
1.44	-2.0969	47.48
1.44	-2.0915	47.43
1.44	-2.0862	47.37
1.44	-2.0809	47.32
1.44	-2.0757	47.27
1.44	-2.0706	47.22
1.44	-2.0655	47.17
1.44	-2.0605	47.12
1.44	-2.0555	48.07
1.44	-2.0506	48.03
1.44	-2.0458	47.98
1.44	-2.041	47.94
1.44	-2.0362	47.89
1.44	-2.0315	47.85
1.44	-2.0269	47.81
1.44	-2.0223	47.77
1.44	-2.0177	47.73
1.44	-2.0132	47.69
1.44	-2.0088	47.65
1.44	-2.0044	47.61
1.44	-2	47.57
1.45	-4	49.13
1.45	-3.699	48.75
1.45	-3.5229	48.9
1.45	-3.3979	48.94
1.45	-3.301	49.13
1.45	-3.2218	48.91
1.45	-3.1549	49.3
1.45	-3.0969	48.34
1.45	-3.0458	48.46
1.45	-3	48.35
1.45	-2.9586	48.8
1.45	-2.9208	49.67
1.45	-2.8861	48.86
1.45	-2.8539	49.3
1.45	-2.8239	48.95
1.45	-2.7959	48.76
1.45	-2.7696	48.71
1.45	-2.7447	48.77
1.45	-2.7212	48.92
1.45	-2.699	49.16
1.45	-2.6778	49.47
1.45	-2.6576	48.84
1.45	-2.6383	49.26
1.45	-2.6198	48.73
1.45	-2.6021	48.24
1.45	-2.585	49.78
1.45	-2.5686	49.36
1.45	-2.5528	48.96
1.45	-2.5376	48.6
1.45	-2.5229	49.25
1.45	-2.5086	48.93
1.45	-2.4949	48.62
1.45	-2.4815	48.33
1.45	-2.4685	48.06
1.45	-2.4559	48.81
1.45	-2.4437	49.56
1.45	-2.4318	49.33
1.45	-2.4202	49.11
1.45	-2.4089	48.9
1.45	-2.3979	48.7
1.45	-2.3872	49.51
1.45	-2.3768	49.33
1.45	-2.3665	49.16
1.45	-2.3565	48.99
1.45	-2.3468	48.83
1.45	-2.3372	48.68
1.45	-2.3279	48.53
1.45	-2.3188	48.39
1.45	-2.3098	48.25
1.45	-2.301	49.12
1.45	-2.2924	48.99
1.45	-2.284	48.87
1.45	-2.2757	48.75
1.45	-2.2676	48.64
1.45	-2.2596	48.53
1.45	-2.2518	49.42
1.45	-2.2441	49.32
1.45	-2.2366	49.22
1.45	-2.2291	49.12
1.45	-2.2218	49.03
1.45	-2.2147	48.94
1.45	-2.2076	48.85
1.45	-2.2007	48.76
1.45	-2.1938	49.68
1.45	-2.1871	49.6
1.45	-2.1805	49.52
1.45	-2.1739	49.44
1.45	-2.1675	49.37
1.45	-2.1612	49.29
1.45	-2.1549	49.22
1.45	-2.1487	49.15
1.45	-2.1427	49.09
1.45	-2.1367	49.02
1.45	-2.1308	48.96
1.45	-2.1249	48.89
1.45	-2.1192	48.83
1.45	-2.1135	48.77
1.45	-2.1079	48.71
1.45	-2.1024	48.66
1.45	-2.0969	48.6
1.45	-2.0915	48.55
1.45	-2.0862	48.49
1.45	-2.0809	48.44
1.45	-2.0757	48.39
1.45	-2.0706	48.34
1.45	-2.0655	48.29
1.45	-2.0605	49.24
1.45	-2.0555	49.2
1.45	-2.0506	49.15
1.45	-2.0458	49.11
1.45	-2.041	49.06
1.45	-2.0362	49.02
1.45	-2.0315	48.97
1.45	-2.0269	48.93
1.45	-2.0223	48.89
1.45	-2.0177	48.85
1.45	-2.0132	48.81
1.45	-2.0088	48.77
1.45	-2.0044	48.74
1.45	-2	48.7
1.46	-4	48.65
1.46	-3.699	48.72
1.46	-3.5229	49.02
1.46	-3.3979	49.13
1.46	-3.301	48.37
1.46	-3.2218	49.17
1.46	-3.1549	48.59
1.46	-3.0969	48.64
1.46	-3.0458	47.78
1.46	-3	47.68
1.46	-2.9586	48.14
1.46	-2.9208	49.01
1.46	-2.8861	48.2
1.46	-2.8539	48.65
1.46	-2.8239	48.3
1.46	-2.7959	48.12
1.46	-2.7696	49.07
1.46	-2.7447	48.13
1.46	-2.7212	48.29
1.46	-2.699	48.53
1.46	-2.6778	48.84
1.46	-2.6576	48.21
1.46	-2.6383	48.64
1.46	-2.6198	48.11
1.46	-2.6021	47.62
1.46	-2.585	49.16
1.46	-2.5686	48.74
1.46	-2.5528	48.35
1.46	-2.5376	47.98
1.46	-2.5229	48.64
1.46	-2.5086	48.31
1.46	-2.4949	48.01
1.46	-2.4815	47.72
1.46	-2.4685	48.45
1.46	-2.4559	49.2
1.46	-2.4437	48.95
1.46	-2.4318	48.72
1.46	-2.4202	48.5
1.46	-2.4089	48.3
1.46	-2.3979	48.1
1.46	-2.3872	48.91
1.46	-2.3768	48.73
1.46	-2.3665	48.55
1.46	-2.3565	48.39
1.46	-2.3468	48.23
1.46	-2.3372	48.07
1.46	-2.3279	47.93
1.46	-2.3188	47.79
1.46	-2.3098	47.65
1.46	-2.301	48.52
1.46	-2.2924	48.39
1.46	-2.284	48.27
1.46	-2.2757	48.15
1.46	-2.2676	48.04
1.46	-2.2596	47.93
1.46	-2.2518	48.82
1.46	-2.2441	48.72
1.46	-2.2366	48.62
1.46	-2.2291	48.52
1.46	-2.2218	48.43
1.46	-2.2147	48.34
1.46	-2.2076	48.25
1.46	-2.2007	49.17
1.46	-2.1938	49.08
1.46	-2.1871	49
1.46	-2.1805	48.92
1.46	-2.1739	48.85
1.46	-2.1675	48.77
1.46	-2.1612	48.7
1.46	-2.1549	48.63
1.46	-2.1487	48.56
1.46	-2.1427	48.49
1.46	-2.1367	48.43
1.46	-2.1308	48.36
1.46	-2.1249	48.3
1.46	-2.1192	48.24
1.46	-2.1135	48.18
1.46	-2.1079	48.12
1.46	-2.1024	48.06
1.46	-2.0969	48.01
1.46	-2.0915	47.95
1.46	-2.0862	47.9
1.46	-2.0809	47.85
1.46	-2.0757	47.8
1.46	-2.0706	47.75
1.46	-2.0655	48.7
1.46	-2.0605	48.65
1.46	-2.0555	48.61
1.46	-2.0506	48.56
1.46	-2.0458	48.51
1.46	-2.041	48.47
1.46	-2.0362	48.43
1.46	-2.0315	48.38
1.46	-2.0269	48.34
1.46	-2.0223	48.3
1.46	-2.0177	48.26
1.46	-2.0132	48.22
1.46	-2.0088	48.18
1.46	-2.0044	48.15
1.46	-2	48.11
1.47	-4	49.53
1.47	-3.699	49.48
1.47	-3.5229	49.07
1.47	-3.3979	49.33
1.47	-3.301	49.66
1.47	-3.2218	49.53
1.47	-3.1549	49.99
1.47	-3.0969	49.07
1.47	-3.0458	49.23
1.47	-3	49.15
1.47	-2.9586	48.63
1.47	-2.9208	49.51
1.47	-2.8861	48.72
1.47	-2.8539	49.18
1.47	-2.8239	48.84
1.47	-2.7959	48.66
1.47	-2.7696	49.62
1.47	-2.7447	48.69
1.47	-2.7212	48.85
1.47	-2.699	49.1
1.47	-2.6778	49.41
1.47	-2.6576	48.79
1.47	-2.6383	49.22
1.47	-2.6198	48.69
1.47	-2.6021	48.2
1.47	-2.585	49.75
1.47	-2.5686	49.33
1.47	-2.5528	48.94
1.47	-2.5376	49.58
1.47	-2.5229	49.23
1.47	-2.5086	48.91
1.47	-2.4949	48.61
1.47	-2.4815	48.33
1.47	-2.4685	49.06
1.47	-2.4559	48.8
1.47	-2.4437	49.56
1.47	-2.4318	49.33
1.47	-2.4202	49.12
1.47	-2.4089	48.91
1.47	-2.3979	49.71
1.47	-2.3872	49.52
1.47	-2.3768	49.34
1.47	-2.3665	49.17
1.47	-2.3565	49
1.47	-2.3468	48.85
1.47	-2.3372	48.69
1.47	-2.3279	48.55
1.47	-2.3188	48.41
1.47	-2.3098	49.27
1.47	-2.301	49.14
1.47	-2.2924	49.02
1.47	-2.284	48.9
1.47	-2.2757	48.78
1.47	-2.2676	48.67
1.47	-2.2596	48.56
1.47	-2.2518	49.45
1.47	-2.2441	49.35
1.47	-2.2366	49.25
1.47	-2.2291	49.15
1.47	-2.2218	49.06
1.47	-2.2147	48.97
1.47	-2.2076	49.88
1.47	-2.2007	49.8
1.47	-2.1938	49.72
1.47	-2.1871	49.64
1.47	-2.1805	49.56
1.47	-2.1739	49.48
1.47	-2.1675	49.41
1.47	-2.1612	49.34
1.47	-2.1549	49.27
1.47	-2.1487	49.2
1.47	-2.1427	49.13
1.47	-2.1367	49.06
1.47	-2.1308	49
1.47	-2.1249	48.94
1.47	-2.1192	48.88
1.47	-2.1135	48.82
1.47	-2.1079	48.76
1.47	-2.1024	48.71
1.47	-2.0969	48.65
1.47	-2.0915	48.6
1.47	-2.0862	48.54
1.47	-2.0809	48.49
1.47	-2.0757	49.44
1.47	-2.0706	49.39
1.47	-2.0655	49.34
1.47	-2.0605	49.3
1.47	-2.0555	49.25
1.47	-2.0506	49.2
1.47	-2.0458	49.16
1.47	-2.041	49.11
1.47	-2.0362	49.07
1.47	-2.0315	49.03
1.47	-2.0269	48.99
1.47	-2.0223	48.95
1.47	-2.0177	48.91
1.47	-2.0132	48.87
1.47	-2.0088	48.83
1.47	-2.0044	48.79
1.47	-2	48.75
1.48	-4	49.59
1.48	-3.699	48.99
1.48	-3.5229	49.73
1.48	-3.3979	49.06
1.48	-3.301	49.44
1.48	-3.2218	49.33
1.48	-3.1549	49.81
1.48	-3.0969	48.91
1.48	-3.0458	49.08
1.48	-3	49.02
1.48	-2.9586	49.5
1.48	-2.9208	49.39
1.48	-2.8861	48.61
1.48	-2.8539	49.07
1.48	-2.8239	48.73
1.48	-2.7959	48.56
1.48	-2.7696	49.52
1.48	-2.7447	48.59
1.48	-2.7212	48.76
1.48	-2.699	50.01
1.48	-2.6778	49.32
1.48	-2.6576	48.7
1.48	-2.6383	49.13
1.48	-2.6198	48.6
1.48	-2.6021	49.12
1.48	-2.585	49.67
1.48	-2.5686	49.25
1.48	-2.5528	48.86
1.48	-2.5376	49.5
1.48	-2.5229	49.16
1.48	-2.5086	48.84
1.48	-2.4949	48.54
1.48	-2.4815	48.25
1.48	-2.4685	48.99
1.48	-2.4559	49.73
1.48	-2.4437	49.49
1.48	-2.4318	49.26
1.48	-2.4202	49.05
1.48	-2.4089	48.84
1.48	-2.3979	49.64
1.48	-2.3872	49.46
1.48	-2.3768	49.28
1.48	-2.3665	49.1
1.48	-2.3565	48.94
1.48	-2.3468	48.78
1.48	-2.3372	48.63
1.48	-2.3279	48.49
1.48	-2.3188	49.35
1.48	-2.3098	49.21
1.48	-2.301	49.08
1.48	-2.2924	48.96
1.48	-2.284	48.84
1.48	-2.2757	48.72
1.48	-2.2676	48.61
1.48	-2.2596	48.5
1.48	-2.2518	49.39
1.48	-2.2441	49.29
1.48	-2.2366	49.19
1.48	-2.2291	49.1
1.48	-2.2218	49
1.48	-2.2147	48.91
1.48	-2.2076	49.83
1.48	-2.2007	49.74
1.48	-2.1938	49.66
1.48	-2.1871	49.58
1.48	-2.1805	49.5
1.48	-2.1739	49.43
1.48	-2.1675	49.35
1.48	-2.1612	49.28
1.48	-2.1549	49.21
1.48	-2.1487	49.14
1.48	-2.1427	49.07
1.48	-2.1367	49.01
1.48	-2.1308	48.95
1.48	-2.1249	48.88
1.48	-2.1192	48.82
1.48	-2.1135	48.77
1.48	-2.1079	48.71
1.48	-2.1024	48.65
1.48	-2.0969	48.6
1.48	-2.0915	48.54
1.48	-2.0862	48.49
1.48	-2.0809	49.44
1.48	-2.0757	49.39
1.48	-2.0706	49.34
1.48	-2.0655	49.29
1.48	-2.0605	49.24
1.48	-2.0555	49.2
1.48	-2.0506	49.15
1.48	-2.0458	49.11
1.48	-2.041	49.06
1.48	-2.0362	49.02
1.48	-2.0315	48.98
1.48	-2.0269	48.94
1.48	-2.0223	48.9
1.48	-2.0177	48.86
1.48	-2.0132	48.82
1.48	-2.0088	48.78
1.48	-2.0044	48.74
1.48	-2	48.7
1.49	-4	50.03
1.49	-3.699	50.31
1.49	-3.5229	50.35
1.49	-3.3979	50.83
1.49	-3.301	50.29
1.49	-3.2218	50.24
1.49	-3.1549	50.77
1.49	-3.0969	49.9
1.49	-3.0458	50.1
1.49	-3	50.05
1.49	-2.9586	50.55
1.49	-2.9208	50.46
1.49	-2.8861	49.68
1.49	-2.8539	50.15
1.49	-2.8239	49.83
1.49	-2.7959	49.66
1.49	-2.7696	50.63
1.49	-2.7447	50.71
1.49	-2.7212	49.88
1.49	-2.699	51.13
1.49	-2.6778	50.45
1.49	-2.6576	50.83
1.49	-2.6383	50.27
1.49	-2.6198	49.75
1.49	-2.6021	50.26
1.49	-2.585	50.82
1.49	-2.5686	50.4
1.49	-2.5528	50.02
1.49	-2.5376	50.65
1.49	-2.5229	50.32
1.49	-2.5086	50
1.49	-2.4949	49.7
1.49	-2.4815	50.42
1.49	-2.4685	50.15
1.49	-2.4559	49.9
1.49	-2.4437	50.66
1.49	-2.4318	50.43
1.49	-2.4202	50.22
1.49	-2.4089	51.01
1.49	-2.3979	50.82
1.49	-2.3872	50.63
1.49	-2.3768	50.45
1.49	-2.3665	50.28
1.49	-2.3565	50.12
1.49	-2.3468	49.96
1.49	-2.3372	49.81
1.49	-2.3279	49.67
1.49	-2.3188	50.53
1.49	-2.3098	50.39
1.49	-2.301	50.26
1.49	-2.2924	50.14
1.49	-2.284	50.02
1.49	-2.2757	49.9
1.49	-2.2676	49.79
1.49	-2.2596	49.68
1.49	-2.2518	50.58
1.49	-2.2441	50.48
1.49	-2.2366	50.38
1.49	-2.2291	50.29
1.49	-2.2218	50.19
1.49	-2.2147	51.1
1.49	-2.2076	51.02
1.49	-2.2007	50.93
1.49	-2.1938	50.85
1.49	-2.1871	50.77
1.49	-2.1805	50.69
1.49	-2.1739	50.62
1.49	-2.1675	50.55
1.49	-2.1612	50.47
1.49	-2.1549	50.4
1.49	-2.1487	50.34
1.49	-2.1427	50.27
1.49	-2.1367	50.21
1.49	-2.1308	50.14
1.49	-2.1249	50.08
1.49	-2.1192	50.02
1.49	-2.1135	49.96
1.49	-2.1079	49.91
1.49	-2.1024	49.85
1.49	-2.0969	49.8
1.49	-2.0915	50.74
1.49	-2.0862	50.69
1.49	-2.0809	50.64
1.49	-2.0757	50.59
1.49	-2.0706	50.54
1.49	-2.0655	50.49
1.49	-2.0605	50.44
1.49	-2.0555	50.4
1.49	-2.0506	50.35
1.49	-2.0458	50.31
1.49	-2.041	50.26
1.49	-2.0362	50.22
1.49	-2.0315	50.18
1.49	-2.0269	50.14
1.49	-2.0223	50.1
1.49	-2.0177	50.06
1.49	-2.0132	50.02
1.49	-2.0088	49.98
1.49	-2.0044	49.95
1.49	-2	49.91
1.5	-4	49.67
1.5	-3.699	50.4
1.5	-3.5229	50.58
1.5	-3.3979	50.13
1.5	-3.301	49.64
1.5	-3.2218	50.62
1.5	-3.1549	50.17
1.5	-3.0969	49.31
1.5	-3.0458	49.53
1.5	-3	49.49
1.5	-2.9586	50
1.5	-2.9208	49.91
1.5	-2.8861	50.14
1.5	-2.8539	50.62
1.5	-2.8239	49.3
1.5	-2.7959	49.13
1.5	-2.7696	50.11
1.5	-2.7447	50.19
1.5	-2.7212	49.36
1.5	-2.699	50.62
1.5	-2.6778	49.94
1.5	-2.6576	50.33
1.5	-2.6383	49.76
1.5	-2.6198	49.24
1.5	-2.6021	49.76
1.5	-2.585	50.31
1.5	-2.5686	49.9
1.5	-2.5528	50.52
1.5	-2.5376	50.16
1.5	-2.5229	49.82
1.5	-2.5086	49.5
1.5	-2.4949	49.2
1.5	-2.4815	49.92
1.5	-2.4685	49.66
1.5	-2.4559	49.41
1.5	-2.4437	50.17
1.5	-2.4318	49.94
1.5	-2.4202	49.73
1.5	-2.4089	50.52
1.5	-2.3979	50.33
1.5	-2.3872	50.14
1.5	-2.3768	49.96
1.5	-2.3665	49.79
1.5	-2.3565	49.63
1.5	-2.3468	49.47
1.5	-2.3372	49.32
1.5	-2.3279	50.18
1.5	-2.3188	50.04
1.5	-2.3098	49.91
1.5	-2.301	49.78
1.5	-2.2924	49.66
1.5	-2.284	49.54
1.5	-2.2757	49.42
1.5	-2.2676	49.31
1.5	-2.2596	49.2
1.5	-2.2518	50.1
1.5	-2.2441	50
1.5	-2.2366	49.9
1.5	-2.2291	49.8
1.5	-2.2218	50.71
1.5	-2.2147	50.62
1.5	-2.2076	50.54
1.5	-2.2007	50.45
1.5	-2.1938	50.37
1.5	-2.1871	50.29
1.5	-2.1805	50.22
1.5	-2.1739	50.14
1.5	-2.1675	50.07
1.5	-2.1612	50
1.5	-2.1549	49.93
1.5	-2.1487	49.86
1.5	-2.1427	49.79
1.5	-2.1367	49.73
1.5	-2.1308	49.67
1.5	-2.1249	49.6
1.5	-2.1192	49.55
1.5	-2.1135	49.49
1.5	-2.1079	49.43
1.5	-2.1024	49.37
1.5	-2.0969	50.32
1.5	-2.0915	50.27
1.5	-2.0862	50.21
1.5	-2.0809	50.16
1.5	-2.0757	50.11
1.5	-2.0706	50.06
1.5	-2.0655	50.02
1.5	-2.0605	49.97
1.5	-2.0555	49.92
1.5	-2.0506	49.88
1.5	-2.0458	49.83
1.5	-2.041	49.79
1.5	-2.0362	49.75
1.5	-2.0315	49.71
1.5	-2.0269	49.67
1.5	-2.0223	49.63
1.5	-2.0177	49.59
1.5	-2.0132	49.55
1.5	-2.0088	49.51
1.5	-2.0044	49.47
1.5	-2	49.44

